Underlying event sensitive observables in Drell-Yan production using GENEVA

We present an extension of the GENEVA Monte Carlo framework to include multiple parton interactions (MPI) provided by PYTHIA8. This allows us to obtain predictions for underlying-event sensitive measurements in Drell-Yan production, in conjunction with GENEVA's fully-differential NNLO calculation, NNLL' resummation for the 0-jet resolution variable (beam thrust), and NLL resummation for the 1-jet resolution variable. We describe the interface with the parton shower algorithm and MPI model of PYTHIA8, which preserves both the precision of partonic N-jet cross sections in GENEVA as well as the shower accuracy and good description of soft hadronic physics of PYTHIA8. We present results for several underlying-event sensitive observables and compare to data from ATLAS and CMS as well as to standalone PYTHIA8 predictions. This includes a comparison with the recent ATLAS measurement of the beam thrust spectrum, which provides a potential avenue to fully disentangle the physical effects from the primary hard interaction, primary soft radiation, multiple parton interactions, and nonperturbative hadronization.

==> plots/ATLAS_2014_I1315949/d01-x01-y01.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d01-x01-y01
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Toward region, dressed level
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.39
LegendOnly=/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
LegendXPos=0.3
XLabel=$p_\text{T}^Z$~[GeV]
YLabel=$\langle\text{d}^2\sum p_\text{T} / \text{d}\eta\text{d}\phi\rangle$
DrawOnly=/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
LegendYPos=0.3
Legend=0
RatioPlotYMin=0.55
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d01-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d01-x01-y01
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.355770e-01	1.249860e-02	1.249860e-02
5.000000e+00	1.000000e+01	7.887960e-01	1.298820e-02	1.298820e-02
1.000000e+01	1.500000e+01	8.306670e-01	1.358120e-02	1.358120e-02
1.500000e+01	2.000000e+01	8.895230e-01	1.506670e-02	1.506670e-02
2.000000e+01	2.500000e+01	9.174480e-01	1.629870e-02	1.629870e-02
2.500000e+01	3.000000e+01	9.595690e-01	1.620940e-02	1.620940e-02
3.000000e+01	3.500000e+01	9.915630e-01	1.586740e-02	1.586740e-02
3.500000e+01	4.000000e+01	1.031750e+00	1.732360e-02	1.732360e-02
4.000000e+01	5.000000e+01	1.077080e+00	1.848320e-02	1.848320e-02
5.000000e+01	6.000000e+01	1.107460e+00	2.034030e-02	2.034030e-02
6.000000e+01	8.000000e+01	1.169460e+00	2.080070e-02	2.080070e-02
8.000000e+01	1.100000e+02	1.260290e+00	2.351560e-02	2.351560e-02
1.100000e+02	1.600000e+02	1.460270e+00	2.984150e-02	2.984150e-02
1.600000e+02	2.100000e+02	1.481600e+00	5.080500e-02	5.080500e-02
2.100000e+02	5.000000e+02	1.694560e+00	7.954050e-02	7.954050e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.194531e-01	2.783696e-03	2.783696e-03
5.000000e+00	1.000000e+01	7.794083e-01	1.377102e-03	1.377102e-03
1.000000e+01	1.500000e+01	8.127737e-01	1.241514e-03	1.241514e-03
1.500000e+01	2.000000e+01	8.420970e-01	1.449308e-03	1.449308e-03
2.000000e+01	2.500000e+01	8.718162e-01	3.152785e-03	3.152785e-03
2.500000e+01	3.000000e+01	9.012872e-01	3.220528e-03	3.220528e-03
3.000000e+01	3.500000e+01	9.279789e-01	3.628619e-03	3.628619e-03
3.500000e+01	4.000000e+01	9.673739e-01	2.737569e-03	2.737569e-03
4.000000e+01	5.000000e+01	9.989424e-01	2.543971e-03	2.543971e-03
5.000000e+01	6.000000e+01	1.059707e+00	3.953296e-03	3.953296e-03
6.000000e+01	8.000000e+01	1.131862e+00	4.267557e-03	4.267557e-03
8.000000e+01	1.100000e+02	1.249476e+00	8.623594e-03	8.623594e-03
1.100000e+02	1.600000e+02	1.425371e+00	1.145120e-02	1.145120e-02
1.600000e+02	2.100000e+02	1.583054e+00	2.715373e-02	2.715373e-02
2.100000e+02	5.000000e+02	1.903268e+00	4.821960e-02	4.821960e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.194861e-02	7.618532e-04	7.618532e-04
5.000000e+00	1.000000e+01	8.770001e-02	4.694045e-04	4.694045e-04
1.000000e+01	1.500000e+01	1.127877e-01	5.477816e-04	5.477816e-04
1.500000e+01	2.000000e+01	1.404096e-01	7.350638e-04	7.350638e-04
2.000000e+01	2.500000e+01	1.713302e-01	1.753088e-03	1.753088e-03
2.500000e+01	3.000000e+01	2.025081e-01	2.050380e-03	2.050380e-03
3.000000e+01	3.500000e+01	2.331644e-01	2.514402e-03	2.514402e-03
3.500000e+01	4.000000e+01	2.633469e-01	2.058056e-03	2.058056e-03
4.000000e+01	5.000000e+01	3.049512e-01	1.994490e-03	1.994490e-03
5.000000e+01	6.000000e+01	3.658071e-01	3.340891e-03	3.340891e-03
6.000000e+01	8.000000e+01	4.390251e-01	3.633915e-03	3.633915e-03
8.000000e+01	1.100000e+02	5.644147e-01	8.052441e-03	8.052441e-03
1.100000e+02	1.600000e+02	7.436063e-01	1.063494e-02	1.063494e-02
1.600000e+02	2.100000e+02	9.105376e-01	2.604161e-02	2.604161e-02
2.100000e+02	5.000000e+02	1.267815e+00	4.870084e-02	4.870084e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title=\t		\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.194531e-01	2.069047e-03	2.229785e-03
5.000000e+00	1.000000e+01	7.794083e-01	4.745123e-03	5.494690e-03
1.000000e+01	1.500000e+01	8.127737e-01	5.656744e-03	6.686339e-03
1.500000e+01	2.000000e+01	8.420970e-01	7.816748e-03	9.517665e-03
2.000000e+01	2.500000e+01	8.718162e-01	1.022610e-02	1.279525e-02
2.500000e+01	3.000000e+01	9.012872e-01	1.252330e-02	1.607679e-02
3.000000e+01	3.500000e+01	9.279789e-01	1.512297e-02	1.956677e-02
3.500000e+01	4.000000e+01	9.673739e-01	1.934773e-02	2.505083e-02
4.000000e+01	5.000000e+01	9.989424e-01	2.200309e-02	2.869454e-02
5.000000e+01	6.000000e+01	1.059707e+00	2.809458e-02	3.715974e-02
6.000000e+01	8.000000e+01	1.131862e+00	3.502730e-02	4.679020e-02
8.000000e+01	1.100000e+02	1.249476e+00	4.374750e-02	5.941207e-02
1.100000e+02	1.600000e+02	1.425371e+00	5.986171e-02	8.442659e-02
1.600000e+02	2.100000e+02	1.583054e+00	6.567894e-02	9.589971e-02
2.100000e+02	5.000000e+02	1.903268e+00	1.052486e-01	1.618496e-01
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title=\t		\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.194861e-02	5.840295e-03	6.941519e-03
5.000000e+00	1.000000e+01	8.770001e-02	5.401180e-03	6.259021e-03
1.000000e+01	1.500000e+01	1.127877e-01	6.333443e-03	7.492564e-03
1.500000e+01	2.000000e+01	1.404096e-01	8.153719e-03	9.975266e-03
2.000000e+01	2.500000e+01	1.713302e-01	1.057700e-02	1.326479e-02
2.500000e+01	3.000000e+01	2.025081e-01	1.329484e-02	1.700091e-02
3.000000e+01	3.500000e+01	2.331644e-01	1.603828e-02	2.062812e-02
3.500000e+01	4.000000e+01	2.633469e-01	1.892093e-02	2.459436e-02
4.000000e+01	5.000000e+01	3.049512e-01	2.277817e-02	2.980576e-02
5.000000e+01	6.000000e+01	3.658071e-01	2.865860e-02	3.777113e-02
6.000000e+01	8.000000e+01	4.390251e-01	3.499304e-02	4.681028e-02
8.000000e+01	1.100000e+02	5.644147e-01	4.532239e-02	6.191243e-02
1.100000e+02	1.600000e+02	7.436063e-01	5.918911e-02	8.401569e-02
1.600000e+02	2.100000e+02	9.105376e-01	6.646210e-02	9.735877e-02
2.100000e+02	5.000000e+02	1.267815e+00	1.108606e-01	1.698780e-01
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title=\t		\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.552191e-01	8.981849e-04	8.981849e-04
5.000000e+00	1.000000e+01	7.807018e-01	9.092795e-04	9.092795e-04
1.000000e+01	1.500000e+01	7.968106e-01	1.136228e-03	1.136228e-03
1.500000e+01	2.000000e+01	8.168622e-01	1.406007e-03	1.406007e-03
2.000000e+01	2.500000e+01	8.337482e-01	1.712235e-03	1.712235e-03
2.500000e+01	3.000000e+01	8.494897e-01	2.045155e-03	2.045155e-03
3.000000e+01	3.500000e+01	8.671301e-01	2.453154e-03	2.453154e-03
3.500000e+01	4.000000e+01	8.876760e-01	2.883645e-03	2.883645e-03
4.000000e+01	5.000000e+01	9.132237e-01	2.561098e-03	2.561098e-03
5.000000e+01	6.000000e+01	9.375031e-01	3.327721e-03	3.327721e-03
6.000000e+01	8.000000e+01	9.766223e-01	3.444005e-03	3.444005e-03
8.000000e+01	1.100000e+02	1.037407e+00	5.068432e-03	5.068432e-03
1.100000e+02	1.600000e+02	1.108458e+00	8.261308e-03	8.261308e-03
1.600000e+02	2.100000e+02	1.193573e+00	1.856581e-02	1.856581e-02
2.100000e+02	5.000000e+02	1.299409e+00	2.928867e-02	2.928867e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.097238e-01	6.874762e-03	6.874762e-03
5.000000e+00	1.000000e+01	7.993063e-01	2.766955e-03	2.766955e-03
1.000000e+01	1.500000e+01	8.524253e-01	2.605588e-03	2.605588e-03
1.500000e+01	2.000000e+01	8.879185e-01	3.193717e-03	3.193717e-03
2.000000e+01	2.500000e+01	9.279807e-01	6.325014e-03	6.325014e-03
2.500000e+01	3.000000e+01	9.595491e-01	4.061584e-03	4.061584e-03
3.000000e+01	3.500000e+01	1.003695e+00	9.429485e-03	9.429485e-03
3.500000e+01	4.000000e+01	1.037703e+00	5.499869e-03	5.499869e-03
4.000000e+01	5.000000e+01	1.074660e+00	5.654054e-03	5.654054e-03
5.000000e+01	6.000000e+01	1.146438e+00	7.174226e-03	7.174226e-03
6.000000e+01	8.000000e+01	1.236935e+00	7.953353e-03	7.953353e-03
8.000000e+01	1.100000e+02	1.376668e+00	1.313523e-02	1.313523e-02
1.100000e+02	1.600000e+02	1.586839e+00	2.441483e-02	2.441483e-02
1.600000e+02	2.100000e+02	1.702028e+00	5.830735e-02	5.830735e-02
2.100000e+02	5.000000e+02	2.164072e+00	8.809606e-02	8.809606e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.581499e-01	2.790741e-03	2.790741e-03
5.000000e+00	1.000000e+01	8.157434e-01	1.342533e-03	1.342533e-03
1.000000e+01	1.500000e+01	8.501479e-01	1.274032e-03	1.274032e-03
1.500000e+01	2.000000e+01	8.785747e-01	1.410501e-03	1.410501e-03
2.000000e+01	2.500000e+01	9.089824e-01	3.158195e-03	3.158195e-03
2.500000e+01	3.000000e+01	9.390630e-01	2.005849e-03	2.005849e-03
3.000000e+01	3.500000e+01	9.670685e-01	5.028778e-03	5.028778e-03
3.500000e+01	4.000000e+01	9.961194e-01	2.684554e-03	2.684554e-03
4.000000e+01	5.000000e+01	1.038180e+00	2.527917e-03	2.527917e-03
5.000000e+01	6.000000e+01	1.096710e+00	3.589117e-03	3.589117e-03
6.000000e+01	8.000000e+01	1.165596e+00	4.615232e-03	4.615232e-03
8.000000e+01	1.100000e+02	1.278329e+00	8.857707e-03	8.857707e-03
1.100000e+02	1.600000e+02	1.469621e+00	1.133273e-02	1.133273e-02
1.600000e+02	2.100000e+02	1.619065e+00	2.693507e-02	2.693507e-02
2.100000e+02	5.000000e+02	1.937431e+00	4.738486e-02	4.738486e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.999192e-01	4.826552e-03	4.826552e-03
5.000000e+00	1.000000e+01	6.546694e-01	2.120455e-03	2.120455e-03
1.000000e+01	1.500000e+01	6.836079e-01	1.999893e-03	1.999893e-03
1.500000e+01	2.000000e+01	7.109493e-01	2.999359e-03	2.999359e-03
2.000000e+01	2.500000e+01	7.432530e-01	2.554101e-03	2.554101e-03
2.500000e+01	3.000000e+01	7.721541e-01	7.183863e-03	7.183863e-03
3.000000e+01	3.500000e+01	8.047891e-01	6.326401e-03	6.326401e-03
3.500000e+01	4.000000e+01	8.266074e-01	4.387164e-03	4.387164e-03
4.000000e+01	5.000000e+01	8.592643e-01	4.114846e-03	4.114846e-03
5.000000e+01	6.000000e+01	9.268832e-01	5.844777e-03	5.844777e-03
6.000000e+01	8.000000e+01	9.917630e-01	6.226256e-03	6.226256e-03
8.000000e+01	1.100000e+02	1.112000e+00	1.057239e-02	1.057239e-02
1.100000e+02	1.600000e+02	1.281509e+00	1.974016e-02	1.974016e-02
1.600000e+02	2.100000e+02	1.459114e+00	4.879773e-02	4.879773e-02
2.100000e+02	5.000000e+02	1.777618e+00	7.407215e-02	7.407215e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.097238e-01	6.874762e-03	6.874762e-03
5.000000e+00	1.000000e+01	7.993063e-01	2.766955e-03	2.766955e-03
1.000000e+01	1.500000e+01	8.524253e-01	2.605588e-03	2.605588e-03
1.500000e+01	2.000000e+01	8.879185e-01	3.193717e-03	3.193717e-03
2.000000e+01	2.500000e+01	9.279807e-01	6.325014e-03	6.325014e-03
2.500000e+01	3.000000e+01	9.595491e-01	4.061584e-03	4.061584e-03
3.000000e+01	3.500000e+01	1.003695e+00	9.429485e-03	9.429485e-03
3.500000e+01	4.000000e+01	1.037703e+00	5.499869e-03	5.499869e-03
4.000000e+01	5.000000e+01	1.074660e+00	5.654054e-03	5.654054e-03
5.000000e+01	6.000000e+01	1.146438e+00	7.174226e-03	7.174226e-03
6.000000e+01	8.000000e+01	1.236935e+00	7.953353e-03	7.953353e-03
8.000000e+01	1.100000e+02	1.376668e+00	1.313523e-02	1.313523e-02
1.100000e+02	1.600000e+02	1.586839e+00	2.441483e-02	2.441483e-02
1.600000e+02	2.100000e+02	1.702028e+00	5.830735e-02	5.830735e-02
2.100000e+02	5.000000e+02	2.164072e+00	8.809606e-02	8.809606e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.796730e-01	1.470684e-03	1.470684e-03
5.000000e+00	1.000000e+01	8.224054e-01	1.476503e-03	1.476503e-03
1.000000e+01	1.500000e+01	8.646800e-01	1.879806e-03	1.879806e-03
1.500000e+01	2.000000e+01	8.924727e-01	2.346841e-03	2.346841e-03
2.000000e+01	2.500000e+01	9.297267e-01	2.928935e-03	2.928935e-03
2.500000e+01	3.000000e+01	9.567551e-01	3.547165e-03	3.547165e-03
3.000000e+01	3.500000e+01	9.885639e-01	4.250416e-03	4.250416e-03
3.500000e+01	4.000000e+01	1.016105e+00	5.000502e-03	5.000502e-03
4.000000e+01	5.000000e+01	1.055789e+00	4.527582e-03	4.527582e-03
5.000000e+01	6.000000e+01	1.106038e+00	6.027423e-03	6.027423e-03
6.000000e+01	8.000000e+01	1.164383e+00	6.454352e-03	6.454352e-03
8.000000e+01	1.100000e+02	1.249873e+00	9.383845e-03	9.383845e-03
1.100000e+02	1.600000e+02	1.365109e+00	1.552317e-02	1.552317e-02
1.600000e+02	2.100000e+02	1.471018e+00	3.372071e-02	3.372071e-02
2.100000e+02	5.000000e+02	1.680803e+00	6.094690e-02	6.094690e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.581499e-01	2.790741e-03	2.790741e-03
5.000000e+00	1.000000e+01	8.157434e-01	1.342533e-03	1.342533e-03
1.000000e+01	1.500000e+01	8.501479e-01	1.274032e-03	1.274032e-03
1.500000e+01	2.000000e+01	8.785747e-01	1.410501e-03	1.410501e-03
2.000000e+01	2.500000e+01	9.089824e-01	3.158195e-03	3.158195e-03
2.500000e+01	3.000000e+01	9.390630e-01	2.005849e-03	2.005849e-03
3.000000e+01	3.500000e+01	9.670685e-01	5.028778e-03	5.028778e-03
3.500000e+01	4.000000e+01	9.961194e-01	2.684554e-03	2.684554e-03
4.000000e+01	5.000000e+01	1.038180e+00	2.527917e-03	2.527917e-03
5.000000e+01	6.000000e+01	1.096710e+00	3.589117e-03	3.589117e-03
6.000000e+01	8.000000e+01	1.165596e+00	4.615232e-03	4.615232e-03
8.000000e+01	1.100000e+02	1.278329e+00	8.857707e-03	8.857707e-03
1.100000e+02	1.600000e+02	1.469621e+00	1.133273e-02	1.133273e-02
1.600000e+02	2.100000e+02	1.619065e+00	2.693507e-02	2.693507e-02
2.100000e+02	5.000000e+02	1.937431e+00	4.738486e-02	4.738486e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.917097e-01	9.256271e-04	9.256271e-04
5.000000e+00	1.000000e+01	8.187629e-01	9.380970e-04	9.380970e-04
1.000000e+01	1.500000e+01	8.337590e-01	1.169469e-03	1.169469e-03
1.500000e+01	2.000000e+01	8.555415e-01	1.445801e-03	1.445801e-03
2.000000e+01	2.500000e+01	8.720162e-01	1.760777e-03	1.760777e-03
2.500000e+01	3.000000e+01	8.897425e-01	2.113527e-03	2.113527e-03
3.000000e+01	3.500000e+01	9.060980e-01	2.515068e-03	2.515068e-03
3.500000e+01	4.000000e+01	9.312013e-01	3.003260e-03	3.003260e-03
4.000000e+01	5.000000e+01	9.483888e-01	2.641214e-03	2.641214e-03
5.000000e+01	6.000000e+01	9.804311e-01	3.503458e-03	3.503458e-03
6.000000e+01	8.000000e+01	1.018075e+00	3.608076e-03	3.608076e-03
8.000000e+01	1.100000e+02	1.068717e+00	5.182637e-03	5.182637e-03
1.100000e+02	1.600000e+02	1.142213e+00	8.510900e-03	8.510900e-03
1.600000e+02	2.100000e+02	1.250398e+00	2.019157e-02	2.019157e-02
2.100000e+02	5.000000e+02	1.310723e+00	2.905201e-02	2.905201e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.999192e-01	4.826552e-03	4.826552e-03
5.000000e+00	1.000000e+01	6.546694e-01	2.120455e-03	2.120455e-03
1.000000e+01	1.500000e+01	6.836079e-01	1.999893e-03	1.999893e-03
1.500000e+01	2.000000e+01	7.109493e-01	2.999359e-03	2.999359e-03
2.000000e+01	2.500000e+01	7.432530e-01	2.554101e-03	2.554101e-03
2.500000e+01	3.000000e+01	7.721541e-01	7.183863e-03	7.183863e-03
3.000000e+01	3.500000e+01	8.047891e-01	6.326401e-03	6.326401e-03
3.500000e+01	4.000000e+01	8.266074e-01	4.387164e-03	4.387164e-03
4.000000e+01	5.000000e+01	8.592643e-01	4.114846e-03	4.114846e-03
5.000000e+01	6.000000e+01	9.268832e-01	5.844777e-03	5.844777e-03
6.000000e+01	8.000000e+01	9.917630e-01	6.226256e-03	6.226256e-03
8.000000e+01	1.100000e+02	1.112000e+00	1.057239e-02	1.057239e-02
1.100000e+02	1.600000e+02	1.281509e+00	1.974016e-02	1.974016e-02
1.600000e+02	2.100000e+02	1.459114e+00	4.879773e-02	4.879773e-02
2.100000e+02	5.000000e+02	1.777618e+00	7.407215e-02	7.407215e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.327605e-01	8.576032e-04	8.576032e-04
5.000000e+00	1.000000e+01	6.464312e-01	8.920586e-04	8.920586e-04
1.000000e+01	1.500000e+01	6.629999e-01	1.158368e-03	1.158368e-03
1.500000e+01	2.000000e+01	6.833259e-01	1.462329e-03	1.462329e-03
2.000000e+01	2.500000e+01	6.985282e-01	1.813962e-03	1.813962e-03
2.500000e+01	3.000000e+01	7.147054e-01	2.206330e-03	2.206330e-03
3.000000e+01	3.500000e+01	7.331393e-01	2.645081e-03	2.645081e-03
3.500000e+01	4.000000e+01	7.506709e-01	3.147518e-03	3.147518e-03
4.000000e+01	5.000000e+01	7.681268e-01	2.788643e-03	2.788643e-03
5.000000e+01	6.000000e+01	7.989389e-01	3.781198e-03	3.781198e-03
6.000000e+01	8.000000e+01	8.241667e-01	3.886612e-03	3.886612e-03
8.000000e+01	1.100000e+02	8.863890e-01	5.802638e-03	5.802638e-03
1.100000e+02	1.600000e+02	9.538124e-01	9.422564e-03	9.422564e-03
1.600000e+02	2.100000e+02	1.068936e+00	2.233335e-02	2.233335e-02
2.100000e+02	5.000000e+02	1.142175e+00	3.508340e-02	3.508340e-02
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d01-x01-y02.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d01-x01-y02
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region, dressed level
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.19
LegendOnly=/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
LegendXPos=0.44
XLabel=$p_\text{T}^Z$~[GeV]
YLabel=$\langle\text{d}^2\sum p_\text{T} / \text{d}\eta\text{d}\phi\rangle$
DrawOnly=/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
LegendYPos=0.55
Legend=1
RatioPlotYMin=0.65
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d01-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d01-x01-y02
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.678620e-01	1.306660e-02	1.306660e-02
5.000000e+00	1.000000e+01	8.582880e-01	1.425790e-02	1.425790e-02
1.000000e+01	1.500000e+01	9.397670e-01	1.499640e-02	1.499640e-02
1.500000e+01	2.000000e+01	1.013510e+00	1.641170e-02	1.641170e-02
2.000000e+01	2.500000e+01	1.095480e+00	1.662420e-02	1.662420e-02
2.500000e+01	3.000000e+01	1.131730e+00	1.733590e-02	1.733590e-02
3.000000e+01	3.500000e+01	1.219360e+00	1.889770e-02	1.889770e-02
3.500000e+01	4.000000e+01	1.256550e+00	2.089890e-02	2.089890e-02
4.000000e+01	5.000000e+01	1.348100e+00	2.184210e-02	2.184210e-02
5.000000e+01	6.000000e+01	1.420110e+00	2.220140e-02	2.220140e-02
6.000000e+01	8.000000e+01	1.528290e+00	2.244080e-02	2.244080e-02
8.000000e+01	1.100000e+02	1.696240e+00	2.737330e-02	2.737330e-02
1.100000e+02	1.600000e+02	1.914770e+00	3.561320e-02	3.561320e-02
1.600000e+02	2.100000e+02	2.212710e+00	6.254010e-02	6.254010e-02
2.100000e+02	5.000000e+02	2.563270e+00	9.116310e-02	9.116310e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.556151e-01	2.991440e-03	2.991440e-03
5.000000e+00	1.000000e+01	8.349398e-01	1.499143e-03	1.499143e-03
1.000000e+01	1.500000e+01	8.864857e-01	1.391977e-03	1.391977e-03
1.500000e+01	2.000000e+01	9.318346e-01	1.683499e-03	1.683499e-03
2.000000e+01	2.500000e+01	9.833416e-01	3.766548e-03	3.766548e-03
2.500000e+01	3.000000e+01	1.026861e+00	3.867690e-03	3.867690e-03
3.000000e+01	3.500000e+01	1.072853e+00	4.639166e-03	4.639166e-03
3.500000e+01	4.000000e+01	1.124856e+00	3.496834e-03	3.496834e-03
4.000000e+01	5.000000e+01	1.188274e+00	3.388293e-03	3.388293e-03
5.000000e+01	6.000000e+01	1.276039e+00	5.205363e-03	5.205363e-03
6.000000e+01	8.000000e+01	1.392672e+00	5.914931e-03	5.914931e-03
8.000000e+01	1.100000e+02	1.578232e+00	1.229367e-02	1.229367e-02
1.100000e+02	1.600000e+02	1.852051e+00	1.540440e-02	1.540440e-02
1.600000e+02	2.100000e+02	2.106602e+00	3.655271e-02	3.655271e-02
2.100000e+02	5.000000e+02	2.535199e+00	6.444655e-02	6.444655e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	9.885824e-02	9.824871e-04	9.824871e-04
5.000000e+00	1.000000e+01	1.376834e-01	6.464809e-04	6.464809e-04
1.000000e+01	1.500000e+01	1.819711e-01	7.863042e-04	7.863042e-04
1.500000e+01	2.000000e+01	2.277379e-01	1.065349e-03	1.065349e-03
2.000000e+01	2.500000e+01	2.762279e-01	2.551943e-03	2.551943e-03
2.500000e+01	3.000000e+01	3.258397e-01	2.947347e-03	2.947347e-03
3.000000e+01	3.500000e+01	3.747323e-01	3.774935e-03	3.774935e-03
3.500000e+01	4.000000e+01	4.221864e-01	2.966661e-03	2.966661e-03
4.000000e+01	5.000000e+01	4.885420e-01	2.920981e-03	2.920981e-03
5.000000e+01	6.000000e+01	5.785386e-01	4.878824e-03	4.878824e-03
6.000000e+01	8.000000e+01	6.969187e-01	5.275040e-03	5.275040e-03
8.000000e+01	1.100000e+02	8.910225e-01	1.170098e-02	1.170098e-02
1.100000e+02	1.600000e+02	1.177521e+00	1.551682e-02	1.551682e-02
1.600000e+02	2.100000e+02	1.427117e+00	3.372771e-02	3.372771e-02
2.100000e+02	5.000000e+02	1.893809e+00	6.175505e-02	6.175505e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.556151e-01	2.616470e-03	2.799095e-03
5.000000e+00	1.000000e+01	8.349398e-01	6.278037e-03	7.341551e-03
1.000000e+01	1.500000e+01	8.864857e-01	1.008168e-02	1.169140e-02
1.500000e+01	2.000000e+01	9.318346e-01	1.455894e-02	1.734264e-02
2.000000e+01	2.500000e+01	9.833416e-01	2.020349e-02	2.444853e-02
2.500000e+01	3.000000e+01	1.026861e+00	2.446450e-02	3.003582e-02
3.000000e+01	3.500000e+01	1.072853e+00	3.044574e-02	3.783314e-02
3.500000e+01	4.000000e+01	1.124856e+00	3.666232e-02	4.570796e-02
4.000000e+01	5.000000e+01	1.188274e+00	4.510153e-02	5.674172e-02
5.000000e+01	6.000000e+01	1.276039e+00	5.379066e-02	6.827972e-02
6.000000e+01	8.000000e+01	1.392672e+00	6.762874e-02	8.709299e-02
8.000000e+01	1.100000e+02	1.578232e+00	8.536408e-02	1.121763e-01
1.100000e+02	1.600000e+02	1.852051e+00	1.130512e-01	1.530781e-01
1.600000e+02	2.100000e+02	2.106602e+00	1.315060e-01	1.831767e-01
2.100000e+02	5.000000e+02	2.535199e+00	1.927783e-01	2.884189e-01
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	9.885824e-02	7.209276e-03	8.432681e-03
5.000000e+00	1.000000e+01	1.376834e-01	7.598500e-03	8.795640e-03
1.000000e+01	1.500000e+01	1.819711e-01	1.039191e-02	1.207352e-02
1.500000e+01	2.000000e+01	2.277379e-01	1.455893e-02	1.733275e-02
2.000000e+01	2.500000e+01	2.762279e-01	1.975913e-02	2.400749e-02
2.500000e+01	3.000000e+01	3.258397e-01	2.519451e-02	3.104042e-02
3.000000e+01	3.500000e+01	3.747323e-01	3.082106e-02	3.821204e-02
3.500000e+01	4.000000e+01	4.221864e-01	3.660518e-02	4.581536e-02
4.000000e+01	5.000000e+01	4.885420e-01	4.431270e-02	5.581512e-02
5.000000e+01	6.000000e+01	5.785386e-01	5.457763e-02	6.927348e-02
6.000000e+01	8.000000e+01	6.969187e-01	6.707194e-02	8.642089e-02
8.000000e+01	1.100000e+02	8.910225e-01	8.553731e-02	1.125849e-01
1.100000e+02	1.600000e+02	1.177521e+00	1.161632e-01	1.583834e-01
1.600000e+02	2.100000e+02	1.427117e+00	1.272910e-01	1.780042e-01
2.100000e+02	5.000000e+02	1.893809e+00	1.959221e-01	2.924522e-01
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.876967e-01	9.510717e-04	9.510717e-04
5.000000e+00	1.000000e+01	8.435279e-01	9.765857e-04	9.765857e-04
1.000000e+01	1.500000e+01	8.880426e-01	1.253276e-03	1.253276e-03
1.500000e+01	2.000000e+01	9.302107e-01	1.582885e-03	1.582885e-03
2.000000e+01	2.500000e+01	9.786490e-01	2.004181e-03	2.004181e-03
2.500000e+01	3.000000e+01	1.018986e+00	2.471369e-03	2.471369e-03
3.000000e+01	3.500000e+01	1.061321e+00	3.046183e-03	3.046183e-03
3.500000e+01	4.000000e+01	1.103256e+00	3.665906e-03	3.665906e-03
4.000000e+01	5.000000e+01	1.157862e+00	3.371727e-03	3.371727e-03
5.000000e+01	6.000000e+01	1.228867e+00	4.583364e-03	4.583364e-03
6.000000e+01	8.000000e+01	1.316466e+00	5.084029e-03	5.084029e-03
8.000000e+01	1.100000e+02	1.445656e+00	7.640862e-03	7.640862e-03
1.100000e+02	1.600000e+02	1.613780e+00	1.342826e-02	1.342826e-02
1.600000e+02	2.100000e+02	1.763940e+00	2.993661e-02	2.993661e-02
2.100000e+02	5.000000e+02	2.018142e+00	5.410425e-02	5.410425e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y02
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.439061e-01	7.166600e-03	7.166600e-03
5.000000e+00	1.000000e+01	8.528556e-01	3.005901e-03	3.005901e-03
1.000000e+01	1.500000e+01	9.171927e-01	2.929235e-03	2.929235e-03
1.500000e+01	2.000000e+01	9.696867e-01	3.664804e-03	3.664804e-03
2.000000e+01	2.500000e+01	1.023959e+00	7.598881e-03	7.598881e-03
2.500000e+01	3.000000e+01	1.083198e+00	4.949181e-03	4.949181e-03
3.000000e+01	3.500000e+01	1.134947e+00	1.109398e-02	1.109398e-02
3.500000e+01	4.000000e+01	1.189899e+00	7.057037e-03	7.057037e-03
4.000000e+01	5.000000e+01	1.259526e+00	7.609552e-03	7.609552e-03
5.000000e+01	6.000000e+01	1.369351e+00	1.006353e-02	1.006353e-02
6.000000e+01	8.000000e+01	1.495879e+00	1.068416e-02	1.068416e-02
8.000000e+01	1.100000e+02	1.695510e+00	1.769075e-02	1.769075e-02
1.100000e+02	1.600000e+02	2.011066e+00	3.229293e-02	3.229293e-02
1.600000e+02	2.100000e+02	2.254787e+00	7.949243e-02	7.949243e-02
2.100000e+02	5.000000e+02	2.791951e+00	1.169088e-01	1.169088e-01
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y02
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.903662e-01	2.991028e-03	2.991028e-03
5.000000e+00	1.000000e+01	8.722435e-01	1.470191e-03	1.470191e-03
1.000000e+01	1.500000e+01	9.232921e-01	1.439131e-03	1.439131e-03
1.500000e+01	2.000000e+01	9.690836e-01	1.638481e-03	1.638481e-03
2.000000e+01	2.500000e+01	1.014251e+00	3.736754e-03	3.736754e-03
2.500000e+01	3.000000e+01	1.067066e+00	2.478004e-03	2.478004e-03
3.000000e+01	3.500000e+01	1.108938e+00	6.384957e-03	6.384957e-03
3.500000e+01	4.000000e+01	1.156682e+00	3.439110e-03	3.439110e-03
4.000000e+01	5.000000e+01	1.227534e+00	3.306152e-03	3.306152e-03
5.000000e+01	6.000000e+01	1.311088e+00	4.784635e-03	4.784635e-03
6.000000e+01	8.000000e+01	1.431856e+00	6.418451e-03	6.418451e-03
8.000000e+01	1.100000e+02	1.610303e+00	1.228192e-02	1.228192e-02
1.100000e+02	1.600000e+02	1.884911e+00	1.539669e-02	1.539669e-02
1.600000e+02	2.100000e+02	2.181673e+00	3.740901e-02	3.740901e-02
2.100000e+02	5.000000e+02	2.553838e+00	6.044529e-02	6.044529e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y02
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.226866e-01	5.186125e-03	5.186125e-03
5.000000e+00	1.000000e+01	7.051469e-01	2.336130e-03	2.336130e-03
1.000000e+01	1.500000e+01	7.524177e-01	2.278726e-03	2.278726e-03
1.500000e+01	2.000000e+01	7.934422e-01	3.571028e-03	3.571028e-03
2.000000e+01	2.500000e+01	8.441144e-01	3.072986e-03	3.072986e-03
2.500000e+01	3.000000e+01	8.910870e-01	8.830663e-03	8.830663e-03
3.000000e+01	3.500000e+01	9.431636e-01	8.138239e-03	8.138239e-03
3.500000e+01	4.000000e+01	9.774633e-01	5.641705e-03	5.641705e-03
4.000000e+01	5.000000e+01	1.039101e+00	5.811894e-03	5.811894e-03
5.000000e+01	6.000000e+01	1.138800e+00	8.113048e-03	8.113048e-03
6.000000e+01	8.000000e+01	1.248789e+00	8.924797e-03	8.924797e-03
8.000000e+01	1.100000e+02	1.413360e+00	1.405255e-02	1.405255e-02
1.100000e+02	1.600000e+02	1.709324e+00	2.692362e-02	2.692362e-02
1.600000e+02	2.100000e+02	1.997811e+00	6.529140e-02	6.529140e-02
2.100000e+02	5.000000e+02	2.224998e+00	8.337265e-02	8.337265e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.439061e-01	7.166600e-03	7.166600e-03
5.000000e+00	1.000000e+01	8.528556e-01	3.005901e-03	3.005901e-03
1.000000e+01	1.500000e+01	9.171927e-01	2.929235e-03	2.929235e-03
1.500000e+01	2.000000e+01	9.696867e-01	3.664804e-03	3.664804e-03
2.000000e+01	2.500000e+01	1.023959e+00	7.598881e-03	7.598881e-03
2.500000e+01	3.000000e+01	1.083198e+00	4.949181e-03	4.949181e-03
3.000000e+01	3.500000e+01	1.134947e+00	1.109398e-02	1.109398e-02
3.500000e+01	4.000000e+01	1.189899e+00	7.057037e-03	7.057037e-03
4.000000e+01	5.000000e+01	1.259526e+00	7.609552e-03	7.609552e-03
5.000000e+01	6.000000e+01	1.369351e+00	1.006353e-02	1.006353e-02
6.000000e+01	8.000000e+01	1.495879e+00	1.068416e-02	1.068416e-02
8.000000e+01	1.100000e+02	1.695510e+00	1.769075e-02	1.769075e-02
1.100000e+02	1.600000e+02	2.011066e+00	3.229293e-02	3.229293e-02
1.600000e+02	2.100000e+02	2.254787e+00	7.949243e-02	7.949243e-02
2.100000e+02	5.000000e+02	2.791951e+00	1.169088e-01	1.169088e-01
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	8.147584e-01	1.565300e-03	1.565300e-03
5.000000e+00	1.000000e+01	8.895989e-01	1.595715e-03	1.595715e-03
1.000000e+01	1.500000e+01	9.666520e-01	2.076215e-03	2.076215e-03
1.500000e+01	2.000000e+01	1.026253e+00	2.657511e-03	2.657511e-03
2.000000e+01	2.500000e+01	1.092502e+00	3.405530e-03	3.405530e-03
2.500000e+01	3.000000e+01	1.144826e+00	4.227664e-03	4.227664e-03
3.000000e+01	3.500000e+01	1.206273e+00	5.300614e-03	5.300614e-03
3.500000e+01	4.000000e+01	1.267366e+00	6.560860e-03	6.560860e-03
4.000000e+01	5.000000e+01	1.340052e+00	5.873923e-03	5.873923e-03
5.000000e+01	6.000000e+01	1.436906e+00	8.425120e-03	8.425120e-03
6.000000e+01	8.000000e+01	1.551312e+00	9.271940e-03	9.271940e-03
8.000000e+01	1.100000e+02	1.719578e+00	1.357696e-02	1.357696e-02
1.100000e+02	1.600000e+02	1.881211e+00	2.331526e-02	2.331526e-02
1.600000e+02	2.100000e+02	2.212428e+00	5.717938e-02	5.717938e-02
2.100000e+02	5.000000e+02	2.378785e+00	9.344146e-02	9.344146e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.903662e-01	2.991028e-03	2.991028e-03
5.000000e+00	1.000000e+01	8.722435e-01	1.470191e-03	1.470191e-03
1.000000e+01	1.500000e+01	9.232921e-01	1.439131e-03	1.439131e-03
1.500000e+01	2.000000e+01	9.690836e-01	1.638481e-03	1.638481e-03
2.000000e+01	2.500000e+01	1.014251e+00	3.736754e-03	3.736754e-03
2.500000e+01	3.000000e+01	1.067066e+00	2.478004e-03	2.478004e-03
3.000000e+01	3.500000e+01	1.108938e+00	6.384957e-03	6.384957e-03
3.500000e+01	4.000000e+01	1.156682e+00	3.439110e-03	3.439110e-03
4.000000e+01	5.000000e+01	1.227534e+00	3.306152e-03	3.306152e-03
5.000000e+01	6.000000e+01	1.311088e+00	4.784635e-03	4.784635e-03
6.000000e+01	8.000000e+01	1.431856e+00	6.418451e-03	6.418451e-03
8.000000e+01	1.100000e+02	1.610303e+00	1.228192e-02	1.228192e-02
1.100000e+02	1.600000e+02	1.884911e+00	1.539669e-02	1.539669e-02
1.600000e+02	2.100000e+02	2.181673e+00	3.740901e-02	3.740901e-02
2.100000e+02	5.000000e+02	2.553838e+00	6.044529e-02	6.044529e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	8.253165e-01	9.802214e-04	9.802214e-04
5.000000e+00	1.000000e+01	8.803807e-01	1.005628e-03	1.005628e-03
1.000000e+01	1.500000e+01	9.231014e-01	1.291777e-03	1.291777e-03
1.500000e+01	2.000000e+01	9.728358e-01	1.641316e-03	1.641316e-03
2.000000e+01	2.500000e+01	1.015631e+00	2.058915e-03	2.058915e-03
2.500000e+01	3.000000e+01	1.061074e+00	2.579559e-03	2.579559e-03
3.000000e+01	3.500000e+01	1.098902e+00	3.120794e-03	3.120794e-03
3.500000e+01	4.000000e+01	1.146022e+00	3.820819e-03	3.820819e-03
4.000000e+01	5.000000e+01	1.191484e+00	3.451110e-03	3.451110e-03
5.000000e+01	6.000000e+01	1.260750e+00	4.762618e-03	4.762618e-03
6.000000e+01	8.000000e+01	1.358973e+00	5.154890e-03	5.154890e-03
8.000000e+01	1.100000e+02	1.472975e+00	7.811445e-03	7.811445e-03
1.100000e+02	1.600000e+02	1.661333e+00	1.402743e-02	1.402743e-02
1.600000e+02	2.100000e+02	1.859381e+00	3.157330e-02	3.157330e-02
2.100000e+02	5.000000e+02	2.148494e+00	6.147265e-02	6.147265e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.226866e-01	5.186125e-03	5.186125e-03
5.000000e+00	1.000000e+01	7.051469e-01	2.336130e-03	2.336130e-03
1.000000e+01	1.500000e+01	7.524177e-01	2.278726e-03	2.278726e-03
1.500000e+01	2.000000e+01	7.934422e-01	3.571028e-03	3.571028e-03
2.000000e+01	2.500000e+01	8.441144e-01	3.072986e-03	3.072986e-03
2.500000e+01	3.000000e+01	8.910870e-01	8.830663e-03	8.830663e-03
3.000000e+01	3.500000e+01	9.431636e-01	8.138239e-03	8.138239e-03
3.500000e+01	4.000000e+01	9.774633e-01	5.641705e-03	5.641705e-03
4.000000e+01	5.000000e+01	1.039101e+00	5.811894e-03	5.811894e-03
5.000000e+01	6.000000e+01	1.138800e+00	8.113048e-03	8.113048e-03
6.000000e+01	8.000000e+01	1.248789e+00	8.924797e-03	8.924797e-03
8.000000e+01	1.100000e+02	1.413360e+00	1.405255e-02	1.405255e-02
1.100000e+02	1.600000e+02	1.709324e+00	2.692362e-02	2.692362e-02
1.600000e+02	2.100000e+02	1.997811e+00	6.529140e-02	6.529140e-02
2.100000e+02	5.000000e+02	2.224998e+00	8.337265e-02	8.337265e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.612941e-01	9.062660e-04	9.062660e-04
5.000000e+00	1.000000e+01	7.032763e-01	9.672832e-04	9.672832e-04
1.000000e+01	1.500000e+01	7.462639e-01	1.289681e-03	1.289681e-03
1.500000e+01	2.000000e+01	7.884579e-01	1.673666e-03	1.673666e-03
2.000000e+01	2.500000e+01	8.283919e-01	2.143041e-03	2.143041e-03
2.500000e+01	3.000000e+01	8.684242e-01	2.680209e-03	2.680209e-03
3.000000e+01	3.500000e+01	9.109679e-01	3.374799e-03	3.374799e-03
3.500000e+01	4.000000e+01	9.433256e-01	4.102564e-03	4.102564e-03
4.000000e+01	5.000000e+01	9.915077e-01	3.790580e-03	3.790580e-03
5.000000e+01	6.000000e+01	1.069643e+00	5.510941e-03	5.510941e-03
6.000000e+01	8.000000e+01	1.129787e+00	5.737399e-03	5.737399e-03
8.000000e+01	1.100000e+02	1.259945e+00	8.757450e-03	8.757450e-03
1.100000e+02	1.600000e+02	1.401303e+00	1.545657e-02	1.545657e-02
1.600000e+02	2.100000e+02	1.644324e+00	4.047179e-02	4.047179e-02
2.100000e+02	5.000000e+02	1.795538e+00	5.996777e-02	5.996777e-02
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d01-x01-y04.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d01-x01-y04
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Trans-min region, dressed level
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.19
LegendOnly=/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
LegendXPos=0.43
XLabel=$p_\text{T}^Z$~[GeV]
YLabel=$\langle\text{d}^2\sum p_\text{T} / \text{d}\eta\text{d}\phi\rangle$
DrawOnly=/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
LegendYPos=0.57
Legend=0
YMax=1.25
RatioPlotYMin=0.6
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d01-x01-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d01-x01-y04
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.194310e-01	1.482910e-02	1.482910e-02
5.000000e+00	1.000000e+01	5.798720e-01	1.564860e-02	1.564860e-02
1.000000e+01	1.500000e+01	6.329900e-01	1.566560e-02	1.566560e-02
1.500000e+01	2.000000e+01	6.728610e-01	1.587070e-02	1.587070e-02
2.000000e+01	2.500000e+01	7.220590e-01	1.665300e-02	1.665300e-02
2.500000e+01	3.000000e+01	7.359920e-01	1.801960e-02	1.801960e-02
3.000000e+01	3.500000e+01	7.754980e-01	1.865940e-02	1.865940e-02
3.500000e+01	4.000000e+01	7.841730e-01	1.929090e-02	1.929090e-02
4.000000e+01	5.000000e+01	8.239950e-01	1.956920e-02	1.956920e-02
5.000000e+01	6.000000e+01	8.549820e-01	1.942570e-02	1.942570e-02
6.000000e+01	8.000000e+01	8.854780e-01	1.779010e-02	1.779010e-02
8.000000e+01	1.100000e+02	9.451520e-01	2.079150e-02	2.079150e-02
1.100000e+02	1.600000e+02	1.010640e+00	2.744960e-02	2.744960e-02
1.600000e+02	2.100000e+02	1.091540e+00	6.250720e-02	6.250720e-02
2.100000e+02	5.000000e+02	1.140190e+00	9.932760e-02	9.932760e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.258812e-01	2.524947e-03	2.524947e-03
5.000000e+00	1.000000e+01	5.816662e-01	1.262735e-03	1.262735e-03
1.000000e+01	1.500000e+01	6.124978e-01	1.160671e-03	1.160671e-03
1.500000e+01	2.000000e+01	6.361698e-01	1.394002e-03	1.394002e-03
2.000000e+01	2.500000e+01	6.610894e-01	3.066194e-03	3.066194e-03
2.500000e+01	3.000000e+01	6.775330e-01	3.113881e-03	3.113881e-03
3.000000e+01	3.500000e+01	6.972589e-01	3.691555e-03	3.691555e-03
3.500000e+01	4.000000e+01	7.196990e-01	2.734012e-03	2.734012e-03
4.000000e+01	5.000000e+01	7.419925e-01	2.612783e-03	2.612783e-03
5.000000e+01	6.000000e+01	7.715194e-01	3.963488e-03	3.963488e-03
6.000000e+01	8.000000e+01	8.086788e-01	4.425324e-03	4.425324e-03
8.000000e+01	1.100000e+02	8.663027e-01	8.943358e-03	8.943358e-03
1.100000e+02	1.600000e+02	9.283270e-01	1.068976e-02	1.068976e-02
1.600000e+02	2.100000e+02	9.674348e-01	2.439491e-02	2.439491e-02
2.100000e+02	5.000000e+02	1.052485e+00	4.284998e-02	4.284998e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.601395e-02	6.888146e-04	6.888146e-04
5.000000e+00	1.000000e+01	5.321185e-02	4.563097e-04	4.563097e-04
1.000000e+01	1.500000e+01	7.037308e-02	5.601622e-04	5.601622e-04
1.500000e+01	2.000000e+01	8.533891e-02	7.652939e-04	7.652939e-04
2.000000e+01	2.500000e+01	1.023505e-01	1.824593e-03	1.824593e-03
2.500000e+01	3.000000e+01	1.187318e-01	2.105389e-03	2.105389e-03
3.000000e+01	3.500000e+01	1.338036e-01	2.713463e-03	2.713463e-03
3.500000e+01	4.000000e+01	1.473487e-01	2.071027e-03	2.071027e-03
4.000000e+01	5.000000e+01	1.698003e-01	2.076049e-03	2.076049e-03
5.000000e+01	6.000000e+01	1.952344e-01	3.477665e-03	3.477665e-03
6.000000e+01	8.000000e+01	2.269765e-01	3.702031e-03	3.702031e-03
8.000000e+01	1.100000e+02	2.766396e-01	8.132530e-03	8.132530e-03
1.100000e+02	1.600000e+02	3.527985e-01	1.058599e-02	1.058599e-02
1.600000e+02	2.100000e+02	3.658548e-01	1.973197e-02	1.973197e-02
2.100000e+02	5.000000e+02	4.544921e-01	3.789700e-02	3.789700e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.258812e-01	2.296523e-03	2.353837e-03
5.000000e+00	1.000000e+01	5.816662e-01	3.940413e-03	4.560846e-03
1.000000e+01	1.500000e+01	6.124978e-01	6.301107e-03	7.270049e-03
1.500000e+01	2.000000e+01	6.361698e-01	8.917994e-03	1.060874e-02
2.000000e+01	2.500000e+01	6.610894e-01	1.207273e-02	1.453767e-02
2.500000e+01	3.000000e+01	6.775330e-01	1.367311e-02	1.673156e-02
3.000000e+01	3.500000e+01	6.972589e-01	1.660461e-02	2.066963e-02
3.500000e+01	4.000000e+01	7.196990e-01	1.954228e-02	2.434539e-02
4.000000e+01	5.000000e+01	7.419925e-01	2.311398e-02	2.898001e-02
5.000000e+01	6.000000e+01	7.715194e-01	2.637509e-02	3.350768e-02
6.000000e+01	8.000000e+01	8.086788e-01	3.159713e-02	4.083396e-02
8.000000e+01	1.100000e+02	8.663027e-01	3.822134e-02	5.021592e-02
1.100000e+02	1.600000e+02	9.283270e-01	4.612840e-02	6.242332e-02
1.600000e+02	2.100000e+02	9.674348e-01	4.761140e-02	6.604079e-02
2.100000e+02	5.000000e+02	1.052485e+00	6.512016e-02	9.744445e-02
# END HISTO1D



# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.601395e-02	3.491105e-03	4.091998e-03
5.000000e+00	1.000000e+01	5.321185e-02	3.922804e-03	4.530035e-03
1.000000e+01	1.500000e+01	7.037308e-02	5.279854e-03	6.131837e-03
1.500000e+01	2.000000e+01	8.533891e-02	7.086964e-03	8.439221e-03
2.000000e+01	2.500000e+01	1.023505e-01	9.396390e-03	1.142688e-02
2.500000e+01	3.000000e+01	1.187318e-01	1.176193e-02	1.447098e-02
3.000000e+01	3.500000e+01	1.338036e-01	1.414425e-02	1.755971e-02
3.500000e+01	4.000000e+01	1.473487e-01	1.617210e-02	2.021878e-02
4.000000e+01	5.000000e+01	1.698003e-01	1.953814e-02	2.461743e-02
5.000000e+01	6.000000e+01	1.952344e-01	2.352119e-02	2.988716e-02
6.000000e+01	8.000000e+01	2.269765e-01	2.749015e-02	3.555202e-02
8.000000e+01	1.100000e+02	2.766396e-01	3.370331e-02	4.451420e-02
1.100000e+02	1.600000e+02	3.527985e-01	4.393002e-02	6.005768e-02
1.600000e+02	2.100000e+02	3.658548e-01	3.963909e-02	5.534118e-02
2.100000e+02	5.000000e+02	4.544921e-01	5.804540e-02	8.572502e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.528008e-01	8.009098e-04	8.009098e-04
5.000000e+00	1.000000e+01	5.904102e-01	8.256321e-04	8.256321e-04
1.000000e+01	1.500000e+01	6.151147e-01	1.052038e-03	1.052038e-03
1.500000e+01	2.000000e+01	6.369652e-01	1.320277e-03	1.320277e-03
2.000000e+01	2.500000e+01	6.593842e-01	1.647079e-03	1.647079e-03
2.500000e+01	3.000000e+01	6.761273e-01	2.004021e-03	2.004021e-03
3.000000e+01	3.500000e+01	6.934097e-01	2.420159e-03	2.420159e-03
3.500000e+01	4.000000e+01	7.116754e-01	2.889044e-03	2.889044e-03
4.000000e+01	5.000000e+01	7.308447e-01	2.576249e-03	2.576249e-03
5.000000e+01	6.000000e+01	7.538023e-01	3.391611e-03	3.391611e-03
6.000000e+01	8.000000e+01	7.846030e-01	3.687247e-03	3.687247e-03
8.000000e+01	1.100000e+02	8.197477e-01	5.247338e-03	5.247338e-03
1.100000e+02	1.600000e+02	8.602125e-01	8.761637e-03	8.761637e-03
1.600000e+02	2.100000e+02	8.673558e-01	1.736667e-02	1.736667e-02
2.100000e+02	5.000000e+02	9.248728e-01	3.119528e-02	3.119528e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y04
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.131307e-01	6.083972e-03	6.083972e-03
5.000000e+00	1.000000e+01	5.948935e-01	2.534984e-03	2.534984e-03
1.000000e+01	1.500000e+01	6.372307e-01	2.452305e-03	2.452305e-03
1.500000e+01	2.000000e+01	6.642299e-01	3.035094e-03	3.035094e-03
2.000000e+01	2.500000e+01	6.968848e-01	6.261269e-03	6.261269e-03
2.500000e+01	3.000000e+01	7.222943e-01	4.026494e-03	4.026494e-03
3.000000e+01	3.500000e+01	7.475095e-01	8.733637e-03	8.733637e-03
3.500000e+01	4.000000e+01	7.719377e-01	5.539854e-03	5.539854e-03
4.000000e+01	5.000000e+01	8.055617e-01	6.015571e-03	6.015571e-03
5.000000e+01	6.000000e+01	8.436730e-01	7.698679e-03	7.698679e-03
6.000000e+01	8.000000e+01	8.994040e-01	7.992845e-03	7.992845e-03
8.000000e+01	1.100000e+02	9.655955e-01	1.291421e-02	1.291421e-02
1.100000e+02	1.600000e+02	1.051350e+00	2.257763e-02	2.257763e-02
1.600000e+02	2.100000e+02	1.102617e+00	5.189876e-02	5.189876e-02
2.100000e+02	5.000000e+02	1.229219e+00	6.679134e-02	6.679134e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y04
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.527620e-01	2.536815e-03	2.536815e-03
5.000000e+00	1.000000e+01	6.128704e-01	1.245011e-03	1.245011e-03
1.000000e+01	1.500000e+01	6.433652e-01	1.209199e-03	1.209199e-03
1.500000e+01	2.000000e+01	6.662471e-01	1.354305e-03	1.354305e-03
2.000000e+01	2.500000e+01	6.878141e-01	3.057388e-03	3.057388e-03
2.500000e+01	3.000000e+01	7.104643e-01	1.997305e-03	1.997305e-03
3.000000e+01	3.500000e+01	7.290715e-01	5.090184e-03	5.090184e-03
3.500000e+01	4.000000e+01	7.475941e-01	2.724986e-03	2.724986e-03
4.000000e+01	5.000000e+01	7.764608e-01	2.570409e-03	2.570409e-03
5.000000e+01	6.000000e+01	8.017883e-01	3.643537e-03	3.643537e-03
6.000000e+01	8.000000e+01	8.416932e-01	4.764322e-03	4.764322e-03
8.000000e+01	1.100000e+02	8.896560e-01	8.904081e-03	8.904081e-03
1.100000e+02	1.600000e+02	9.659907e-01	1.064679e-02	1.064679e-02
1.600000e+02	2.100000e+02	1.013220e+00	2.404276e-02	2.404276e-02
2.100000e+02	5.000000e+02	1.052112e+00	3.596068e-02	3.596068e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y04
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.213418e-01	4.299437e-03	4.299437e-03
5.000000e+00	1.000000e+01	4.791447e-01	1.943152e-03	1.943152e-03
1.000000e+01	1.500000e+01	5.052526e-01	1.875452e-03	1.875452e-03
1.500000e+01	2.000000e+01	5.249617e-01	2.890810e-03	2.890810e-03
2.000000e+01	2.500000e+01	5.485727e-01	2.454751e-03	2.454751e-03
2.500000e+01	3.000000e+01	5.659673e-01	6.958967e-03	6.958967e-03
3.000000e+01	3.500000e+01	5.928326e-01	6.386035e-03	6.386035e-03
3.500000e+01	4.000000e+01	5.992893e-01	4.370060e-03	4.370060e-03
4.000000e+01	5.000000e+01	6.216542e-01	4.397412e-03	4.397412e-03
5.000000e+01	6.000000e+01	6.554710e-01	5.982182e-03	5.982182e-03
6.000000e+01	8.000000e+01	6.923333e-01	6.618884e-03	6.618884e-03
8.000000e+01	1.100000e+02	7.267391e-01	9.990639e-03	9.990639e-03
1.100000e+02	1.600000e+02	7.992864e-01	1.772829e-02	1.772829e-02
1.600000e+02	2.100000e+02	8.650697e-01	4.404435e-02	4.404435e-02
2.100000e+02	5.000000e+02	8.181851e-01	3.896793e-02	3.896793e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.131307e-01	6.083972e-03	6.083972e-03
5.000000e+00	1.000000e+01	5.948935e-01	2.534984e-03	2.534984e-03
1.000000e+01	1.500000e+01	6.372307e-01	2.452305e-03	2.452305e-03
1.500000e+01	2.000000e+01	6.642299e-01	3.035094e-03	3.035094e-03
2.000000e+01	2.500000e+01	6.968848e-01	6.261269e-03	6.261269e-03
2.500000e+01	3.000000e+01	7.222943e-01	4.026494e-03	4.026494e-03
3.000000e+01	3.500000e+01	7.475095e-01	8.733637e-03	8.733637e-03
3.500000e+01	4.000000e+01	7.719377e-01	5.539854e-03	5.539854e-03
4.000000e+01	5.000000e+01	8.055617e-01	6.015571e-03	6.015571e-03
5.000000e+01	6.000000e+01	8.436730e-01	7.698679e-03	7.698679e-03
6.000000e+01	8.000000e+01	8.994040e-01	7.992845e-03	7.992845e-03
8.000000e+01	1.100000e+02	9.655955e-01	1.291421e-02	1.291421e-02
1.100000e+02	1.600000e+02	1.051350e+00	2.257763e-02	2.257763e-02
1.600000e+02	2.100000e+02	1.102617e+00	5.189876e-02	5.189876e-02
2.100000e+02	5.000000e+02	1.229219e+00	6.679134e-02	6.679134e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.721620e-01	1.322846e-03	1.322846e-03
5.000000e+00	1.000000e+01	6.251914e-01	1.354401e-03	1.354401e-03
1.000000e+01	1.500000e+01	6.770134e-01	1.759694e-03	1.759694e-03
1.500000e+01	2.000000e+01	7.126701e-01	2.235797e-03	2.235797e-03
2.000000e+01	2.500000e+01	7.494887e-01	2.826861e-03	2.826861e-03
2.500000e+01	3.000000e+01	7.745025e-01	3.470121e-03	3.470121e-03
3.000000e+01	3.500000e+01	8.032647e-01	4.239983e-03	4.239983e-03
3.500000e+01	4.000000e+01	8.408114e-01	5.216048e-03	5.216048e-03
4.000000e+01	5.000000e+01	8.667343e-01	4.577362e-03	4.577362e-03
5.000000e+01	6.000000e+01	9.095764e-01	6.366306e-03	6.366306e-03
6.000000e+01	8.000000e+01	9.537618e-01	6.870683e-03	6.870683e-03
8.000000e+01	1.100000e+02	1.011441e+00	9.433371e-03	9.433371e-03
1.100000e+02	1.600000e+02	1.052067e+00	1.530603e-02	1.530603e-02
1.600000e+02	2.100000e+02	1.145309e+00	3.533069e-02	3.533069e-02
2.100000e+02	5.000000e+02	1.163590e+00	5.467993e-02	5.467993e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.527620e-01	2.536815e-03	2.536815e-03
5.000000e+00	1.000000e+01	6.128704e-01	1.245011e-03	1.245011e-03
1.000000e+01	1.500000e+01	6.433652e-01	1.209199e-03	1.209199e-03
1.500000e+01	2.000000e+01	6.662471e-01	1.354305e-03	1.354305e-03
2.000000e+01	2.500000e+01	6.878141e-01	3.057388e-03	3.057388e-03
2.500000e+01	3.000000e+01	7.104643e-01	1.997305e-03	1.997305e-03
3.000000e+01	3.500000e+01	7.290715e-01	5.090184e-03	5.090184e-03
3.500000e+01	4.000000e+01	7.475941e-01	2.724986e-03	2.724986e-03
4.000000e+01	5.000000e+01	7.764608e-01	2.570409e-03	2.570409e-03
5.000000e+01	6.000000e+01	8.017883e-01	3.643537e-03	3.643537e-03
6.000000e+01	8.000000e+01	8.416932e-01	4.764322e-03	4.764322e-03
8.000000e+01	1.100000e+02	8.896560e-01	8.904081e-03	8.904081e-03
1.100000e+02	1.600000e+02	9.659907e-01	1.064679e-02	1.064679e-02
1.600000e+02	2.100000e+02	1.013220e+00	2.404276e-02	2.404276e-02
2.100000e+02	5.000000e+02	1.052112e+00	3.596068e-02	3.596068e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.826854e-01	8.295074e-04	8.295074e-04
5.000000e+00	1.000000e+01	6.213284e-01	8.540423e-04	8.540423e-04
1.000000e+01	1.500000e+01	6.448618e-01	1.091735e-03	1.091735e-03
1.500000e+01	2.000000e+01	6.732358e-01	1.374780e-03	1.374780e-03
2.000000e+01	2.500000e+01	6.919878e-01	1.699834e-03	1.699834e-03
2.500000e+01	3.000000e+01	7.128001e-01	2.094087e-03	2.094087e-03
3.000000e+01	3.500000e+01	7.268319e-01	2.484306e-03	2.484306e-03
3.500000e+01	4.000000e+01	7.468441e-01	3.001602e-03	3.001602e-03
4.000000e+01	5.000000e+01	7.607879e-01	2.658321e-03	2.658321e-03
5.000000e+01	6.000000e+01	7.855270e-01	3.586282e-03	3.586282e-03
6.000000e+01	8.000000e+01	8.173211e-01	3.726960e-03	3.726960e-03
8.000000e+01	1.100000e+02	8.432420e-01	5.305495e-03	5.305495e-03
1.100000e+02	1.600000e+02	8.931003e-01	9.149402e-03	9.149402e-03
1.600000e+02	2.100000e+02	9.235135e-01	1.871332e-02	1.871332e-02
2.100000e+02	5.000000e+02	9.726003e-01	3.581694e-02	3.581694e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.213418e-01	4.299437e-03	4.299437e-03
5.000000e+00	1.000000e+01	4.791447e-01	1.943152e-03	1.943152e-03
1.000000e+01	1.500000e+01	5.052526e-01	1.875452e-03	1.875452e-03
1.500000e+01	2.000000e+01	5.249617e-01	2.890810e-03	2.890810e-03
2.000000e+01	2.500000e+01	5.485727e-01	2.454751e-03	2.454751e-03
2.500000e+01	3.000000e+01	5.659673e-01	6.958967e-03	6.958967e-03
3.000000e+01	3.500000e+01	5.928326e-01	6.386035e-03	6.386035e-03
3.500000e+01	4.000000e+01	5.992893e-01	4.370060e-03	4.370060e-03
4.000000e+01	5.000000e+01	6.216542e-01	4.397412e-03	4.397412e-03
5.000000e+01	6.000000e+01	6.554710e-01	5.982182e-03	5.982182e-03
6.000000e+01	8.000000e+01	6.923333e-01	6.618884e-03	6.618884e-03
8.000000e+01	1.100000e+02	7.267391e-01	9.990639e-03	9.990639e-03
1.100000e+02	1.600000e+02	7.992864e-01	1.772829e-02	1.772829e-02
1.600000e+02	2.100000e+02	8.650697e-01	4.404435e-02	4.404435e-02
2.100000e+02	5.000000e+02	8.181851e-01	3.896793e-02	3.896793e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.532534e-01	7.566911e-04	7.566911e-04
5.000000e+00	1.000000e+01	4.805951e-01	8.082360e-04	8.082360e-04
1.000000e+01	1.500000e+01	5.044031e-01	1.073021e-03	1.073021e-03
1.500000e+01	2.000000e+01	5.254951e-01	1.375141e-03	1.375141e-03
2.000000e+01	2.500000e+01	5.430921e-01	1.738626e-03	1.738626e-03
2.500000e+01	3.000000e+01	5.590953e-01	2.123418e-03	2.123418e-03
3.000000e+01	3.500000e+01	5.769414e-01	2.626789e-03	2.626789e-03
3.500000e+01	4.000000e+01	5.870740e-01	3.126641e-03	3.126641e-03
4.000000e+01	5.000000e+01	6.056327e-01	2.854363e-03	2.854363e-03
5.000000e+01	6.000000e+01	6.332827e-01	3.981273e-03	3.981273e-03
6.000000e+01	8.000000e+01	6.407088e-01	3.949378e-03	3.949378e-03
8.000000e+01	1.100000e+02	6.809010e-01	5.742039e-03	5.742039e-03
1.100000e+02	1.600000e+02	7.083996e-01	9.778163e-03	9.778163e-03
1.600000e+02	2.100000e+02	7.761788e-01	2.667586e-02	2.667586e-02
2.100000e+02	5.000000e+02	7.546366e-01	2.774594e-02	2.774594e-02
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d01-x01-y06.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d01-x01-y06
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Trans-diff region, dressed level
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
YMax=3.5
LogY=0
RatioPlotYMax=1.29
LegendOnly=/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
LegendXPos=0.43
XLabel=$p_\text{T}^Z$~[GeV]
YLabel=$\langle\text{d}^2\sum p_\text{T} / \text{d}\eta\text{d}\phi\rangle$
DrawOnly=/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
LegendYPos=0.55
Legend=1
RatioPlotYMin=0.7
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d01-x01-y06
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d01-x01-y06
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.966860e-01	1.911560e-02	1.911560e-02
5.000000e+00	1.000000e+01	5.557060e-01	2.077060e-02	2.077060e-02
1.000000e+01	1.500000e+01	6.203590e-01	2.253330e-02	2.253330e-02
1.500000e+01	2.000000e+01	6.795160e-01	2.525090e-02	2.525090e-02
2.000000e+01	2.500000e+01	7.482570e-01	2.634620e-02	2.634620e-02
2.500000e+01	3.000000e+01	8.042090e-01	2.860860e-02	2.860860e-02
3.000000e+01	3.500000e+01	8.937280e-01	2.922560e-02	2.922560e-02
3.500000e+01	4.000000e+01	9.381850e-01	2.920000e-02	2.920000e-02
4.000000e+01	5.000000e+01	1.023340e+00	3.178970e-02	3.178970e-02
5.000000e+01	6.000000e+01	1.128210e+00	3.618680e-02	3.618680e-02
6.000000e+01	8.000000e+01	1.277530e+00	3.864360e-02	3.864360e-02
8.000000e+01	1.100000e+02	1.497800e+00	5.057330e-02	5.057330e-02
1.100000e+02	1.600000e+02	1.792770e+00	6.661880e-02	6.661880e-02
1.600000e+02	2.100000e+02	2.261100e+00	1.453910e-01	1.453910e-01
2.100000e+02	5.000000e+02	2.828410e+00	2.103120e-01	2.103120e-01
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.594679e-01	2.090777e-03	2.090777e-03
5.000000e+00	1.000000e+01	5.065472e-01	1.073226e-03	1.073226e-03
1.000000e+01	1.500000e+01	5.479759e-01	1.031104e-03	1.031104e-03
1.500000e+01	2.000000e+01	5.913295e-01	1.290227e-03	1.290227e-03
2.000000e+01	2.500000e+01	6.445044e-01	3.003941e-03	3.003941e-03
2.500000e+01	3.000000e+01	6.986555e-01	3.226815e-03	3.226815e-03
3.000000e+01	3.500000e+01	7.511887e-01	3.892846e-03	3.892846e-03
3.500000e+01	4.000000e+01	8.103146e-01	3.057436e-03	3.057436e-03
4.000000e+01	5.000000e+01	8.925630e-01	3.063967e-03	3.063967e-03
5.000000e+01	6.000000e+01	1.009039e+00	4.908443e-03	4.908443e-03
6.000000e+01	8.000000e+01	1.167986e+00	5.801609e-03	5.801609e-03
8.000000e+01	1.100000e+02	1.423857e+00	1.276722e-02	1.276722e-02
1.100000e+02	1.600000e+02	1.847449e+00	1.744168e-02	1.744168e-02
1.600000e+02	2.100000e+02	2.278335e+00	4.426076e-02	4.426076e-02
2.100000e+02	5.000000e+02	2.965428e+00	8.033699e-02	8.033699e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.256886e-01	1.011673e-03	1.011673e-03
5.000000e+00	1.000000e+01	1.689432e-01	6.556570e-04	6.556570e-04
1.000000e+01	1.500000e+01	2.231961e-01	7.726195e-04	7.726195e-04
1.500000e+01	2.000000e+01	2.847980e-01	1.056381e-03	1.056381e-03
2.000000e+01	2.500000e+01	3.477547e-01	2.539022e-03	2.539022e-03
2.500000e+01	3.000000e+01	4.142158e-01	2.957317e-03	2.957317e-03
3.000000e+01	3.500000e+01	4.818573e-01	3.746850e-03	3.746850e-03
3.500000e+01	4.000000e+01	5.496751e-01	3.062152e-03	3.062152e-03
4.000000e+01	5.000000e+01	6.374832e-01	3.000021e-03	3.000021e-03
5.000000e+01	6.000000e+01	7.666082e-01	4.985746e-03	4.985746e-03
6.000000e+01	8.000000e+01	9.398843e-01	5.598291e-03	5.598291e-03
8.000000e+01	1.100000e+02	1.228766e+00	1.288675e-02	1.288675e-02
1.100000e+02	1.600000e+02	1.649445e+00	1.772749e-02	1.772749e-02
1.600000e+02	2.100000e+02	2.122525e+00	4.514663e-02	4.514663e-02
2.100000e+02	5.000000e+02	2.878633e+00	8.550490e-02	8.550490e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.594679e-01	2.153416e-03	2.521818e-03
5.000000e+00	1.000000e+01	5.065472e-01	4.679915e-03	5.566516e-03
1.000000e+01	1.500000e+01	5.479759e-01	7.560692e-03	8.843189e-03
1.500000e+01	2.000000e+01	5.913295e-01	1.128166e-02	1.346829e-02
2.000000e+01	2.500000e+01	6.445044e-01	1.626153e-02	1.982146e-02
2.500000e+01	3.000000e+01	6.986555e-01	2.158270e-02	2.660881e-02
3.000000e+01	3.500000e+01	7.511887e-01	2.768264e-02	3.432740e-02
3.500000e+01	4.000000e+01	8.103146e-01	3.424106e-02	4.272622e-02
4.000000e+01	5.000000e+01	8.925630e-01	4.398094e-02	5.552925e-02
5.000000e+01	6.000000e+01	1.009039e+00	5.483079e-02	6.954457e-02
6.000000e+01	8.000000e+01	1.167986e+00	7.206410e-02	9.251897e-02
8.000000e+01	1.100000e+02	1.423857e+00	9.428568e-02	1.239208e-01
1.100000e+02	1.600000e+02	1.847449e+00	1.338459e-01	1.813087e-01
1.600000e+02	2.100000e+02	2.278335e+00	1.677943e-01	2.342749e-01
2.100000e+02	5.000000e+02	2.965428e+00	2.553159e-01	3.819479e-01
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.256886e-01	7.472979e-03	8.709864e-03
5.000000e+00	1.000000e+01	1.689432e-01	7.362016e-03	8.540059e-03
1.000000e+01	1.500000e+01	2.231961e-01	1.022589e-02	1.188493e-02
1.500000e+01	2.000000e+01	2.847980e-01	1.494472e-02	1.778763e-02
2.000000e+01	2.500000e+01	3.477547e-01	2.072621e-02	2.516165e-02
2.500000e+01	3.000000e+01	4.142158e-01	2.686892e-02	3.314220e-02
3.000000e+01	3.500000e+01	4.818573e-01	3.335539e-02	4.130618e-02
3.500000e+01	4.000000e+01	5.496751e-01	4.086835e-02	5.119552e-02
4.000000e+01	5.000000e+01	6.374832e-01	4.955063e-02	6.239668e-02
5.000000e+01	6.000000e+01	7.666082e-01	6.211312e-02	7.877297e-02
6.000000e+01	8.000000e+01	9.398843e-01	7.916712e-02	1.017416e-01
8.000000e+01	1.100000e+02	1.228766e+00	1.036806e-01	1.361513e-01
1.100000e+02	1.600000e+02	1.649445e+00	1.444722e-01	1.966572e-01
1.600000e+02	2.100000e+02	2.122525e+00	1.753059e-01	2.453277e-01
2.100000e+02	5.000000e+02	2.878633e+00	2.757542e-01	4.134547e-01
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.697917e-01	6.616786e-04	6.616786e-04
5.000000e+00	1.000000e+01	5.062351e-01	6.950881e-04	6.950881e-04
1.000000e+01	1.500000e+01	5.458556e-01	9.320709e-04	9.320709e-04
1.500000e+01	2.000000e+01	5.864910e-01	1.228692e-03	1.228692e-03
2.000000e+01	2.500000e+01	6.385291e-01	1.634635e-03	1.634635e-03
2.500000e+01	3.000000e+01	6.857176e-01	2.113416e-03	2.113416e-03
3.000000e+01	3.500000e+01	7.358227e-01	2.743918e-03	2.743918e-03
3.500000e+01	4.000000e+01	7.831620e-01	3.382137e-03	3.382137e-03
4.000000e+01	5.000000e+01	8.540355e-01	3.306603e-03	3.306603e-03
5.000000e+01	6.000000e+01	9.501300e-01	4.803524e-03	4.803524e-03
6.000000e+01	8.000000e+01	1.063726e+00	5.472561e-03	5.472561e-03
8.000000e+01	1.100000e+02	1.251817e+00	9.002594e-03	9.002594e-03
1.100000e+02	1.600000e+02	1.507134e+00	1.661715e-02	1.661715e-02
1.600000e+02	2.100000e+02	1.793169e+00	4.097009e-02	4.097009e-02
2.100000e+02	5.000000e+02	2.186538e+00	7.680289e-02	7.680289e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y06
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.615508e-01	5.193621e-03	5.193621e-03
5.000000e+00	1.000000e+01	5.159244e-01	2.183073e-03	2.183073e-03
1.000000e+01	1.500000e+01	5.599241e-01	2.175872e-03	2.175872e-03
1.500000e+01	2.000000e+01	6.109132e-01	2.801699e-03	2.801699e-03
2.000000e+01	2.500000e+01	6.541469e-01	5.885023e-03	5.885023e-03
2.500000e+01	3.000000e+01	7.218077e-01	3.994288e-03	3.994288e-03
3.000000e+01	3.500000e+01	7.748742e-01	9.640894e-03	9.640894e-03
3.500000e+01	4.000000e+01	8.359219e-01	6.078342e-03	6.078342e-03
4.000000e+01	5.000000e+01	9.079289e-01	6.614408e-03	6.614408e-03
5.000000e+01	6.000000e+01	1.051356e+00	9.245225e-03	9.245225e-03
6.000000e+01	8.000000e+01	1.192952e+00	1.017673e-02	1.017673e-02
8.000000e+01	1.100000e+02	1.459830e+00	1.799229e-02	1.799229e-02
1.100000e+02	1.600000e+02	1.919432e+00	3.647596e-02	3.647596e-02
1.600000e+02	2.100000e+02	2.304341e+00	9.402082e-02	9.402082e-02
2.100000e+02	5.000000e+02	3.125462e+00	1.586235e-01	1.586235e-01
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y06
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.3pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.752085e-01	2.126289e-03	2.126289e-03
5.000000e+00	1.000000e+01	5.187461e-01	1.054875e-03	1.054875e-03
1.000000e+01	1.500000e+01	5.598539e-01	1.066091e-03	1.066091e-03
1.500000e+01	2.000000e+01	6.056723e-01	1.265487e-03	1.265487e-03
2.000000e+01	2.500000e+01	6.528744e-01	3.008761e-03	3.008761e-03
2.500000e+01	3.000000e+01	7.132033e-01	2.072086e-03	2.072086e-03
3.000000e+01	3.500000e+01	7.597340e-01	5.413178e-03	5.413178e-03
3.500000e+01	4.000000e+01	8.181760e-01	2.982453e-03	2.982453e-03
4.000000e+01	5.000000e+01	9.021456e-01	2.996613e-03	2.996613e-03
5.000000e+01	6.000000e+01	1.018599e+00	4.612252e-03	4.612252e-03
6.000000e+01	8.000000e+01	1.180326e+00	6.343232e-03	6.343232e-03
8.000000e+01	1.100000e+02	1.441294e+00	1.291098e-02	1.291098e-02
1.100000e+02	1.600000e+02	1.837840e+00	1.721017e-02	1.721017e-02
1.600000e+02	2.100000e+02	2.336907e+00	4.606960e-02	4.606960e-02
2.100000e+02	5.000000e+02	3.003452e+00	8.305241e-02	8.305241e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y06
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.026895e-01	3.816263e-03	3.816263e-03
5.000000e+00	1.000000e+01	4.520042e-01	1.755493e-03	1.755493e-03
1.000000e+01	1.500000e+01	4.943300e-01	1.766491e-03	1.766491e-03
1.500000e+01	2.000000e+01	5.369607e-01	2.848362e-03	2.848362e-03
2.000000e+01	2.500000e+01	5.910836e-01	2.570774e-03	2.570774e-03
2.500000e+01	3.000000e+01	6.502390e-01	7.675154e-03	7.675154e-03
3.000000e+01	3.500000e+01	7.006620e-01	7.032849e-03	7.032849e-03
3.500000e+01	4.000000e+01	7.563480e-01	5.158400e-03	5.158400e-03
4.000000e+01	5.000000e+01	8.348935e-01	5.428551e-03	5.428551e-03
5.000000e+01	6.000000e+01	9.666585e-01	7.978859e-03	7.978859e-03
6.000000e+01	8.000000e+01	1.112911e+00	8.770725e-03	8.770725e-03
8.000000e+01	1.100000e+02	1.373241e+00	1.552444e-02	1.552444e-02
1.100000e+02	1.600000e+02	1.820075e+00	3.208560e-02	3.208560e-02
1.600000e+02	2.100000e+02	2.265482e+00	7.791743e-02	7.791743e-02
2.100000e+02	5.000000e+02	2.813628e+00	1.292493e-01	1.292493e-01
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.615508e-01	5.193621e-03	5.193621e-03
5.000000e+00	1.000000e+01	5.159244e-01	2.183073e-03	2.183073e-03
1.000000e+01	1.500000e+01	5.599241e-01	2.175872e-03	2.175872e-03
1.500000e+01	2.000000e+01	6.109132e-01	2.801699e-03	2.801699e-03
2.000000e+01	2.500000e+01	6.541469e-01	5.885023e-03	5.885023e-03
2.500000e+01	3.000000e+01	7.218077e-01	3.994288e-03	3.994288e-03
3.000000e+01	3.500000e+01	7.748742e-01	9.640894e-03	9.640894e-03
3.500000e+01	4.000000e+01	8.359219e-01	6.078342e-03	6.078342e-03
4.000000e+01	5.000000e+01	9.079289e-01	6.614408e-03	6.614408e-03
5.000000e+01	6.000000e+01	1.051356e+00	9.245225e-03	9.245225e-03
6.000000e+01	8.000000e+01	1.192952e+00	1.017673e-02	1.017673e-02
8.000000e+01	1.100000e+02	1.459830e+00	1.799229e-02	1.799229e-02
1.100000e+02	1.600000e+02	1.919432e+00	3.647596e-02	3.647596e-02
1.600000e+02	2.100000e+02	2.304341e+00	9.402082e-02	9.402082e-02
2.100000e+02	5.000000e+02	3.125462e+00	1.586235e-01	1.586235e-01
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.851934e-01	1.098688e-03	1.098688e-03
5.000000e+00	1.000000e+01	5.288150e-01	1.144103e-03	1.144103e-03
1.000000e+01	1.500000e+01	5.792783e-01	1.540412e-03	1.540412e-03
1.500000e+01	2.000000e+01	6.271652e-01	2.058731e-03	2.058731e-03
2.000000e+01	2.500000e+01	6.860273e-01	2.754885e-03	2.754885e-03
2.500000e+01	3.000000e+01	7.406471e-01	3.553115e-03	3.553115e-03
3.000000e+01	3.500000e+01	8.060168e-01	4.672615e-03	4.672615e-03
3.500000e+01	4.000000e+01	8.531095e-01	5.868749e-03	5.868749e-03
4.000000e+01	5.000000e+01	9.466346e-01	5.598782e-03	5.598782e-03
5.000000e+01	6.000000e+01	1.054660e+00	8.400582e-03	8.400582e-03
6.000000e+01	8.000000e+01	1.195101e+00	9.607710e-03	9.607710e-03
8.000000e+01	1.100000e+02	1.416274e+00	1.543377e-02	1.543377e-02
1.100000e+02	1.600000e+02	1.658288e+00	2.839098e-02	2.839098e-02
1.600000e+02	2.100000e+02	2.134239e+00	7.379303e-02	7.379303e-02
2.100000e+02	5.000000e+02	2.430390e+00	1.254167e-01	1.254167e-01
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.752085e-01	2.126289e-03	2.126289e-03
5.000000e+00	1.000000e+01	5.187461e-01	1.054875e-03	1.054875e-03
1.000000e+01	1.500000e+01	5.598539e-01	1.066091e-03	1.066091e-03
1.500000e+01	2.000000e+01	6.056723e-01	1.265487e-03	1.265487e-03
2.000000e+01	2.500000e+01	6.528744e-01	3.008761e-03	3.008761e-03
2.500000e+01	3.000000e+01	7.132033e-01	2.072086e-03	2.072086e-03
3.000000e+01	3.500000e+01	7.597340e-01	5.413178e-03	5.413178e-03
3.500000e+01	4.000000e+01	8.181760e-01	2.982453e-03	2.982453e-03
4.000000e+01	5.000000e+01	9.021456e-01	2.996613e-03	2.996613e-03
5.000000e+01	6.000000e+01	1.018599e+00	4.612252e-03	4.612252e-03
6.000000e+01	8.000000e+01	1.180326e+00	6.343232e-03	6.343232e-03
8.000000e+01	1.100000e+02	1.441294e+00	1.291098e-02	1.291098e-02
1.100000e+02	1.600000e+02	1.837840e+00	1.721017e-02	1.721017e-02
1.600000e+02	2.100000e+02	2.336907e+00	4.606960e-02	4.606960e-02
2.100000e+02	5.000000e+02	3.003452e+00	8.305241e-02	8.305241e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.852622e-01	6.894655e-04	6.894655e-04
5.000000e+00	1.000000e+01	5.181044e-01	7.194344e-04	7.194344e-04
1.000000e+01	1.500000e+01	5.564793e-01	9.614354e-04	9.614354e-04
1.500000e+01	2.000000e+01	5.992000e-01	1.277669e-03	1.277669e-03
2.000000e+01	2.500000e+01	6.472869e-01	1.692802e-03	1.692802e-03
2.500000e+01	3.000000e+01	6.965474e-01	2.232286e-03	2.232286e-03
3.000000e+01	3.500000e+01	7.441396e-01	2.820053e-03	2.820053e-03
3.500000e+01	4.000000e+01	7.983564e-01	3.571245e-03	3.571245e-03
4.000000e+01	5.000000e+01	8.613926e-01	3.368776e-03	3.368776e-03
5.000000e+01	6.000000e+01	9.504467e-01	4.872788e-03	4.872788e-03
6.000000e+01	8.000000e+01	1.083304e+00	5.675392e-03	5.675392e-03
8.000000e+01	1.100000e+02	1.259466e+00	9.318333e-03	9.318333e-03
1.100000e+02	1.600000e+02	1.536465e+00	1.742366e-02	1.742366e-02
1.600000e+02	2.100000e+02	1.871736e+00	4.239909e-02	4.239909e-02
2.100000e+02	5.000000e+02	2.351789e+00	8.481591e-02	8.481591e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.026895e-01	3.816263e-03	3.816263e-03
5.000000e+00	1.000000e+01	4.520042e-01	1.755493e-03	1.755493e-03
1.000000e+01	1.500000e+01	4.943300e-01	1.766491e-03	1.766491e-03
1.500000e+01	2.000000e+01	5.369607e-01	2.848362e-03	2.848362e-03
2.000000e+01	2.500000e+01	5.910836e-01	2.570774e-03	2.570774e-03
2.500000e+01	3.000000e+01	6.502390e-01	7.675154e-03	7.675154e-03
3.000000e+01	3.500000e+01	7.006620e-01	7.032849e-03	7.032849e-03
3.500000e+01	4.000000e+01	7.563480e-01	5.158400e-03	5.158400e-03
4.000000e+01	5.000000e+01	8.348935e-01	5.428551e-03	5.428551e-03
5.000000e+01	6.000000e+01	9.666585e-01	7.978859e-03	7.978859e-03
6.000000e+01	8.000000e+01	1.112911e+00	8.770725e-03	8.770725e-03
8.000000e+01	1.100000e+02	1.373241e+00	1.552444e-02	1.552444e-02
1.100000e+02	1.600000e+02	1.820075e+00	3.208560e-02	3.208560e-02
1.600000e+02	2.100000e+02	2.265482e+00	7.791743e-02	7.791743e-02
2.100000e+02	5.000000e+02	2.813628e+00	1.292493e-01	1.292493e-01
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d01-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.160815e-01	6.612072e-04	6.612072e-04
5.000000e+00	1.000000e+01	4.453621e-01	7.195267e-04	7.195267e-04
1.000000e+01	1.500000e+01	4.837218e-01	1.003192e-03	1.003192e-03
1.500000e+01	2.000000e+01	5.259260e-01	1.371177e-03	1.371177e-03
2.000000e+01	2.500000e+01	5.705997e-01	1.840135e-03	1.840135e-03
2.500000e+01	3.000000e+01	6.186576e-01	2.454842e-03	2.454842e-03
3.000000e+01	3.500000e+01	6.680530e-01	3.192210e-03	3.192210e-03
3.500000e+01	4.000000e+01	7.125029e-01	4.051959e-03	4.051959e-03
4.000000e+01	5.000000e+01	7.717502e-01	3.851209e-03	3.851209e-03
5.000000e+01	6.000000e+01	8.727199e-01	5.853114e-03	5.853114e-03
6.000000e+01	8.000000e+01	9.781565e-01	6.633984e-03	6.633984e-03
8.000000e+01	1.100000e+02	1.158088e+00	1.071202e-02	1.071202e-02
1.100000e+02	1.600000e+02	1.385807e+00	1.987171e-02	1.987171e-02
1.600000e+02	2.100000e+02	1.736291e+00	5.096674e-02	5.096674e-02
2.100000e+02	5.000000e+02	2.081804e+00	9.421130e-02	9.421130e-02
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d02-x01-y01.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d02-x01-y01
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Toward region, dressed level
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.36
LegendOnly=/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
LegendXPos=0.4
XLabel=$p_\text{T}^Z$~[GeV]
YLabel=$\langle\text{d}^2 N_\text{ch} / \text{d}\eta\text{d}\phi\rangle$
DrawOnly=/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
LegendYPos=0.58
Legend=1
RatioPlotYMin=0.8
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d02-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d02-x01-y01
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.016380e-01	1.434090e-02	1.434090e-02
5.000000e+00	1.000000e+01	7.343000e-01	1.478050e-02	1.478050e-02
1.000000e+01	1.500000e+01	7.560340e-01	1.479540e-02	1.479540e-02
1.500000e+01	2.000000e+01	7.832840e-01	1.531530e-02	1.531530e-02
2.000000e+01	2.500000e+01	8.006820e-01	1.570920e-02	1.570920e-02
2.500000e+01	3.000000e+01	8.139160e-01	1.631890e-02	1.631890e-02
3.000000e+01	3.500000e+01	8.299080e-01	1.688560e-02	1.688560e-02
3.500000e+01	4.000000e+01	8.364890e-01	1.759690e-02	1.759690e-02
4.000000e+01	5.000000e+01	8.515030e-01	1.794060e-02	1.794060e-02
5.000000e+01	6.000000e+01	8.621610e-01	1.860930e-02	1.860930e-02
6.000000e+01	8.000000e+01	8.738440e-01	1.829050e-02	1.829050e-02
8.000000e+01	1.100000e+02	8.982250e-01	1.899040e-02	1.899040e-02
1.100000e+02	1.600000e+02	9.416820e-01	2.031840e-02	2.031840e-02
1.600000e+02	2.100000e+02	9.301990e-01	2.551370e-02	2.551370e-02
2.100000e+02	5.000000e+02	9.703550e-01	3.191890e-02	3.191890e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.025578e-01	2.357063e-03	2.357063e-03
5.000000e+00	1.000000e+01	7.511549e-01	1.145822e-03	1.145822e-03
1.000000e+01	1.500000e+01	7.728729e-01	1.001296e-03	1.001296e-03
1.500000e+01	2.000000e+01	7.884695e-01	1.122754e-03	1.122754e-03
2.000000e+01	2.500000e+01	8.040324e-01	2.330634e-03	2.330634e-03
2.500000e+01	3.000000e+01	8.164029e-01	2.261672e-03	2.261672e-03
3.000000e+01	3.500000e+01	8.282649e-01	2.463291e-03	2.463291e-03
3.500000e+01	4.000000e+01	8.463215e-01	1.761670e-03	1.761670e-03
4.000000e+01	5.000000e+01	8.570702e-01	1.541070e-03	1.541070e-03
5.000000e+01	6.000000e+01	8.794996e-01	2.157252e-03	2.157252e-03
6.000000e+01	8.000000e+01	9.012615e-01	2.118664e-03	2.118664e-03
8.000000e+01	1.100000e+02	9.378990e-01	3.755479e-03	3.755479e-03
1.100000e+02	1.600000e+02	9.673726e-01	3.970673e-03	3.970673e-03
1.600000e+02	2.100000e+02	9.878568e-01	8.209915e-03	8.209915e-03
2.100000e+02	5.000000e+02	1.023510e+00	1.168436e-02	1.168436e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.666822e-02	4.842429e-04	4.842429e-04
5.000000e+00	1.000000e+01	8.420771e-02	2.623782e-04	2.623782e-04
1.000000e+01	1.500000e+01	9.939880e-02	2.732868e-04	2.732868e-04
1.500000e+01	2.000000e+01	1.152244e-01	3.351344e-04	3.351344e-04
2.000000e+01	2.500000e+01	1.317681e-01	7.482290e-04	7.482290e-04
2.500000e+01	3.000000e+01	1.474006e-01	8.150208e-04	8.150208e-04
3.000000e+01	3.500000e+01	1.614681e-01	9.564843e-04	9.564843e-04
3.500000e+01	4.000000e+01	1.756896e-01	7.309376e-04	7.309376e-04
4.000000e+01	5.000000e+01	1.927505e-01	6.769874e-04	6.769874e-04
5.000000e+01	6.000000e+01	2.157487e-01	1.037896e-03	1.037896e-03
6.000000e+01	8.000000e+01	2.397254e-01	1.047550e-03	1.047550e-03
8.000000e+01	1.100000e+02	2.763019e-01	2.104108e-03	2.104108e-03
1.100000e+02	1.600000e+02	3.194855e-01	2.447166e-03	2.447166e-03
1.600000e+02	2.100000e+02	3.533376e-01	5.360192e-03	5.360192e-03
2.100000e+02	5.000000e+02	4.001217e-01	8.545910e-03	8.545910e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.025578e-01	3.167214e-03	2.992110e-03
5.000000e+00	1.000000e+01	7.511549e-01	2.396558e-03	2.687654e-03
1.000000e+01	1.500000e+01	7.728729e-01	2.553715e-03	2.923444e-03
1.500000e+01	2.000000e+01	7.884695e-01	3.370718e-03	4.019346e-03
2.000000e+01	2.500000e+01	8.040324e-01	4.335752e-03	5.345949e-03
2.500000e+01	3.000000e+01	8.164029e-01	4.672882e-03	5.980657e-03
3.000000e+01	3.500000e+01	8.282649e-01	5.500330e-03	7.135311e-03
3.500000e+01	4.000000e+01	8.463215e-01	7.152481e-03	9.288224e-03
4.000000e+01	5.000000e+01	8.570702e-01	7.397961e-03	9.626198e-03
5.000000e+01	6.000000e+01	8.794996e-01	8.557574e-03	1.133075e-02
6.000000e+01	8.000000e+01	9.012615e-01	9.753132e-03	1.305255e-02
8.000000e+01	1.100000e+02	9.378990e-01	1.086060e-02	1.488634e-02
1.100000e+02	1.600000e+02	9.673726e-01	1.105449e-02	1.612284e-02
1.600000e+02	2.100000e+02	9.878568e-01	7.425996e-03	1.187139e-02
2.100000e+02	5.000000e+02	1.023510e+00	9.152281e-03	1.606041e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.666822e-02	4.354533e-03	5.050388e-03
5.000000e+00	1.000000e+01	8.420771e-02	3.308826e-03	3.717272e-03
1.000000e+01	1.500000e+01	9.939880e-02	3.291923e-03	3.790662e-03
1.500000e+01	2.000000e+01	1.152244e-01	3.851148e-03	4.631830e-03
2.000000e+01	2.500000e+01	1.317681e-01	4.648268e-03	5.776518e-03
2.500000e+01	3.000000e+01	1.474006e-01	5.512878e-03	7.007464e-03
3.000000e+01	3.500000e+01	1.614681e-01	6.209232e-03	7.992418e-03
3.500000e+01	4.000000e+01	1.756896e-01	7.092620e-03	9.224663e-03
4.000000e+01	5.000000e+01	1.927505e-01	8.170583e-03	1.069796e-02
5.000000e+01	6.000000e+01	2.157487e-01	9.305382e-03	1.230790e-02
6.000000e+01	8.000000e+01	2.397254e-01	1.015680e-02	1.368311e-02
8.000000e+01	1.100000e+02	2.763019e-01	1.097333e-02	1.533535e-02
1.100000e+02	1.600000e+02	3.194855e-01	1.127937e-02	1.676302e-02
1.600000e+02	2.100000e+02	3.533376e-01	7.919440e-03	1.310306e-02
2.100000e+02	5.000000e+02	4.001217e-01	8.886315e-03	1.539322e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.370378e-01	7.684600e-04	7.684600e-04
5.000000e+00	1.000000e+01	7.559201e-01	7.698080e-04	7.698080e-04
1.000000e+01	1.500000e+01	7.654767e-01	9.526944e-04	9.526944e-04
1.500000e+01	2.000000e+01	7.785782e-01	1.159200e-03	1.159200e-03
2.000000e+01	2.500000e+01	7.880120e-01	1.390407e-03	1.390407e-03
2.500000e+01	3.000000e+01	7.976840e-01	1.646905e-03	1.646905e-03
3.000000e+01	3.500000e+01	8.063747e-01	1.923008e-03	1.923008e-03
3.500000e+01	4.000000e+01	8.174461e-01	2.215830e-03	2.215830e-03
4.000000e+01	5.000000e+01	8.308655e-01	1.913363e-03	1.913363e-03
5.000000e+01	6.000000e+01	8.414282e-01	2.406777e-03	2.406777e-03
6.000000e+01	8.000000e+01	8.567527e-01	2.362030e-03	2.362030e-03
8.000000e+01	1.100000e+02	8.820765e-01	3.177995e-03	3.177995e-03
1.100000e+02	1.600000e+02	9.024037e-01	4.624117e-03	4.624117e-03
1.600000e+02	2.100000e+02	9.260202e-01	9.236544e-03	9.236544e-03
2.100000e+02	5.000000e+02	9.582249e-01	1.319353e-02	1.319353e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.806708e-01	5.620037e-03	5.620037e-03
5.000000e+00	1.000000e+01	7.545841e-01	2.220346e-03	2.220346e-03
1.000000e+01	1.500000e+01	7.941845e-01	2.016934e-03	2.016934e-03
1.500000e+01	2.000000e+01	8.160930e-01	2.383636e-03	2.383636e-03
2.000000e+01	2.500000e+01	8.411448e-01	4.536308e-03	4.536308e-03
2.500000e+01	3.000000e+01	8.584293e-01	2.768853e-03	2.768853e-03
3.000000e+01	3.500000e+01	8.800945e-01	5.933523e-03	5.933523e-03
3.500000e+01	4.000000e+01	8.982802e-01	3.414243e-03	3.414243e-03
4.000000e+01	5.000000e+01	9.162528e-01	3.321747e-03	3.321747e-03
5.000000e+01	6.000000e+01	9.487951e-01	3.950201e-03	3.950201e-03
6.000000e+01	8.000000e+01	9.885836e-01	3.799043e-03	3.799043e-03
8.000000e+01	1.100000e+02	1.036120e+00	5.451183e-03	5.451183e-03
1.100000e+02	1.600000e+02	1.089125e+00	8.195798e-03	8.195798e-03
1.600000e+02	2.100000e+02	1.116084e+00	1.793204e-02	1.793204e-02
2.100000e+02	5.000000e+02	1.246479e+00	2.287084e-02	2.287084e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.416218e-01	2.377144e-03	2.377144e-03
5.000000e+00	1.000000e+01	7.896710e-01	1.118168e-03	1.118168e-03
1.000000e+01	1.500000e+01	8.130442e-01	1.035828e-03	1.035828e-03
1.500000e+01	2.000000e+01	8.281067e-01	1.094098e-03	1.094098e-03
2.000000e+01	2.500000e+01	8.437402e-01	2.344743e-03	2.344743e-03
2.500000e+01	3.000000e+01	8.577507e-01	1.420704e-03	1.420704e-03
3.000000e+01	3.500000e+01	8.700915e-01	3.387431e-03	3.387431e-03
3.500000e+01	4.000000e+01	8.822895e-01	1.728518e-03	1.728518e-03
4.000000e+01	5.000000e+01	8.989263e-01	1.524415e-03	1.524415e-03
5.000000e+01	6.000000e+01	9.196258e-01	1.979099e-03	1.979099e-03
6.000000e+01	8.000000e+01	9.396842e-01	2.298031e-03	2.298031e-03
8.000000e+01	1.100000e+02	9.650683e-01	3.775588e-03	3.775588e-03
1.100000e+02	1.600000e+02	1.010818e+00	3.961452e-03	3.961452e-03
1.600000e+02	2.100000e+02	1.025124e+00	8.197818e-03	8.197818e-03
2.100000e+02	5.000000e+02	1.077647e+00	1.184472e-02	1.184472e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.052553e-01	4.236981e-03	4.236981e-03
5.000000e+00	1.000000e+01	6.511636e-01	1.804834e-03	1.804834e-03
1.000000e+01	1.500000e+01	6.713376e-01	1.637770e-03	1.637770e-03
1.500000e+01	2.000000e+01	6.860534e-01	2.332837e-03	2.332837e-03
2.000000e+01	2.500000e+01	7.033657e-01	1.886153e-03	1.886153e-03
2.500000e+01	3.000000e+01	7.197633e-01	4.989161e-03	4.989161e-03
3.000000e+01	3.500000e+01	7.334126e-01	4.036123e-03	4.036123e-03
3.500000e+01	4.000000e+01	7.388761e-01	2.741655e-03	2.741655e-03
4.000000e+01	5.000000e+01	7.536760e-01	2.480289e-03	2.480289e-03
5.000000e+01	6.000000e+01	7.796876e-01	3.076055e-03	3.076055e-03
6.000000e+01	8.000000e+01	7.977218e-01	2.913581e-03	2.913581e-03
8.000000e+01	1.100000e+02	8.281301e-01	4.196709e-03	4.196709e-03
1.100000e+02	1.600000e+02	8.563640e-01	6.372419e-03	6.372419e-03
1.600000e+02	2.100000e+02	8.969349e-01	1.343250e-02	1.343250e-02
2.100000e+02	5.000000e+02	9.001823e-01	1.689832e-02	1.689832e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.806708e-01	5.620037e-03	5.620037e-03
5.000000e+00	1.000000e+01	7.545841e-01	2.220346e-03	2.220346e-03
1.000000e+01	1.500000e+01	7.941845e-01	2.016934e-03	2.016934e-03
1.500000e+01	2.000000e+01	8.160930e-01	2.383636e-03	2.383636e-03
2.000000e+01	2.500000e+01	8.411448e-01	4.536308e-03	4.536308e-03
2.500000e+01	3.000000e+01	8.584293e-01	2.768853e-03	2.768853e-03
3.000000e+01	3.500000e+01	8.800945e-01	5.933523e-03	5.933523e-03
3.500000e+01	4.000000e+01	8.982802e-01	3.414243e-03	3.414243e-03
4.000000e+01	5.000000e+01	9.162528e-01	3.321747e-03	3.321747e-03
5.000000e+01	6.000000e+01	9.487951e-01	3.950201e-03	3.950201e-03
6.000000e+01	8.000000e+01	9.885836e-01	3.799043e-03	3.799043e-03
8.000000e+01	1.100000e+02	1.036120e+00	5.451183e-03	5.451183e-03
1.100000e+02	1.600000e+02	1.089125e+00	8.195798e-03	8.195798e-03
1.600000e+02	2.100000e+02	1.116084e+00	1.793204e-02	1.793204e-02
2.100000e+02	5.000000e+02	1.246479e+00	2.287084e-02	2.287084e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.470392e-01	1.215943e-03	1.215943e-03
5.000000e+00	1.000000e+01	7.834430e-01	1.208456e-03	1.208456e-03
1.000000e+01	1.500000e+01	8.182129e-01	1.526097e-03	1.526097e-03
1.500000e+01	2.000000e+01	8.375482e-01	1.868847e-03	1.868847e-03
2.000000e+01	2.500000e+01	8.642031e-01	2.278560e-03	2.278560e-03
2.500000e+01	3.000000e+01	8.792900e-01	2.721062e-03	2.721062e-03
3.000000e+01	3.500000e+01	9.002072e-01	3.194428e-03	3.194428e-03
3.500000e+01	4.000000e+01	9.196611e-01	3.754134e-03	3.754134e-03
4.000000e+01	5.000000e+01	9.379681e-01	3.230495e-03	3.230495e-03
5.000000e+01	6.000000e+01	9.663190e-01	4.162032e-03	4.162032e-03
6.000000e+01	8.000000e+01	9.938156e-01	4.189427e-03	4.189427e-03
8.000000e+01	1.100000e+02	1.035221e+00	5.562183e-03	5.562183e-03
1.100000e+02	1.600000e+02	1.079882e+00	8.251567e-03	8.251567e-03
1.600000e+02	2.100000e+02	1.125902e+00	1.692630e-02	1.692630e-02
2.100000e+02	5.000000e+02	1.164974e+00	2.587315e-02	2.587315e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.416218e-01	2.377144e-03	2.377144e-03
5.000000e+00	1.000000e+01	7.896710e-01	1.118168e-03	1.118168e-03
1.000000e+01	1.500000e+01	8.130442e-01	1.035828e-03	1.035828e-03
1.500000e+01	2.000000e+01	8.281067e-01	1.094098e-03	1.094098e-03
2.000000e+01	2.500000e+01	8.437402e-01	2.344743e-03	2.344743e-03
2.500000e+01	3.000000e+01	8.577507e-01	1.420704e-03	1.420704e-03
3.000000e+01	3.500000e+01	8.700915e-01	3.387431e-03	3.387431e-03
3.500000e+01	4.000000e+01	8.822895e-01	1.728518e-03	1.728518e-03
4.000000e+01	5.000000e+01	8.989263e-01	1.524415e-03	1.524415e-03
5.000000e+01	6.000000e+01	9.196258e-01	1.979099e-03	1.979099e-03
6.000000e+01	8.000000e+01	9.396842e-01	2.298031e-03	2.298031e-03
8.000000e+01	1.100000e+02	9.650683e-01	3.775588e-03	3.775588e-03
1.100000e+02	1.600000e+02	1.010818e+00	3.961452e-03	3.961452e-03
1.600000e+02	2.100000e+02	1.025124e+00	8.197818e-03	8.197818e-03
2.100000e+02	5.000000e+02	1.077647e+00	1.184472e-02	1.184472e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.761279e-01	7.956359e-04	7.956359e-04
5.000000e+00	1.000000e+01	7.965809e-01	7.971136e-04	7.971136e-04
1.000000e+01	1.500000e+01	8.055992e-01	9.840389e-04	9.840389e-04
1.500000e+01	2.000000e+01	8.202035e-01	1.199248e-03	1.199248e-03
2.000000e+01	2.500000e+01	8.285409e-01	1.439311e-03	1.439311e-03
2.500000e+01	3.000000e+01	8.390383e-01	1.700034e-03	1.700034e-03
3.000000e+01	3.500000e+01	8.476859e-01	1.982169e-03	1.982169e-03
3.500000e+01	4.000000e+01	8.609602e-01	2.304047e-03	2.304047e-03
4.000000e+01	5.000000e+01	8.691135e-01	1.968724e-03	1.968724e-03
5.000000e+01	6.000000e+01	8.850300e-01	2.529933e-03	2.529933e-03
6.000000e+01	8.000000e+01	8.989179e-01	2.454983e-03	2.454983e-03
8.000000e+01	1.100000e+02	9.166062e-01	3.227552e-03	3.227552e-03
1.100000e+02	1.600000e+02	9.452232e-01	4.797264e-03	4.797264e-03
1.600000e+02	2.100000e+02	9.674551e-01	9.488319e-03	9.488319e-03
2.100000e+02	5.000000e+02	9.825161e-01	1.328714e-02	1.328714e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.052553e-01	4.236981e-03	4.236981e-03
5.000000e+00	1.000000e+01	6.511636e-01	1.804834e-03	1.804834e-03
1.000000e+01	1.500000e+01	6.713376e-01	1.637770e-03	1.637770e-03
1.500000e+01	2.000000e+01	6.860534e-01	2.332837e-03	2.332837e-03
2.000000e+01	2.500000e+01	7.033657e-01	1.886153e-03	1.886153e-03
2.500000e+01	3.000000e+01	7.197633e-01	4.989161e-03	4.989161e-03
3.000000e+01	3.500000e+01	7.334126e-01	4.036123e-03	4.036123e-03
3.500000e+01	4.000000e+01	7.388761e-01	2.741655e-03	2.741655e-03
4.000000e+01	5.000000e+01	7.536760e-01	2.480289e-03	2.480289e-03
5.000000e+01	6.000000e+01	7.796876e-01	3.076055e-03	3.076055e-03
6.000000e+01	8.000000e+01	7.977218e-01	2.913581e-03	2.913581e-03
8.000000e+01	1.100000e+02	8.281301e-01	4.196709e-03	4.196709e-03
1.100000e+02	1.600000e+02	8.563640e-01	6.372419e-03	6.372419e-03
1.600000e+02	2.100000e+02	8.969349e-01	1.343250e-02	1.343250e-02
2.100000e+02	5.000000e+02	9.001823e-01	1.689832e-02	1.689832e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.415486e-01	7.598943e-04	7.598943e-04
5.000000e+00	1.000000e+01	6.513665e-01	7.836785e-04	7.836785e-04
1.000000e+01	1.500000e+01	6.627762e-01	1.005430e-03	1.005430e-03
1.500000e+01	2.000000e+01	6.760339e-01	1.244899e-03	1.244899e-03
2.000000e+01	2.500000e+01	6.846091e-01	1.508983e-03	1.508983e-03
2.500000e+01	3.000000e+01	6.938587e-01	1.805206e-03	1.805206e-03
3.000000e+01	3.500000e+01	7.050580e-01	2.120422e-03	2.120422e-03
3.500000e+01	4.000000e+01	7.147104e-01	2.482808e-03	2.482808e-03
4.000000e+01	5.000000e+01	7.219844e-01	2.123111e-03	2.123111e-03
5.000000e+01	6.000000e+01	7.364719e-01	2.729724e-03	2.729724e-03
6.000000e+01	8.000000e+01	7.461323e-01	2.665613e-03	2.665613e-03
8.000000e+01	1.100000e+02	7.712178e-01	3.559194e-03	3.559194e-03
1.100000e+02	1.600000e+02	7.915387e-01	5.198226e-03	5.198226e-03
1.600000e+02	2.100000e+02	8.323958e-01	1.052915e-02	1.052915e-02
2.100000e+02	5.000000e+02	8.524583e-01	1.476550e-02	1.476550e-02
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d02-x01-y02.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d02-x01-y02
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region, dressed level
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.24
LegendOnly=/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
LegendXPos=0.3
XLabel=$p_\text{T}^Z$~[GeV]
YLabel=$\langle\text{d}^2 N_\text{ch} / \text{d}\eta\text{d}\phi\rangle$
DrawOnly=/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
LegendYPos=0.3
Legend=0
RatioPlotYMin=0.86
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d02-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d02-x01-y02
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.291430e-01	1.249170e-02	1.249170e-02
5.000000e+00	1.000000e+01	7.869610e-01	1.309430e-02	1.309430e-02
1.000000e+01	1.500000e+01	8.315390e-01	1.318330e-02	1.318330e-02
1.500000e+01	2.000000e+01	8.659810e-01	1.336390e-02	1.336390e-02
2.000000e+01	2.500000e+01	8.974370e-01	1.384370e-02	1.384370e-02
2.500000e+01	3.000000e+01	9.143960e-01	1.414640e-02	1.414640e-02
3.000000e+01	3.500000e+01	9.355440e-01	1.471570e-02	1.471570e-02
3.500000e+01	4.000000e+01	9.472040e-01	1.500280e-02	1.500280e-02
4.000000e+01	5.000000e+01	9.726580e-01	1.516440e-02	1.516440e-02
5.000000e+01	6.000000e+01	9.939370e-01	1.524410e-02	1.524410e-02
6.000000e+01	8.000000e+01	1.021510e+00	1.507070e-02	1.507070e-02
8.000000e+01	1.100000e+02	1.054390e+00	1.588460e-02	1.588460e-02
1.100000e+02	1.600000e+02	1.102340e+00	1.751490e-02	1.751490e-02
1.600000e+02	2.100000e+02	1.133150e+00	2.307140e-02	2.307140e-02
2.100000e+02	5.000000e+02	1.170210e+00	2.911230e-02	2.911230e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.339688e-01	2.438696e-03	2.438696e-03
5.000000e+00	1.000000e+01	7.949066e-01	1.186788e-03	1.186788e-03
1.000000e+01	1.500000e+01	8.261228e-01	1.039794e-03	1.039794e-03
1.500000e+01	2.000000e+01	8.480104e-01	1.171021e-03	1.171021e-03
2.000000e+01	2.500000e+01	8.715823e-01	2.442133e-03	2.442133e-03
2.500000e+01	3.000000e+01	8.899749e-01	2.365991e-03	2.365991e-03
3.000000e+01	3.500000e+01	9.070308e-01	2.589244e-03	2.589244e-03
3.500000e+01	4.000000e+01	9.291177e-01	1.850246e-03	1.850246e-03
4.000000e+01	5.000000e+01	9.494642e-01	1.634841e-03	1.634841e-03
5.000000e+01	6.000000e+01	9.796496e-01	2.288420e-03	2.288420e-03
6.000000e+01	8.000000e+01	1.014124e+00	2.263120e-03	2.263120e-03
8.000000e+01	1.100000e+02	1.064273e+00	4.016603e-03	4.016603e-03
1.100000e+02	1.600000e+02	1.121868e+00	4.282483e-03	4.282483e-03
1.600000e+02	2.100000e+02	1.168924e+00	8.753467e-03	8.753467e-03
2.100000e+02	5.000000e+02	1.222354e+00	1.260825e-02	1.260825e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.022472e-01	5.753678e-04	5.753678e-04
5.000000e+00	1.000000e+01	1.268596e-01	3.290884e-04	3.290884e-04
1.000000e+01	1.500000e+01	1.522623e-01	3.430962e-04	3.430962e-04
1.500000e+01	2.000000e+01	1.759724e-01	4.174911e-04	4.174911e-04
2.000000e+01	2.500000e+01	1.989690e-01	9.217329e-04	9.217329e-04
2.500000e+01	3.000000e+01	2.212200e-01	9.929164e-04	9.929164e-04
3.000000e+01	3.500000e+01	2.414041e-01	1.164859e-03	1.164859e-03
3.500000e+01	4.000000e+01	2.609463e-01	8.834240e-04	8.834240e-04
4.000000e+01	5.000000e+01	2.854064e-01	8.123862e-04	8.123862e-04
5.000000e+01	6.000000e+01	3.155208e-01	1.228287e-03	1.228287e-03
6.000000e+01	8.000000e+01	3.541059e-01	1.229363e-03	1.229363e-03
8.000000e+01	1.100000e+02	4.084791e-01	2.455589e-03	2.455589e-03
1.100000e+02	1.600000e+02	4.763471e-01	2.846313e-03	2.846313e-03
1.600000e+02	2.100000e+02	5.259797e-01	6.133417e-03	6.133417e-03
2.100000e+02	5.000000e+02	6.047016e-01	9.542606e-03	9.542606e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.339688e-01	3.288783e-03	3.190118e-03
5.000000e+00	1.000000e+01	7.949066e-01	2.964800e-03	3.425989e-03
1.000000e+01	1.500000e+01	8.261228e-01	4.959274e-03	5.656258e-03
1.500000e+01	2.000000e+01	8.480104e-01	6.621645e-03	7.754773e-03
2.000000e+01	2.500000e+01	8.715823e-01	8.843447e-03	1.055913e-02
2.500000e+01	3.000000e+01	8.899749e-01	9.992882e-03	1.211968e-02
3.000000e+01	3.500000e+01	9.070308e-01	1.182017e-02	1.461633e-02
3.500000e+01	4.000000e+01	9.291177e-01	1.393998e-02	1.726887e-02
4.000000e+01	5.000000e+01	9.494642e-01	1.575077e-02	1.958564e-02
5.000000e+01	6.000000e+01	9.796496e-01	1.783721e-02	2.255472e-02
6.000000e+01	8.000000e+01	1.014124e+00	2.052297e-02	2.623877e-02
8.000000e+01	1.100000e+02	1.064273e+00	2.302708e-02	3.009497e-02
1.100000e+02	1.600000e+02	1.121868e+00	2.624943e-02	3.549866e-02
1.600000e+02	2.100000e+02	1.168924e+00	2.637876e-02	3.683215e-02
2.100000e+02	5.000000e+02	1.222354e+00	2.871723e-02	4.409627e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title= \ \  " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.022472e-01	5.264542e-03	6.014228e-03
5.000000e+00	1.000000e+01	1.268596e-01	4.347983e-03	4.920550e-03
1.000000e+01	1.500000e+01	1.522623e-01	5.317540e-03	6.061516e-03
1.500000e+01	2.000000e+01	1.759724e-01	6.963738e-03	8.165229e-03
2.000000e+01	2.500000e+01	1.989690e-01	8.876267e-03	1.065720e-02
2.500000e+01	3.000000e+01	2.212200e-01	1.061898e-02	1.295110e-02
3.000000e+01	3.500000e+01	2.414041e-01	1.229218e-02	1.508125e-02
3.500000e+01	4.000000e+01	2.609463e-01	1.405715e-02	1.747147e-02
4.000000e+01	5.000000e+01	2.854064e-01	1.608372e-02	2.014029e-02
5.000000e+01	6.000000e+01	3.155208e-01	1.819217e-02	2.294518e-02
6.000000e+01	8.000000e+01	3.541059e-01	2.080473e-02	2.670815e-02
8.000000e+01	1.100000e+02	4.084791e-01	2.320146e-02	3.056372e-02
1.100000e+02	1.600000e+02	4.763471e-01	2.737724e-02	3.759620e-02
1.600000e+02	2.100000e+02	5.259797e-01	2.548557e-02	3.632639e-02
2.100000e+02	5.000000e+02	6.047016e-01	3.192756e-02	4.869009e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.653990e-01	7.928016e-04	7.928016e-04
5.000000e+00	1.000000e+01	8.075706e-01	7.978519e-04	7.978519e-04
1.000000e+01	1.500000e+01	8.332774e-01	9.932688e-04	9.932688e-04
1.500000e+01	2.000000e+01	8.559864e-01	1.214813e-03	1.214813e-03
2.000000e+01	2.500000e+01	8.800909e-01	1.466978e-03	1.466978e-03
2.500000e+01	3.000000e+01	8.981131e-01	1.743008e-03	1.743008e-03
3.000000e+01	3.500000e+01	9.157466e-01	2.044757e-03	2.044757e-03
3.500000e+01	4.000000e+01	9.334352e-01	2.371679e-03	2.371679e-03
4.000000e+01	5.000000e+01	9.545801e-01	2.059494e-03	2.059494e-03
5.000000e+01	6.000000e+01	9.798613e-01	2.623081e-03	2.623081e-03
6.000000e+01	8.000000e+01	1.005311e+00	2.584667e-03	2.584667e-03
8.000000e+01	1.100000e+02	1.047137e+00	3.490841e-03	3.490841e-03
1.100000e+02	1.600000e+02	1.084167e+00	5.142033e-03	5.142033e-03
1.600000e+02	2.100000e+02	1.114425e+00	1.040626e-02	1.040626e-02
2.100000e+02	5.000000e+02	1.153055e+00	1.478745e-02	1.478745e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y02
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.090815e-01	5.849153e-03	5.849153e-03
5.000000e+00	1.000000e+01	7.970619e-01	2.305526e-03	2.305526e-03
1.000000e+01	1.500000e+01	8.395865e-01	2.102163e-03	2.102163e-03
1.500000e+01	2.000000e+01	8.686181e-01	2.478278e-03	2.478278e-03
2.000000e+01	2.500000e+01	8.996945e-01	4.762510e-03	4.762510e-03
2.500000e+01	3.000000e+01	9.265130e-01	2.904699e-03	2.904699e-03
3.000000e+01	3.500000e+01	9.529013e-01	6.303349e-03	6.303349e-03
3.500000e+01	4.000000e+01	9.734299e-01	3.607775e-03	3.607775e-03
4.000000e+01	5.000000e+01	1.004166e+00	3.543249e-03	3.543249e-03
5.000000e+01	6.000000e+01	1.045968e+00	4.216454e-03	4.216454e-03
6.000000e+01	8.000000e+01	1.096729e+00	4.048252e-03	4.048252e-03
8.000000e+01	1.100000e+02	1.160939e+00	5.868680e-03	5.868680e-03
1.100000e+02	1.600000e+02	1.242334e+00	8.936858e-03	8.936858e-03
1.600000e+02	2.100000e+02	1.303828e+00	1.913368e-02	1.913368e-02
2.100000e+02	5.000000e+02	1.428575e+00	2.402896e-02	2.402896e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y02
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.701589e-01	2.457627e-03	2.457627e-03
5.000000e+00	1.000000e+01	8.338208e-01	1.162875e-03	1.162875e-03
1.000000e+01	1.500000e+01	8.655190e-01	1.078357e-03	1.078357e-03
1.500000e+01	2.000000e+01	8.876420e-01	1.140821e-03	1.140821e-03
2.000000e+01	2.500000e+01	9.084583e-01	2.455107e-03	2.455107e-03
2.500000e+01	3.000000e+01	9.309172e-01	1.496692e-03	1.496692e-03
3.000000e+01	3.500000e+01	9.458749e-01	3.563438e-03	3.563438e-03
3.500000e+01	4.000000e+01	9.665320e-01	1.818738e-03	1.818738e-03
4.000000e+01	5.000000e+01	9.916095e-01	1.614457e-03	1.614457e-03
5.000000e+01	6.000000e+01	1.020312e+00	2.098125e-03	2.098125e-03
6.000000e+01	8.000000e+01	1.052442e+00	2.453145e-03	2.453145e-03
8.000000e+01	1.100000e+02	1.095857e+00	4.034334e-03	4.034334e-03
1.100000e+02	1.600000e+02	1.162518e+00	4.277138e-03	4.277138e-03
1.600000e+02	2.100000e+02	1.207788e+00	8.939545e-03	8.939545e-03
2.100000e+02	5.000000e+02	1.272606e+00	1.258209e-02	1.258209e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y02
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.252005e-01	4.346148e-03	4.346148e-03
5.000000e+00	1.000000e+01	6.919817e-01	1.880597e-03	1.880597e-03
1.000000e+01	1.500000e+01	7.205097e-01	1.709019e-03	1.709019e-03
1.500000e+01	2.000000e+01	7.414152e-01	2.443948e-03	2.443948e-03
2.000000e+01	2.500000e+01	7.664239e-01	1.979759e-03	1.979759e-03
2.500000e+01	3.000000e+01	7.899306e-01	5.262109e-03	5.262109e-03
3.000000e+01	3.500000e+01	8.111415e-01	4.287203e-03	4.287203e-03
3.500000e+01	4.000000e+01	8.183056e-01	2.911445e-03	2.911445e-03
4.000000e+01	5.000000e+01	8.409508e-01	2.659951e-03	2.659951e-03
5.000000e+01	6.000000e+01	8.764501e-01	3.274436e-03	3.274436e-03
6.000000e+01	8.000000e+01	9.104774e-01	3.150363e-03	3.150363e-03
8.000000e+01	1.100000e+02	9.567827e-01	4.546655e-03	4.546655e-03
1.100000e+02	1.600000e+02	1.015298e+00	6.944724e-03	6.944724e-03
1.600000e+02	2.100000e+02	1.075826e+00	1.458653e-02	1.458653e-02
2.100000e+02	5.000000e+02	1.080861e+00	1.805125e-02	1.805125e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.090815e-01	5.849153e-03	5.849153e-03
5.000000e+00	1.000000e+01	7.970619e-01	2.305526e-03	2.305526e-03
1.000000e+01	1.500000e+01	8.395865e-01	2.102163e-03	2.102163e-03
1.500000e+01	2.000000e+01	8.686181e-01	2.478278e-03	2.478278e-03
2.000000e+01	2.500000e+01	8.996945e-01	4.762510e-03	4.762510e-03
2.500000e+01	3.000000e+01	9.265130e-01	2.904699e-03	2.904699e-03
3.000000e+01	3.500000e+01	9.529013e-01	6.303349e-03	6.303349e-03
3.500000e+01	4.000000e+01	9.734299e-01	3.607775e-03	3.607775e-03
4.000000e+01	5.000000e+01	1.004166e+00	3.543249e-03	3.543249e-03
5.000000e+01	6.000000e+01	1.045968e+00	4.216454e-03	4.216454e-03
6.000000e+01	8.000000e+01	1.096729e+00	4.048252e-03	4.048252e-03
8.000000e+01	1.100000e+02	1.160939e+00	5.868680e-03	5.868680e-03
1.100000e+02	1.600000e+02	1.242334e+00	8.936858e-03	8.936858e-03
1.600000e+02	2.100000e+02	1.303828e+00	1.913368e-02	1.913368e-02
2.100000e+02	5.000000e+02	1.428575e+00	2.402896e-02	2.402896e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.759369e-01	1.254058e-03	1.254058e-03
5.000000e+00	1.000000e+01	8.367943e-01	1.255316e-03	1.255316e-03
1.000000e+01	1.500000e+01	8.923773e-01	1.590161e-03	1.590161e-03
1.500000e+01	2.000000e+01	9.294971e-01	1.966683e-03	1.966683e-03
2.000000e+01	2.500000e+01	9.678671e-01	2.403470e-03	2.403470e-03
2.500000e+01	3.000000e+01	9.962464e-01	2.909003e-03	2.909003e-03
3.000000e+01	3.500000e+01	1.022680e+00	3.416062e-03	3.416062e-03
3.500000e+01	4.000000e+01	1.056302e+00	4.098481e-03	4.098481e-03
4.000000e+01	5.000000e+01	1.087542e+00	3.504583e-03	3.504583e-03
5.000000e+01	6.000000e+01	1.122163e+00	4.565189e-03	4.565189e-03
6.000000e+01	8.000000e+01	1.165141e+00	4.605855e-03	4.605855e-03
8.000000e+01	1.100000e+02	1.229913e+00	6.250268e-03	6.250268e-03
1.100000e+02	1.600000e+02	1.273063e+00	9.221436e-03	9.221436e-03
1.600000e+02	2.100000e+02	1.371398e+00	1.883730e-02	1.883730e-02
2.100000e+02	5.000000e+02	1.376733e+00	2.787398e-02	2.787398e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.701589e-01	2.457627e-03	2.457627e-03
5.000000e+00	1.000000e+01	8.338208e-01	1.162875e-03	1.162875e-03
1.000000e+01	1.500000e+01	8.655190e-01	1.078357e-03	1.078357e-03
1.500000e+01	2.000000e+01	8.876420e-01	1.140821e-03	1.140821e-03
2.000000e+01	2.500000e+01	9.084583e-01	2.455107e-03	2.455107e-03
2.500000e+01	3.000000e+01	9.309172e-01	1.496692e-03	1.496692e-03
3.000000e+01	3.500000e+01	9.458749e-01	3.563438e-03	3.563438e-03
3.500000e+01	4.000000e+01	9.665320e-01	1.818738e-03	1.818738e-03
4.000000e+01	5.000000e+01	9.916095e-01	1.614457e-03	1.614457e-03
5.000000e+01	6.000000e+01	1.020312e+00	2.098125e-03	2.098125e-03
6.000000e+01	8.000000e+01	1.052442e+00	2.453145e-03	2.453145e-03
8.000000e+01	1.100000e+02	1.095857e+00	4.034334e-03	4.034334e-03
1.100000e+02	1.600000e+02	1.162518e+00	4.277138e-03	4.277138e-03
1.600000e+02	2.100000e+02	1.207788e+00	8.939545e-03	8.939545e-03
2.100000e+02	5.000000e+02	1.272606e+00	1.258209e-02	1.258209e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	8.059347e-01	8.218629e-04	8.218629e-04
5.000000e+00	1.000000e+01	8.477256e-01	8.253170e-04	8.253170e-04
1.000000e+01	1.500000e+01	8.716365e-01	1.024966e-03	1.024966e-03
1.500000e+01	2.000000e+01	9.003058e-01	1.257991e-03	1.257991e-03
2.000000e+01	2.500000e+01	9.202040e-01	1.522494e-03	1.522494e-03
2.500000e+01	3.000000e+01	9.404727e-01	1.802023e-03	1.802023e-03
3.000000e+01	3.500000e+01	9.569313e-01	2.117222e-03	2.117222e-03
3.500000e+01	4.000000e+01	9.775353e-01	2.461113e-03	2.461113e-03
4.000000e+01	5.000000e+01	9.929701e-01	2.124265e-03	2.124265e-03
5.000000e+01	6.000000e+01	1.017981e+00	2.739764e-03	2.739764e-03
6.000000e+01	8.000000e+01	1.049741e+00	2.689109e-03	2.689109e-03
8.000000e+01	1.100000e+02	1.078088e+00	3.582278e-03	3.582278e-03
1.100000e+02	1.600000e+02	1.126981e+00	5.331123e-03	5.331123e-03
1.600000e+02	2.100000e+02	1.167641e+00	1.077385e-02	1.077385e-02
2.100000e+02	5.000000e+02	1.202759e+00	1.571991e-02	1.571991e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.252005e-01	4.346148e-03	4.346148e-03
5.000000e+00	1.000000e+01	6.919817e-01	1.880597e-03	1.880597e-03
1.000000e+01	1.500000e+01	7.205097e-01	1.709019e-03	1.709019e-03
1.500000e+01	2.000000e+01	7.414152e-01	2.443948e-03	2.443948e-03
2.000000e+01	2.500000e+01	7.664239e-01	1.979759e-03	1.979759e-03
2.500000e+01	3.000000e+01	7.899306e-01	5.262109e-03	5.262109e-03
3.000000e+01	3.500000e+01	8.111415e-01	4.287203e-03	4.287203e-03
3.500000e+01	4.000000e+01	8.183056e-01	2.911445e-03	2.911445e-03
4.000000e+01	5.000000e+01	8.409508e-01	2.659951e-03	2.659951e-03
5.000000e+01	6.000000e+01	8.764501e-01	3.274436e-03	3.274436e-03
6.000000e+01	8.000000e+01	9.104774e-01	3.150363e-03	3.150363e-03
8.000000e+01	1.100000e+02	9.567827e-01	4.546655e-03	4.546655e-03
1.100000e+02	1.600000e+02	1.015298e+00	6.944724e-03	6.944724e-03
1.600000e+02	2.100000e+02	1.075826e+00	1.458653e-02	1.458653e-02
2.100000e+02	5.000000e+02	1.080861e+00	1.805125e-02	1.805125e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.685215e-01	7.830730e-04	7.830730e-04
5.000000e+00	1.000000e+01	7.006118e-01	8.164253e-04	8.164253e-04
1.000000e+01	1.500000e+01	7.271329e-01	1.051666e-03	1.051666e-03
1.500000e+01	2.000000e+01	7.512886e-01	1.312273e-03	1.312273e-03
2.000000e+01	2.500000e+01	7.711220e-01	1.601413e-03	1.601413e-03
2.500000e+01	3.000000e+01	7.894692e-01	1.928019e-03	1.928019e-03
3.000000e+01	3.500000e+01	8.076991e-01	2.280001e-03	2.280001e-03
3.500000e+01	4.000000e+01	8.217972e-01	2.663841e-03	2.663841e-03
4.000000e+01	5.000000e+01	8.386345e-01	2.305626e-03	2.305626e-03
5.000000e+01	6.000000e+01	8.652845e-01	3.012803e-03	3.012803e-03
6.000000e+01	8.000000e+01	8.826150e-01	2.918745e-03	2.918745e-03
8.000000e+01	1.100000e+02	9.248930e-01	3.997998e-03	3.997998e-03
1.100000e+02	1.600000e+02	9.550156e-01	5.870532e-03	5.870532e-03
1.600000e+02	2.100000e+02	1.010475e+00	1.205761e-02	1.205761e-02
2.100000e+02	5.000000e+02	1.052941e+00	1.791578e-02	1.791578e-02
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d02-x01-y04.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d02-x01-y04
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Trans-min region, dressed level
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.19
LegendOnly=/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
LegendXPos=0.3
XLabel=$p_\text{T}^Z$~[GeV]
YLabel=$\langle\text{d}^2 N_\text{ch} / \text{d}\eta\text{d}\phi\rangle$
DrawOnly=/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
LegendYPos=0.3
Legend=0
RatioPlotYMin=0.8
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d02-x01-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d02-x01-y04
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.338690e-01	1.202370e-02	1.202370e-02
5.000000e+00	1.000000e+01	5.802100e-01	1.259790e-02	1.259790e-02
1.000000e+01	1.500000e+01	6.189200e-01	1.258440e-02	1.258440e-02
1.500000e+01	2.000000e+01	6.464860e-01	1.238890e-02	1.238890e-02
2.000000e+01	2.500000e+01	6.700530e-01	1.228980e-02	1.228980e-02
2.500000e+01	3.000000e+01	6.790440e-01	1.206170e-02	1.206170e-02
3.000000e+01	3.500000e+01	6.972150e-01	1.251060e-02	1.251060e-02
3.500000e+01	4.000000e+01	6.969540e-01	1.267350e-02	1.267350e-02
4.000000e+01	5.000000e+01	7.126120e-01	1.297990e-02	1.297990e-02
5.000000e+01	6.000000e+01	7.271180e-01	1.306200e-02	1.306200e-02
6.000000e+01	8.000000e+01	7.344610e-01	1.255060e-02	1.255060e-02
8.000000e+01	1.100000e+02	7.576610e-01	1.328040e-02	1.328040e-02
1.100000e+02	1.600000e+02	7.816950e-01	1.459790e-02	1.459790e-02
1.600000e+02	2.100000e+02	7.871120e-01	2.168770e-02	2.168770e-02
2.100000e+02	5.000000e+02	7.761520e-01	3.056840e-02	3.056840e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.525558e-01	2.272113e-03	2.272113e-03
5.000000e+00	1.000000e+01	6.032053e-01	1.113477e-03	1.113477e-03
1.000000e+01	1.500000e+01	6.256776e-01	9.776860e-04	9.776860e-04
1.500000e+01	2.000000e+01	6.408786e-01	1.107396e-03	1.107396e-03
2.000000e+01	2.500000e+01	6.564583e-01	2.309763e-03	2.309763e-03
2.500000e+01	3.000000e+01	6.643856e-01	2.248636e-03	2.248636e-03
3.000000e+01	3.500000e+01	6.742316e-01	2.461198e-03	2.461198e-03
3.500000e+01	4.000000e+01	6.895629e-01	1.763758e-03	1.763758e-03
4.000000e+01	5.000000e+01	6.973419e-01	1.558129e-03	1.558129e-03
5.000000e+01	6.000000e+01	7.127792e-01	2.172111e-03	2.172111e-03
6.000000e+01	8.000000e+01	7.288876e-01	2.143133e-03	2.143133e-03
8.000000e+01	1.100000e+02	7.531505e-01	3.788978e-03	3.788978e-03
1.100000e+02	1.600000e+02	7.728099e-01	3.980331e-03	3.980331e-03
1.600000e+02	2.100000e+02	7.854661e-01	7.900571e-03	7.900571e-03
2.100000e+02	5.000000e+02	7.998931e-01	1.127922e-02	1.127922e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.037496e-02	4.714017e-04	4.714017e-04
5.000000e+00	1.000000e+01	5.445196e-02	2.760128e-04	2.760128e-04
1.000000e+01	1.500000e+01	6.624558e-02	2.891059e-04	2.891059e-04
1.500000e+01	2.000000e+01	7.531557e-02	3.480434e-04	3.480434e-04
2.000000e+01	2.500000e+01	8.531396e-02	7.704989e-04	7.704989e-04
2.500000e+01	3.000000e+01	9.363396e-02	8.245927e-04	8.245927e-04
3.000000e+01	3.500000e+01	1.010237e-01	9.642103e-04	9.642103e-04
3.500000e+01	4.000000e+01	1.086791e-01	7.294401e-04	7.294401e-04
4.000000e+01	5.000000e+01	1.182925e-01	6.710012e-04	6.710012e-04
5.000000e+01	6.000000e+01	1.289051e-01	1.006557e-03	1.006557e-03
6.000000e+01	8.000000e+01	1.432320e-01	9.938589e-04	9.938589e-04
8.000000e+01	1.100000e+02	1.621528e-01	1.964122e-03	1.964122e-03
1.100000e+02	1.600000e+02	1.899553e-01	2.278209e-03	2.278209e-03
1.600000e+02	2.100000e+02	2.024733e-01	4.648814e-03	4.648814e-03
2.100000e+02	5.000000e+02	2.296460e-01	7.012656e-03	7.012656e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.525558e-01	3.071703e-03	2.890908e-03
5.000000e+00	1.000000e+01	6.032053e-01	2.475784e-03	2.817066e-03
1.000000e+01	1.500000e+01	6.256776e-01	3.924179e-03	4.468907e-03
1.500000e+01	2.000000e+01	6.408786e-01	5.327166e-03	6.241926e-03
2.000000e+01	2.500000e+01	6.564583e-01	7.207460e-03	8.555779e-03
2.500000e+01	3.000000e+01	6.643856e-01	7.497133e-03	9.072203e-03
3.000000e+01	3.500000e+01	6.742316e-01	8.767552e-03	1.080002e-02
3.500000e+01	4.000000e+01	6.895629e-01	1.044072e-02	1.287744e-02
4.000000e+01	5.000000e+01	6.973419e-01	1.131396e-02	1.396483e-02
5.000000e+01	6.000000e+01	7.127792e-01	1.255469e-02	1.585154e-02
6.000000e+01	8.000000e+01	7.288876e-01	1.415277e-02	1.807360e-02
8.000000e+01	1.100000e+02	7.531505e-01	1.587820e-02	2.058643e-02
1.100000e+02	1.600000e+02	7.728099e-01	1.750041e-02	2.340867e-02
1.600000e+02	2.100000e+02	7.854661e-01	1.665227e-02	2.282751e-02
2.100000e+02	5.000000e+02	7.998931e-01	1.849770e-02	2.821708e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.037496e-02	3.085086e-03	3.535637e-03
5.000000e+00	1.000000e+01	5.445196e-02	2.863432e-03	3.238908e-03
1.000000e+01	1.500000e+01	6.624558e-02	3.471842e-03	3.947926e-03
1.500000e+01	2.000000e+01	7.531557e-02	4.354995e-03	5.097957e-03
2.000000e+01	2.500000e+01	8.531396e-02	5.482033e-03	6.566778e-03
2.500000e+01	3.000000e+01	9.363396e-02	6.431096e-03	7.803650e-03
3.000000e+01	3.500000e+01	1.010237e-01	7.286190e-03	8.906584e-03
3.500000e+01	4.000000e+01	1.086791e-01	8.240677e-03	1.019674e-02
4.000000e+01	5.000000e+01	1.182925e-01	9.340064e-03	1.164467e-02
5.000000e+01	6.000000e+01	1.289051e-01	1.052073e-02	1.321188e-02
6.000000e+01	8.000000e+01	1.432320e-01	1.163518e-02	1.487447e-02
8.000000e+01	1.100000e+02	1.621528e-01	1.288515e-02	1.687518e-02
1.100000e+02	1.600000e+02	1.899553e-01	1.521251e-02	2.075460e-02
1.600000e+02	2.100000e+02	2.024733e-01	1.401385e-02	1.972915e-02
2.100000e+02	5.000000e+02	2.296460e-01	1.877234e-02	2.801388e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.808715e-01	7.373581e-04	7.373581e-04
5.000000e+00	1.000000e+01	6.143084e-01	7.477932e-04	7.477932e-04
1.000000e+01	1.500000e+01	6.331338e-01	9.352474e-04	9.352474e-04
1.500000e+01	2.000000e+01	6.487919e-01	1.147424e-03	1.147424e-03
2.000000e+01	2.500000e+01	6.643604e-01	1.388376e-03	1.388376e-03
2.500000e+01	3.000000e+01	6.750635e-01	1.650044e-03	1.650044e-03
3.000000e+01	3.500000e+01	6.852198e-01	1.936059e-03	1.936059e-03
3.500000e+01	4.000000e+01	6.963933e-01	2.248991e-03	2.248991e-03
4.000000e+01	5.000000e+01	7.082672e-01	1.953983e-03	1.953983e-03
5.000000e+01	6.000000e+01	7.231715e-01	2.495623e-03	2.495623e-03
6.000000e+01	8.000000e+01	7.339074e-01	2.446877e-03	2.446877e-03
8.000000e+01	1.100000e+02	7.524521e-01	3.273920e-03	3.273920e-03
1.100000e+02	1.600000e+02	7.684612e-01	4.785108e-03	4.785108e-03
1.600000e+02	2.100000e+02	7.712534e-01	9.424527e-03	9.424527e-03
2.100000e+02	5.000000e+02	7.823576e-01	1.308522e-02	1.308522e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y04
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.292143e-01	5.499774e-03	5.499774e-03
5.000000e+00	1.000000e+01	6.053286e-01	2.181245e-03	2.181245e-03
1.000000e+01	1.500000e+01	6.393000e-01	2.000986e-03	2.000986e-03
1.500000e+01	2.000000e+01	6.576405e-01	2.367603e-03	2.367603e-03
2.000000e+01	2.500000e+01	6.814111e-01	4.548307e-03	4.548307e-03
2.500000e+01	3.000000e+01	6.977589e-01	2.781318e-03	2.781318e-03
3.000000e+01	3.500000e+01	7.151398e-01	6.017447e-03	6.017447e-03
3.500000e+01	4.000000e+01	7.279838e-01	3.451810e-03	3.451810e-03
4.000000e+01	5.000000e+01	7.482624e-01	3.397300e-03	3.397300e-03
5.000000e+01	6.000000e+01	7.699956e-01	4.036230e-03	4.036230e-03
6.000000e+01	8.000000e+01	8.045170e-01	3.879472e-03	3.879472e-03
8.000000e+01	1.100000e+02	8.386747e-01	5.553601e-03	5.553601e-03
1.100000e+02	1.600000e+02	8.770919e-01	8.283716e-03	8.283716e-03
1.600000e+02	2.100000e+02	9.176167e-01	1.768954e-02	1.768954e-02
2.100000e+02	5.000000e+02	9.832437e-01	2.124016e-02	2.124016e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y04
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.828088e-01	2.305759e-03	2.305759e-03
5.000000e+00	1.000000e+01	6.365031e-01	1.096085e-03	1.096085e-03
1.000000e+01	1.500000e+01	6.602278e-01	1.021101e-03	1.021101e-03
1.500000e+01	2.000000e+01	6.746261e-01	1.083512e-03	1.083512e-03
2.000000e+01	2.500000e+01	6.876467e-01	2.339155e-03	2.339155e-03
2.500000e+01	3.000000e+01	7.009606e-01	1.427484e-03	1.427484e-03
3.000000e+01	3.500000e+01	7.099791e-01	3.399933e-03	3.399933e-03
3.500000e+01	4.000000e+01	7.210944e-01	1.739429e-03	1.739429e-03
4.000000e+01	5.000000e+01	7.352129e-01	1.544196e-03	1.544196e-03
5.000000e+01	6.000000e+01	7.479535e-01	2.003930e-03	2.003930e-03
6.000000e+01	8.000000e+01	7.636389e-01	2.333553e-03	2.333553e-03
8.000000e+01	1.100000e+02	7.814821e-01	3.803740e-03	3.803740e-03
1.100000e+02	1.600000e+02	8.116706e-01	3.972921e-03	3.972921e-03
1.600000e+02	2.100000e+02	8.247248e-01	8.237726e-03	8.237726e-03
2.100000e+02	5.000000e+02	8.426495e-01	1.096996e-02	1.096996e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y04
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.585594e-01	3.997623e-03	3.997623e-03
5.000000e+00	1.000000e+01	5.137205e-01	1.754106e-03	1.754106e-03
1.000000e+01	1.500000e+01	5.332094e-01	1.602934e-03	1.602934e-03
1.500000e+01	2.000000e+01	5.465476e-01	2.298466e-03	2.298466e-03
2.000000e+01	2.500000e+01	5.615664e-01	1.870856e-03	1.870856e-03
2.500000e+01	3.000000e+01	5.750793e-01	4.961055e-03	4.961055e-03
3.000000e+01	3.500000e+01	5.908299e-01	4.092858e-03	4.092858e-03
3.500000e+01	4.000000e+01	5.886460e-01	2.751726e-03	2.751726e-03
4.000000e+01	5.000000e+01	6.017311e-01	2.524342e-03	2.524342e-03
5.000000e+01	6.000000e+01	6.186712e-01	3.095632e-03	3.095632e-03
6.000000e+01	8.000000e+01	6.333449e-01	2.971158e-03	2.971158e-03
8.000000e+01	1.100000e+02	6.546587e-01	4.242132e-03	4.242132e-03
1.100000e+02	1.600000e+02	6.728966e-01	6.315963e-03	6.315963e-03
1.600000e+02	2.100000e+02	6.940028e-01	1.304656e-02	1.304656e-02
2.100000e+02	5.000000e+02	6.751439e-01	1.528643e-02	1.528643e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.292143e-01	5.499774e-03	5.499774e-03
5.000000e+00	1.000000e+01	6.053286e-01	2.181245e-03	2.181245e-03
1.000000e+01	1.500000e+01	6.393000e-01	2.000986e-03	2.000986e-03
1.500000e+01	2.000000e+01	6.576405e-01	2.367603e-03	2.367603e-03
2.000000e+01	2.500000e+01	6.814111e-01	4.548307e-03	4.548307e-03
2.500000e+01	3.000000e+01	6.977589e-01	2.781318e-03	2.781318e-03
3.000000e+01	3.500000e+01	7.151398e-01	6.017447e-03	6.017447e-03
3.500000e+01	4.000000e+01	7.279838e-01	3.451810e-03	3.451810e-03
4.000000e+01	5.000000e+01	7.482624e-01	3.397300e-03	3.397300e-03
5.000000e+01	6.000000e+01	7.699956e-01	4.036230e-03	4.036230e-03
6.000000e+01	8.000000e+01	8.045170e-01	3.879472e-03	3.879472e-03
8.000000e+01	1.100000e+02	8.386747e-01	5.553601e-03	5.553601e-03
1.100000e+02	1.600000e+02	8.770919e-01	8.283716e-03	8.283716e-03
1.600000e+02	2.100000e+02	9.176167e-01	1.768954e-02	1.768954e-02
2.100000e+02	5.000000e+02	9.832437e-01	2.124016e-02	2.124016e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.891897e-01	1.176980e-03	1.176980e-03
5.000000e+00	1.000000e+01	6.382479e-01	1.187977e-03	1.187977e-03
1.000000e+01	1.500000e+01	6.840452e-01	1.519688e-03	1.519688e-03
1.500000e+01	2.000000e+01	7.116888e-01	1.887009e-03	1.887009e-03
2.000000e+01	2.500000e+01	7.395138e-01	2.311464e-03	2.311464e-03
2.500000e+01	3.000000e+01	7.579301e-01	2.803904e-03	2.803904e-03
3.000000e+01	3.500000e+01	7.748530e-01	3.289610e-03	3.289610e-03
3.500000e+01	4.000000e+01	8.025638e-01	3.949857e-03	3.949857e-03
4.000000e+01	5.000000e+01	8.196528e-01	3.392705e-03	3.392705e-03
5.000000e+01	6.000000e+01	8.409797e-01	4.419836e-03	4.419836e-03
6.000000e+01	8.000000e+01	8.668400e-01	4.450596e-03	4.450596e-03
8.000000e+01	1.100000e+02	9.024799e-01	5.981853e-03	5.981853e-03
1.100000e+02	1.600000e+02	9.233914e-01	8.866579e-03	8.866579e-03
1.600000e+02	2.100000e+02	9.668981e-01	1.740599e-02	1.740599e-02
2.100000e+02	5.000000e+02	9.387957e-01	2.570255e-02	2.570255e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	5.828088e-01	2.305759e-03	2.305759e-03
5.000000e+00	1.000000e+01	6.365031e-01	1.096085e-03	1.096085e-03
1.000000e+01	1.500000e+01	6.602278e-01	1.021101e-03	1.021101e-03
1.500000e+01	2.000000e+01	6.746261e-01	1.083512e-03	1.083512e-03
2.000000e+01	2.500000e+01	6.876467e-01	2.339155e-03	2.339155e-03
2.500000e+01	3.000000e+01	7.009606e-01	1.427484e-03	1.427484e-03
3.000000e+01	3.500000e+01	7.099791e-01	3.399933e-03	3.399933e-03
3.500000e+01	4.000000e+01	7.210944e-01	1.739429e-03	1.739429e-03
4.000000e+01	5.000000e+01	7.352129e-01	1.544196e-03	1.544196e-03
5.000000e+01	6.000000e+01	7.479535e-01	2.003930e-03	2.003930e-03
6.000000e+01	8.000000e+01	7.636389e-01	2.333553e-03	2.333553e-03
8.000000e+01	1.100000e+02	7.814821e-01	3.803740e-03	3.803740e-03
1.100000e+02	1.600000e+02	8.116706e-01	3.972921e-03	3.972921e-03
1.600000e+02	2.100000e+02	8.247248e-01	8.237726e-03	8.237726e-03
2.100000e+02	5.000000e+02	8.426495e-01	1.096996e-02	1.096996e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.146192e-01	7.676931e-04	7.676931e-04
5.000000e+00	1.000000e+01	6.491965e-01	7.776231e-04	7.776231e-04
1.000000e+01	1.500000e+01	6.662686e-01	9.699745e-04	9.699745e-04
1.500000e+01	2.000000e+01	6.881515e-01	1.196099e-03	1.196099e-03
2.000000e+01	2.500000e+01	7.000609e-01	1.449215e-03	1.449215e-03
2.500000e+01	3.000000e+01	7.131599e-01	1.719572e-03	1.719572e-03
3.000000e+01	3.500000e+01	7.229010e-01	2.015356e-03	2.015356e-03
3.500000e+01	4.000000e+01	7.356753e-01	2.350662e-03	2.350662e-03
4.000000e+01	5.000000e+01	7.428836e-01	2.025893e-03	2.025893e-03
5.000000e+01	6.000000e+01	7.555192e-01	2.606922e-03	2.606922e-03
6.000000e+01	8.000000e+01	7.719939e-01	2.552551e-03	2.552551e-03
8.000000e+01	1.100000e+02	7.848159e-01	3.394880e-03	3.394880e-03
1.100000e+02	1.600000e+02	8.037458e-01	4.989807e-03	4.989807e-03
1.600000e+02	2.100000e+02	8.192554e-01	9.943254e-03	9.943254e-03
2.100000e+02	5.000000e+02	8.122292e-01	1.386797e-02	1.386797e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.585594e-01	3.997623e-03	3.997623e-03
5.000000e+00	1.000000e+01	5.137205e-01	1.754106e-03	1.754106e-03
1.000000e+01	1.500000e+01	5.332094e-01	1.602934e-03	1.602934e-03
1.500000e+01	2.000000e+01	5.465476e-01	2.298466e-03	2.298466e-03
2.000000e+01	2.500000e+01	5.615664e-01	1.870856e-03	1.870856e-03
2.500000e+01	3.000000e+01	5.750793e-01	4.961055e-03	4.961055e-03
3.000000e+01	3.500000e+01	5.908299e-01	4.092858e-03	4.092858e-03
3.500000e+01	4.000000e+01	5.886460e-01	2.751726e-03	2.751726e-03
4.000000e+01	5.000000e+01	6.017311e-01	2.524342e-03	2.524342e-03
5.000000e+01	6.000000e+01	6.186712e-01	3.095632e-03	3.095632e-03
6.000000e+01	8.000000e+01	6.333449e-01	2.971158e-03	2.971158e-03
8.000000e+01	1.100000e+02	6.546587e-01	4.242132e-03	4.242132e-03
1.100000e+02	1.600000e+02	6.728966e-01	6.315963e-03	6.315963e-03
1.600000e+02	2.100000e+02	6.940028e-01	1.304656e-02	1.304656e-02
2.100000e+02	5.000000e+02	6.751439e-01	1.528643e-02	1.528643e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y04
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	4.957401e-01	7.257599e-04	7.257599e-04
5.000000e+00	1.000000e+01	5.209310e-01	7.626202e-04	7.626202e-04
1.000000e+01	1.500000e+01	5.402362e-01	9.872199e-04	9.872199e-04
1.500000e+01	2.000000e+01	5.568722e-01	1.236044e-03	1.236044e-03
2.000000e+01	2.500000e+01	5.691743e-01	1.513754e-03	1.513754e-03
2.500000e+01	3.000000e+01	5.800619e-01	1.820885e-03	1.820885e-03
3.000000e+01	3.500000e+01	5.907689e-01	2.152156e-03	2.152156e-03
3.500000e+01	4.000000e+01	5.960999e-01	2.508643e-03	2.508643e-03
4.000000e+01	5.000000e+01	6.072860e-01	2.173109e-03	2.173109e-03
5.000000e+01	6.000000e+01	6.211712e-01	2.839796e-03	2.839796e-03
6.000000e+01	8.000000e+01	6.248727e-01	2.728122e-03	2.728122e-03
8.000000e+01	1.100000e+02	6.465726e-01	3.705747e-03	3.705747e-03
1.100000e+02	1.600000e+02	6.525841e-01	5.373948e-03	5.373948e-03
1.600000e+02	2.100000e+02	6.751653e-01	1.085248e-02	1.085248e-02
2.100000e+02	5.000000e+02	6.805184e-01	1.533360e-02	1.533360e-02
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d02-x01-y06.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d02-x01-y06
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Trans-diff region, dressed level
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.19
LegendOnly=/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
LegendXPos=0.4
XLabel=$p_\text{T}^Z$~[GeV]
YLabel=$\langle\text{d}^2 N_\text{ch} / \text{d}\eta\text{d}\phi\rangle$
DrawOnly=/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
LegendYPos=0.55
Legend=1
RatioPlotYMin=0.8
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d02-x01-y06
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d02-x01-y06
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.828130e-01	1.068740e-02	1.068740e-02
5.000000e+00	1.000000e+01	4.059710e-01	1.110280e-02	1.110280e-02
1.000000e+01	1.500000e+01	4.196890e-01	1.088700e-02	1.088700e-02
1.500000e+01	2.000000e+01	4.349710e-01	1.055830e-02	1.055830e-02
2.000000e+01	2.500000e+01	4.522370e-01	1.000260e-02	1.000260e-02
2.500000e+01	3.000000e+01	4.628220e-01	9.473430e-03	9.473430e-03
3.000000e+01	3.500000e+01	4.814400e-01	8.978640e-03	8.978640e-03
3.500000e+01	4.000000e+01	4.935030e-01	9.956010e-03	9.956010e-03
4.000000e+01	5.000000e+01	5.160680e-01	8.518950e-03	8.518950e-03
5.000000e+01	6.000000e+01	5.341120e-01	9.306730e-03	9.306730e-03
6.000000e+01	8.000000e+01	5.717710e-01	9.449060e-03	9.449060e-03
8.000000e+01	1.100000e+02	5.935480e-01	9.817240e-03	9.817240e-03
1.100000e+02	1.600000e+02	6.507280e-01	1.045320e-02	1.045320e-02
1.600000e+02	2.100000e+02	7.156520e-01	3.014080e-02	3.014080e-02
2.100000e+02	5.000000e+02	8.035970e-01	4.036160e-02	4.036160e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.628268e-01	1.733225e-03	1.733225e-03
5.000000e+00	1.000000e+01	3.834031e-01	8.487849e-04	8.487849e-04
1.000000e+01	1.500000e+01	4.008910e-01	7.572068e-04	7.572068e-04
1.500000e+01	2.000000e+01	4.142633e-01	8.642653e-04	8.642653e-04
2.000000e+01	2.500000e+01	4.302479e-01	1.844293e-03	1.844293e-03
2.500000e+01	3.000000e+01	4.511788e-01	1.833450e-03	1.833450e-03
3.000000e+01	3.500000e+01	4.655983e-01	2.049446e-03	2.049446e-03
3.500000e+01	4.000000e+01	4.791097e-01	1.486823e-03	1.486823e-03
4.000000e+01	5.000000e+01	5.042445e-01	1.357791e-03	1.357791e-03
5.000000e+01	6.000000e+01	5.337408e-01	1.963897e-03	1.963897e-03
6.000000e+01	8.000000e+01	5.704723e-01	2.023508e-03	2.023508e-03
8.000000e+01	1.100000e+02	6.222456e-01	3.783777e-03	3.783777e-03
1.100000e+02	1.600000e+02	6.981157e-01	4.353266e-03	4.353266e-03
1.600000e+02	2.100000e+02	7.669171e-01	9.443554e-03	9.443554e-03
2.100000e+02	5.000000e+02	8.449214e-01	1.443133e-02	1.443133e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.237445e-01	6.898272e-04	6.898272e-04
5.000000e+00	1.000000e+01	1.448153e-01	3.805664e-04	3.805664e-04
1.000000e+01	1.500000e+01	1.720334e-01	3.982587e-04	3.982587e-04
1.500000e+01	2.000000e+01	2.013136e-01	4.929189e-04	4.929189e-04
2.000000e+01	2.500000e+01	2.273101e-01	1.101774e-03	1.101774e-03
2.500000e+01	3.000000e+01	2.551721e-01	1.202823e-03	1.202823e-03
3.000000e+01	3.500000e+01	2.807607e-01	1.425739e-03	1.425739e-03
3.500000e+01	4.000000e+01	3.045343e-01	1.099122e-03	1.099122e-03
4.000000e+01	5.000000e+01	3.342280e-01	1.021460e-03	1.021460e-03
5.000000e+01	6.000000e+01	3.732315e-01	1.579233e-03	1.579233e-03
6.000000e+01	8.000000e+01	4.217480e-01	1.604724e-03	1.604724e-03
8.000000e+01	1.100000e+02	4.926525e-01	3.271451e-03	3.271451e-03
1.100000e+02	1.600000e+02	5.727836e-01	3.848960e-03	3.848960e-03
1.600000e+02	2.100000e+02	6.470127e-01	8.806194e-03	8.806194e-03
2.100000e+02	5.000000e+02	7.501109e-01	1.394144e-02	1.394144e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.628268e-01	7.657912e-04	8.175430e-04
5.000000e+00	1.000000e+01	3.834031e-01	1.001085e-03	1.238060e-03
1.000000e+01	1.500000e+01	4.008910e-01	2.070943e-03	2.374684e-03
1.500000e+01	2.000000e+01	4.142633e-01	2.589282e-03	3.025594e-03
2.000000e+01	2.500000e+01	4.302479e-01	3.272291e-03	4.007361e-03
2.500000e+01	3.000000e+01	4.511788e-01	5.004146e-03	6.104969e-03
3.000000e+01	3.500000e+01	4.655983e-01	6.107412e-03	7.634701e-03
3.500000e+01	4.000000e+01	4.791097e-01	7.000191e-03	8.784212e-03
4.000000e+01	5.000000e+01	5.042445e-01	8.877905e-03	1.124725e-02
5.000000e+01	6.000000e+01	5.337408e-01	1.056500e-02	1.340674e-02
6.000000e+01	8.000000e+01	5.704723e-01	1.274156e-02	1.633076e-02
8.000000e+01	1.100000e+02	6.222456e-01	1.429839e-02	1.901845e-02
1.100000e+02	1.600000e+02	6.981157e-01	1.749772e-02	2.418236e-02
1.600000e+02	2.100000e+02	7.669171e-01	1.945636e-02	2.800954e-02
2.100000e+02	5.000000e+02	8.449214e-01	2.043995e-02	3.175845e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.237445e-01	4.404632e-03	4.993888e-03
5.000000e+00	1.000000e+01	1.448153e-01	2.982011e-03	3.374368e-03
1.000000e+01	1.500000e+01	1.720334e-01	3.693968e-03	4.229704e-03
1.500000e+01	2.000000e+01	2.013136e-01	5.218369e-03	6.135433e-03
2.000000e+01	2.500000e+01	2.273101e-01	6.788872e-03	8.181503e-03
2.500000e+01	3.000000e+01	2.551721e-01	8.379172e-03	1.029829e-02
3.000000e+01	3.500000e+01	2.807607e-01	1.001367e-02	1.235116e-02
3.500000e+01	4.000000e+01	3.045343e-01	1.163432e-02	1.455095e-02
4.000000e+01	5.000000e+01	3.342280e-01	1.348765e-02	1.699156e-02
5.000000e+01	6.000000e+01	3.732315e-01	1.534294e-02	1.946645e-02
6.000000e+01	8.000000e+01	4.217480e-01	1.834075e-02	2.366756e-02
8.000000e+01	1.100000e+02	4.926525e-01	2.063772e-02	2.737992e-02
1.100000e+02	1.600000e+02	5.727836e-01	2.433111e-02	3.368392e-02
1.600000e+02	2.100000e+02	6.470127e-01	2.294538e-02	3.319523e-02
2.100000e+02	5.000000e+02	7.501109e-01	2.631087e-02	4.135263e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.690553e-01	5.529762e-04	5.529762e-04
5.000000e+00	1.000000e+01	3.865244e-01	5.671529e-04	5.671529e-04
1.000000e+01	1.500000e+01	4.002872e-01	7.191458e-04	7.191458e-04
1.500000e+01	2.000000e+01	4.143897e-01	8.980357e-04	8.980357e-04
2.000000e+01	2.500000e+01	4.314617e-01	1.107814e-03	1.107814e-03
2.500000e+01	3.000000e+01	4.460997e-01	1.345951e-03	1.345951e-03
3.000000e+01	3.500000e+01	4.610535e-01	1.610235e-03	1.610235e-03
3.500000e+01	4.000000e+01	4.740838e-01	1.892711e-03	1.892711e-03
4.000000e+01	5.000000e+01	4.926265e-01	1.678924e-03	1.678924e-03
5.000000e+01	6.000000e+01	5.133797e-01	2.220142e-03	2.220142e-03
6.000000e+01	8.000000e+01	5.428071e-01	2.274102e-03	2.274102e-03
8.000000e+01	1.100000e+02	5.893700e-01	3.200168e-03	3.200168e-03
1.100000e+02	1.600000e+02	6.314119e-01	4.968519e-03	4.968519e-03
1.600000e+02	2.100000e+02	6.863438e-01	1.035108e-02	1.035108e-02
2.100000e+02	5.000000e+02	7.413952e-01	1.559080e-02	1.559080e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y06
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.597348e-01	4.268728e-03	4.268728e-03
5.000000e+00	1.000000e+01	3.834666e-01	1.697616e-03	1.697616e-03
1.000000e+01	1.500000e+01	4.005731e-01	1.576976e-03	1.576976e-03
1.500000e+01	2.000000e+01	4.219553e-01	1.894724e-03	1.894724e-03
2.000000e+01	2.500000e+01	4.365663e-01	3.680118e-03	3.680118e-03
2.500000e+01	3.000000e+01	4.575087e-01	2.315159e-03	2.315159e-03
3.000000e+01	3.500000e+01	4.755228e-01	5.092213e-03	5.092213e-03
3.500000e+01	4.000000e+01	4.908921e-01	2.978058e-03	2.978058e-03
4.000000e+01	5.000000e+01	5.118064e-01	3.005740e-03	3.005740e-03
5.000000e+01	6.000000e+01	5.519450e-01	3.746048e-03	3.746048e-03
6.000000e+01	8.000000e+01	5.844243e-01	3.706132e-03	3.706132e-03
8.000000e+01	1.100000e+02	6.445295e-01	5.596197e-03	5.596197e-03
1.100000e+02	1.600000e+02	7.304840e-01	9.012387e-03	9.012387e-03
1.600000e+02	2.100000e+02	7.724227e-01	2.035501e-02	2.035501e-02
2.100000e+02	5.000000e+02	8.906631e-01	2.673801e-02	2.673801e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y06
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.747006e-01	1.771471e-03	1.771471e-03
5.000000e+00	1.000000e+01	3.946359e-01	8.444551e-04	8.444551e-04
1.000000e+01	1.500000e+01	4.105822e-01	7.951605e-04	7.951605e-04
1.500000e+01	2.000000e+01	4.260314e-01	8.584112e-04	8.584112e-04
2.000000e+01	2.500000e+01	4.416231e-01	1.887606e-03	1.887606e-03
2.500000e+01	3.000000e+01	4.599132e-01	1.175595e-03	1.175595e-03
3.000000e+01	3.500000e+01	4.717917e-01	2.849302e-03	2.849302e-03
3.500000e+01	4.000000e+01	4.908752e-01	1.487367e-03	1.487367e-03
4.000000e+01	5.000000e+01	5.127929e-01	1.354427e-03	1.354427e-03
5.000000e+01	6.000000e+01	5.447175e-01	1.823843e-03	1.823843e-03
6.000000e+01	8.000000e+01	5.776055e-01	2.204032e-03	2.204032e-03
8.000000e+01	1.100000e+02	6.287513e-01	3.844007e-03	3.844007e-03
1.100000e+02	1.600000e+02	7.016945e-01	4.304150e-03	4.304150e-03
1.600000e+02	2.100000e+02	7.661256e-01	9.622210e-03	9.622210e-03
2.100000e+02	5.000000e+02	8.599122e-01	1.434620e-02	1.434620e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y06
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.332820e-01	3.220504e-03	3.220504e-03
5.000000e+00	1.000000e+01	3.565225e-01	1.400159e-03	1.400159e-03
1.000000e+01	1.500000e+01	3.746003e-01	1.304976e-03	1.304976e-03
1.500000e+01	2.000000e+01	3.897351e-01	1.899294e-03	1.899294e-03
2.000000e+01	2.500000e+01	4.097152e-01	1.575050e-03	1.575050e-03
2.500000e+01	3.000000e+01	4.297019e-01	4.283767e-03	4.283767e-03
3.000000e+01	3.500000e+01	4.406234e-01	3.575350e-03	3.575350e-03
3.500000e+01	4.000000e+01	4.593183e-01	2.474048e-03	2.474048e-03
4.000000e+01	5.000000e+01	4.784394e-01	2.315837e-03	2.315837e-03
5.000000e+01	6.000000e+01	5.155577e-01	2.995543e-03	2.995543e-03
6.000000e+01	8.000000e+01	5.542642e-01	2.988106e-03	2.988106e-03
8.000000e+01	1.100000e+02	6.042481e-01	4.528391e-03	4.528391e-03
1.100000e+02	1.600000e+02	6.848020e-01	7.370670e-03	7.370670e-03
1.600000e+02	2.100000e+02	7.636471e-01	1.659958e-02	1.659958e-02
2.100000e+02	5.000000e+02	8.114347e-01	2.208653e-02	2.208653e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.597348e-01	4.268728e-03	4.268728e-03
5.000000e+00	1.000000e+01	3.834666e-01	1.697616e-03	1.697616e-03
1.000000e+01	1.500000e+01	4.005731e-01	1.576976e-03	1.576976e-03
1.500000e+01	2.000000e+01	4.219553e-01	1.894724e-03	1.894724e-03
2.000000e+01	2.500000e+01	4.365663e-01	3.680118e-03	3.680118e-03
2.500000e+01	3.000000e+01	4.575087e-01	2.315159e-03	2.315159e-03
3.000000e+01	3.500000e+01	4.755228e-01	5.092213e-03	5.092213e-03
3.500000e+01	4.000000e+01	4.908921e-01	2.978058e-03	2.978058e-03
4.000000e+01	5.000000e+01	5.118064e-01	3.005740e-03	3.005740e-03
5.000000e+01	6.000000e+01	5.519450e-01	3.746048e-03	3.746048e-03
6.000000e+01	8.000000e+01	5.844243e-01	3.706132e-03	3.706132e-03
8.000000e+01	1.100000e+02	6.445295e-01	5.596197e-03	5.596197e-03
1.100000e+02	1.600000e+02	7.304840e-01	9.012387e-03	9.012387e-03
1.600000e+02	2.100000e+02	7.724227e-01	2.035501e-02	2.035501e-02
2.100000e+02	5.000000e+02	8.906631e-01	2.673801e-02	2.673801e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.734944e-01	9.035936e-04	9.035936e-04
5.000000e+00	1.000000e+01	3.970925e-01	9.269768e-04	9.269768e-04
1.000000e+01	1.500000e+01	4.166640e-01	1.197333e-03	1.197333e-03
1.500000e+01	2.000000e+01	4.356167e-01	1.519655e-03	1.519655e-03
2.000000e+01	2.500000e+01	4.567065e-01	1.896250e-03	1.896250e-03
2.500000e+01	3.000000e+01	4.766328e-01	2.337018e-03	2.337018e-03
3.000000e+01	3.500000e+01	4.956545e-01	2.783622e-03	2.783622e-03
3.500000e+01	4.000000e+01	5.074759e-01	3.381443e-03	3.381443e-03
4.000000e+01	5.000000e+01	5.357794e-01	3.022543e-03	3.022543e-03
5.000000e+01	6.000000e+01	5.623664e-01	4.028526e-03	4.028526e-03
6.000000e+01	8.000000e+01	5.966010e-01	4.157467e-03	4.157467e-03
8.000000e+01	1.100000e+02	6.548659e-01	5.899712e-03	5.899712e-03
1.100000e+02	1.600000e+02	6.993433e-01	9.109331e-03	9.109331e-03
1.600000e+02	2.100000e+02	8.090001e-01	2.108161e-02	2.108161e-02
2.100000e+02	5.000000e+02	8.758732e-01	3.223310e-02	3.223310e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.747006e-01	1.771471e-03	1.771471e-03
5.000000e+00	1.000000e+01	3.946359e-01	8.444551e-04	8.444551e-04
1.000000e+01	1.500000e+01	4.105822e-01	7.951605e-04	7.951605e-04
1.500000e+01	2.000000e+01	4.260314e-01	8.584112e-04	8.584112e-04
2.000000e+01	2.500000e+01	4.416231e-01	1.887606e-03	1.887606e-03
2.500000e+01	3.000000e+01	4.599132e-01	1.175595e-03	1.175595e-03
3.000000e+01	3.500000e+01	4.717917e-01	2.849302e-03	2.849302e-03
3.500000e+01	4.000000e+01	4.908752e-01	1.487367e-03	1.487367e-03
4.000000e+01	5.000000e+01	5.127929e-01	1.354427e-03	1.354427e-03
5.000000e+01	6.000000e+01	5.447175e-01	1.823843e-03	1.823843e-03
6.000000e+01	8.000000e+01	5.776055e-01	2.204032e-03	2.204032e-03
8.000000e+01	1.100000e+02	6.287513e-01	3.844007e-03	3.844007e-03
1.100000e+02	1.600000e+02	7.016945e-01	4.304150e-03	4.304150e-03
1.600000e+02	2.100000e+02	7.661256e-01	9.622210e-03	9.622210e-03
2.100000e+02	5.000000e+02	8.599122e-01	1.434620e-02	1.434620e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.826308e-01	5.829720e-04	5.829720e-04
5.000000e+00	1.000000e+01	3.970582e-01	5.957170e-04	5.957170e-04
1.000000e+01	1.500000e+01	4.107361e-01	7.541823e-04	7.541823e-04
1.500000e+01	2.000000e+01	4.243093e-01	9.416003e-04	9.416003e-04
2.000000e+01	2.500000e+01	4.402868e-01	1.161947e-03	1.161947e-03
2.500000e+01	3.000000e+01	4.546250e-01	1.409684e-03	1.409684e-03
3.000000e+01	3.500000e+01	4.680607e-01	1.683401e-03	1.683401e-03
3.500000e+01	4.000000e+01	4.837200e-01	1.992249e-03	1.992249e-03
4.000000e+01	5.000000e+01	5.001729e-01	1.761675e-03	1.761675e-03
5.000000e+01	6.000000e+01	5.249232e-01	2.325910e-03	2.325910e-03
6.000000e+01	8.000000e+01	5.554940e-01	2.379994e-03	2.379994e-03
8.000000e+01	1.100000e+02	5.865451e-01	3.346742e-03	3.346742e-03
1.100000e+02	1.600000e+02	6.464690e-01	5.240356e-03	5.240356e-03
1.600000e+02	2.100000e+02	6.967717e-01	1.098725e-02	1.098725e-02
2.100000e+02	5.000000e+02	7.810594e-01	1.709529e-02	1.709529e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.332820e-01	3.220504e-03	3.220504e-03
5.000000e+00	1.000000e+01	3.565225e-01	1.400159e-03	1.400159e-03
1.000000e+01	1.500000e+01	3.746003e-01	1.304976e-03	1.304976e-03
1.500000e+01	2.000000e+01	3.897351e-01	1.899294e-03	1.899294e-03
2.000000e+01	2.500000e+01	4.097152e-01	1.575050e-03	1.575050e-03
2.500000e+01	3.000000e+01	4.297019e-01	4.283767e-03	4.283767e-03
3.000000e+01	3.500000e+01	4.406234e-01	3.575350e-03	3.575350e-03
3.500000e+01	4.000000e+01	4.593183e-01	2.474048e-03	2.474048e-03
4.000000e+01	5.000000e+01	4.784394e-01	2.315837e-03	2.315837e-03
5.000000e+01	6.000000e+01	5.155577e-01	2.995543e-03	2.995543e-03
6.000000e+01	8.000000e+01	5.542642e-01	2.988106e-03	2.988106e-03
8.000000e+01	1.100000e+02	6.042481e-01	4.528391e-03	4.528391e-03
1.100000e+02	1.600000e+02	6.848020e-01	7.370670e-03	7.370670e-03
1.600000e+02	2.100000e+02	7.636471e-01	1.659958e-02	1.659958e-02
2.100000e+02	5.000000e+02	8.114347e-01	2.208653e-02	2.208653e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d02-x01-y06
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	3.455628e-01	5.706531e-04	5.706531e-04
5.000000e+00	1.000000e+01	3.593612e-01	6.054530e-04	6.054530e-04
1.000000e+01	1.500000e+01	3.737938e-01	7.958545e-04	7.958545e-04
1.500000e+01	2.000000e+01	3.888326e-01	1.015152e-03	1.015152e-03
2.000000e+01	2.500000e+01	4.038953e-01	1.266175e-03	1.266175e-03
2.500000e+01	3.000000e+01	4.188146e-01	1.549231e-03	1.549231e-03
3.000000e+01	3.500000e+01	4.338604e-01	1.877279e-03	1.877279e-03
3.500000e+01	4.000000e+01	4.513946e-01	2.247402e-03	2.247402e-03
4.000000e+01	5.000000e+01	4.626972e-01	1.979906e-03	1.979906e-03
5.000000e+01	6.000000e+01	4.882267e-01	2.652472e-03	2.652472e-03
6.000000e+01	8.000000e+01	5.154847e-01	2.688653e-03	2.688653e-03
8.000000e+01	1.100000e+02	5.566403e-01	3.795484e-03	3.795484e-03
1.100000e+02	1.600000e+02	6.048625e-01	5.978721e-03	5.978721e-03
1.600000e+02	2.100000e+02	6.706195e-01	1.264804e-02	1.264804e-02
2.100000e+02	5.000000e+02	7.448450e-01	2.003281e-02	2.003281e-02
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d04-x01-y02.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d04-x01-y02
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region, dressed level
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.37
LegendOnly=/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
LegendXPos=0.03
XLabel=$N_\text{ch}$
YLabel=$\langle$ mean $p_\text{T}\rangle$~[GeV]
DrawOnly=/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
LegendYPos=0.97
Legend=1
RatioPlotYMin=0.8
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d04-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d04-x01-y02
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	9.275330e-01	2.326610e-02	2.326610e-02
1.500000e+00	2.500000e+00	9.718830e-01	2.248560e-02	2.248560e-02
2.500000e+00	3.500000e+00	1.002220e+00	1.952970e-02	1.952970e-02
3.500000e+00	4.500000e+00	1.022130e+00	1.643830e-02	1.643830e-02
4.500000e+00	5.500000e+00	1.044460e+00	1.363320e-02	1.363320e-02
5.500000e+00	6.500000e+00	1.059790e+00	1.197610e-02	1.197610e-02
6.500000e+00	7.500000e+00	1.074540e+00	1.129480e-02	1.129480e-02
7.500000e+00	8.500000e+00	1.088470e+00	1.195630e-02	1.195630e-02
8.500000e+00	9.500000e+00	1.099250e+00	1.388370e-02	1.388370e-02
9.500000e+00	1.050000e+01	1.111700e+00	1.717920e-02	1.717920e-02
1.050000e+01	1.250000e+01	1.129820e+00	1.879420e-02	1.879420e-02
1.250000e+01	1.500000e+01	1.157860e+00	2.028090e-02	2.028090e-02
1.500000e+01	2.000000e+01	1.195670e+00	2.165570e-02	2.165570e-02
2.000000e+01	3.000000e+01	1.276950e+00	2.361210e-02	2.361210e-02
3.000000e+01	5.000000e+01	1.431750e+00	2.715080e-02	2.715080e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.292927e-01	2.576109e-03	2.576109e-03
1.500000e+00	2.500000e+00	8.771547e-01	1.833080e-03	1.833080e-03
2.500000e+00	3.500000e+00	9.160194e-01	1.586652e-03	1.586652e-03
3.500000e+00	4.500000e+00	9.522464e-01	2.048776e-03	2.048776e-03
4.500000e+00	5.500000e+00	9.750750e-01	1.541358e-03	1.541358e-03
5.500000e+00	6.500000e+00	9.960642e-01	1.671289e-03	1.671289e-03
6.500000e+00	7.500000e+00	1.017176e+00	1.633092e-03	1.633092e-03
7.500000e+00	8.500000e+00	1.035534e+00	1.409704e-03	1.409704e-03
8.500000e+00	9.500000e+00	1.051427e+00	1.291518e-03	1.291518e-03
9.500000e+00	1.050000e+01	1.068081e+00	1.560620e-03	1.560620e-03
1.050000e+01	1.250000e+01	1.088091e+00	1.157095e-03	1.157095e-03
1.250000e+01	1.500000e+01	1.115051e+00	1.349959e-03	1.349959e-03
1.500000e+01	2.000000e+01	1.160115e+00	1.001183e-03	1.001183e-03
2.000000e+01	3.000000e+01	1.262841e+00	1.762619e-03	1.762619e-03
3.000000e+01	5.000000e+01	1.601450e+00	7.117320e-03	7.117320e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.238556e-01	9.941562e-04	9.941562e-04
1.500000e+00	2.500000e+00	9.263106e-01	1.059237e-03	1.059237e-03
2.500000e+00	3.500000e+00	1.058849e+00	2.590555e-03	2.590555e-03
3.500000e+00	4.500000e+00	1.212068e+00	2.057059e-03	2.057059e-03
4.500000e+00	5.500000e+00	1.364937e+00	2.408111e-03	2.408111e-03
5.500000e+00	6.500000e+00	1.509982e+00	3.301296e-03	3.301296e-03
6.500000e+00	7.500000e+00	1.655451e+00	3.684846e-03	3.684846e-03
7.500000e+00	8.500000e+00	1.784842e+00	4.127708e-03	4.127708e-03
8.500000e+00	9.500000e+00	1.916096e+00	5.011584e-03	5.011584e-03
9.500000e+00	1.050000e+01	2.056090e+00	6.112313e-03	6.112313e-03
1.050000e+01	1.250000e+01	2.230769e+00	5.811572e-03	5.811572e-03
1.250000e+01	1.500000e+01	2.499974e+00	8.707281e-03	8.707281e-03
1.500000e+01	2.000000e+01	2.937430e+00	9.750505e-03	9.750505e-03
2.000000e+01	3.000000e+01	3.781328e+00	1.802589e-02	1.802589e-02
3.000000e+01	5.000000e+01	5.161200e+00	4.966753e-02	4.966753e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.292927e-01	3.675007e-03	4.306607e-03
1.500000e+00	2.500000e+00	8.771547e-01	4.583057e-03	5.492352e-03
2.500000e+00	3.500000e+00	9.160194e-01	5.224736e-03	6.352826e-03
3.500000e+00	4.500000e+00	9.522464e-01	6.391265e-03	7.629188e-03
4.500000e+00	5.500000e+00	9.750750e-01	6.622083e-03	8.023922e-03
5.500000e+00	6.500000e+00	9.960642e-01	7.013382e-03	8.513849e-03
6.500000e+00	7.500000e+00	1.017176e+00	7.525995e-03	9.058421e-03
7.500000e+00	8.500000e+00	1.035534e+00	7.501989e-03	9.161932e-03
8.500000e+00	9.500000e+00	1.051427e+00	8.068796e-03	9.899140e-03
9.500000e+00	1.050000e+01	1.068081e+00	8.293551e-03	1.015093e-02
1.050000e+01	1.250000e+01	1.088091e+00	8.882061e-03	1.090253e-02
1.250000e+01	1.500000e+01	1.115051e+00	9.680371e-03	1.192208e-02
1.500000e+01	2.000000e+01	1.160115e+00	1.184704e-02	1.457014e-02
2.000000e+01	3.000000e+01	1.262841e+00	1.985573e-02	2.448038e-02
3.000000e+01	5.000000e+01	1.601450e+00	5.790182e-02	6.952462e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.238556e-01	6.175432e-03	7.381838e-03
1.500000e+00	2.500000e+00	9.263106e-01	9.361530e-03	1.094278e-02
2.500000e+00	3.500000e+00	1.058849e+00	1.158654e-02	1.323812e-02
3.500000e+00	4.500000e+00	1.212068e+00	1.406888e-02	1.574985e-02
4.500000e+00	5.500000e+00	1.364937e+00	1.593416e-02	1.785328e-02
5.500000e+00	6.500000e+00	1.509982e+00	1.828609e-02	2.034605e-02
6.500000e+00	7.500000e+00	1.655451e+00	2.099934e-02	2.352971e-02
7.500000e+00	8.500000e+00	1.784842e+00	2.332090e-02	2.588974e-02
8.500000e+00	9.500000e+00	1.916096e+00	2.746877e-02	3.053936e-02
9.500000e+00	1.050000e+01	2.056090e+00	2.952730e-02	3.268640e-02
1.050000e+01	1.250000e+01	2.230769e+00	3.213339e-02	3.562785e-02
1.250000e+01	1.500000e+01	2.499974e+00	3.545003e-02	3.937993e-02
1.500000e+01	2.000000e+01	2.937430e+00	4.372645e-02	4.866934e-02
2.000000e+01	3.000000e+01	3.781328e+00	5.197933e-02	5.828901e-02
3.000000e+01	5.000000e+01	5.161200e+00	7.299785e-02	8.507084e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.250070e-01	1.126855e-03	1.126855e-03
1.500000e+00	2.500000e+00	8.756118e-01	9.571445e-04	9.571445e-04
2.500000e+00	3.500000e+00	9.152607e-01	9.223459e-04	9.223459e-04
3.500000e+00	4.500000e+00	9.461560e-01	8.992753e-04	8.992753e-04
4.500000e+00	5.500000e+00	9.712901e-01	8.884118e-04	8.884118e-04
5.500000e+00	6.500000e+00	9.941363e-01	9.044737e-04	9.044737e-04
6.500000e+00	7.500000e+00	1.011030e+00	8.782471e-04	8.782471e-04
7.500000e+00	8.500000e+00	1.028745e+00	8.978432e-04	8.978432e-04
8.500000e+00	9.500000e+00	1.045679e+00	9.157104e-04	9.157104e-04
9.500000e+00	1.050000e+01	1.061318e+00	9.468282e-04	9.468282e-04
1.050000e+01	1.250000e+01	1.079833e+00	7.142501e-04	7.142501e-04
1.250000e+01	1.500000e+01	1.103386e+00	7.782471e-04	7.782471e-04
1.500000e+01	2.000000e+01	1.141309e+00	6.252782e-04	6.252782e-04
2.000000e+01	3.000000e+01	1.216910e+00	8.971904e-04	8.971904e-04
3.000000e+01	5.000000e+01	1.384003e+00	3.552753e-03	3.552753e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d04-x01-y02
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.168423e-01	4.185542e-03	4.185542e-03
1.500000e+00	2.500000e+00	8.737394e-01	3.369617e-03	3.369617e-03
2.500000e+00	3.500000e+00	9.178509e-01	5.254990e-03	5.254990e-03
3.500000e+00	4.500000e+00	9.445973e-01	2.411844e-03	2.411844e-03
4.500000e+00	5.500000e+00	9.699895e-01	2.687887e-03	2.687887e-03
5.500000e+00	6.500000e+00	9.961702e-01	2.547891e-03	2.547891e-03
6.500000e+00	7.500000e+00	1.012697e+00	2.184944e-03	2.184944e-03
7.500000e+00	8.500000e+00	1.037881e+00	2.372964e-03	2.372964e-03
8.500000e+00	9.500000e+00	1.052308e+00	2.134261e-03	2.134261e-03
9.500000e+00	1.050000e+01	1.071380e+00	2.214884e-03	2.214884e-03
1.050000e+01	1.250000e+01	1.098338e+00	2.225708e-03	2.225708e-03
1.250000e+01	1.500000e+01	1.127139e+00	2.408336e-03	2.408336e-03
1.500000e+01	2.000000e+01	1.182844e+00	4.562712e-03	4.562712e-03
2.000000e+01	3.000000e+01	1.301006e+00	3.268607e-03	3.268607e-03
3.000000e+01	5.000000e+01	1.697435e+00	1.142216e-02	1.142216e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d04-x01-y02
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.243410e-01	2.086683e-03	2.086683e-03
1.500000e+00	2.500000e+00	8.739428e-01	2.176998e-03	2.176998e-03
2.500000e+00	3.500000e+00	9.090629e-01	1.760560e-03	1.760560e-03
3.500000e+00	4.500000e+00	9.403493e-01	1.900308e-03	1.900308e-03
4.500000e+00	5.500000e+00	9.674107e-01	1.319578e-03	1.319578e-03
5.500000e+00	6.500000e+00	9.883893e-01	1.305306e-03	1.305306e-03
6.500000e+00	7.500000e+00	1.005979e+00	1.279688e-03	1.279688e-03
7.500000e+00	8.500000e+00	1.022437e+00	1.179596e-03	1.179596e-03
8.500000e+00	9.500000e+00	1.041363e+00	1.428343e-03	1.428343e-03
9.500000e+00	1.050000e+01	1.055924e+00	1.345488e-03	1.345488e-03
1.050000e+01	1.250000e+01	1.076403e+00	1.816305e-03	1.816305e-03
1.250000e+01	1.500000e+01	1.102787e+00	1.186047e-03	1.186047e-03
1.500000e+01	2.000000e+01	1.148558e+00	1.034375e-03	1.034375e-03
2.000000e+01	3.000000e+01	1.250320e+00	1.390933e-03	1.390933e-03
3.000000e+01	5.000000e+01	1.592784e+00	8.484058e-03	8.484058e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d04-x01-y02
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.198128e-01	2.973981e-03	2.973981e-03
1.500000e+00	2.500000e+00	8.668570e-01	2.481259e-03	2.481259e-03
2.500000e+00	3.500000e+00	9.085160e-01	2.754382e-03	2.754382e-03
3.500000e+00	4.500000e+00	9.347578e-01	1.881056e-03	1.881056e-03
4.500000e+00	5.500000e+00	9.643641e-01	2.262067e-03	2.262067e-03
5.500000e+00	6.500000e+00	9.818080e-01	3.089221e-03	3.089221e-03
6.500000e+00	7.500000e+00	1.000566e+00	2.119859e-03	2.119859e-03
7.500000e+00	8.500000e+00	1.016369e+00	2.409299e-03	2.409299e-03
8.500000e+00	9.500000e+00	1.037466e+00	2.682546e-03	2.682546e-03
9.500000e+00	1.050000e+01	1.051588e+00	7.199715e-03	7.199715e-03
1.050000e+01	1.250000e+01	1.076146e+00	2.177301e-03	2.177301e-03
1.250000e+01	1.500000e+01	1.103600e+00	3.940490e-03	3.940490e-03
1.500000e+01	2.000000e+01	1.161969e+00	2.451331e-03	2.451331e-03
2.000000e+01	3.000000e+01	1.309149e+00	4.779581e-03	4.779581e-03
3.000000e+01	5.000000e+01	1.851548e+00	2.882260e-02	2.882260e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.168423e-01	4.185542e-03	4.185542e-03
1.500000e+00	2.500000e+00	8.737394e-01	3.369617e-03	3.369617e-03
2.500000e+00	3.500000e+00	9.178509e-01	5.254990e-03	5.254990e-03
3.500000e+00	4.500000e+00	9.445973e-01	2.411844e-03	2.411844e-03
4.500000e+00	5.500000e+00	9.699895e-01	2.687887e-03	2.687887e-03
5.500000e+00	6.500000e+00	9.961702e-01	2.547891e-03	2.547891e-03
6.500000e+00	7.500000e+00	1.012697e+00	2.184944e-03	2.184944e-03
7.500000e+00	8.500000e+00	1.037881e+00	2.372964e-03	2.372964e-03
8.500000e+00	9.500000e+00	1.052308e+00	2.134261e-03	2.134261e-03
9.500000e+00	1.050000e+01	1.071380e+00	2.214884e-03	2.214884e-03
1.050000e+01	1.250000e+01	1.098338e+00	2.225708e-03	2.225708e-03
1.250000e+01	1.500000e+01	1.127139e+00	2.408336e-03	2.408336e-03
1.500000e+01	2.000000e+01	1.182844e+00	4.562712e-03	4.562712e-03
2.000000e+01	3.000000e+01	1.301006e+00	3.268607e-03	3.268607e-03
3.000000e+01	5.000000e+01	1.697435e+00	1.142216e-02	1.142216e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.222455e-01	1.915406e-03	1.915406e-03
1.500000e+00	2.500000e+00	8.739425e-01	1.634757e-03	1.634757e-03
2.500000e+00	3.500000e+00	9.080527e-01	1.377985e-03	1.377985e-03
3.500000e+00	4.500000e+00	9.390892e-01	1.326460e-03	1.326460e-03
4.500000e+00	5.500000e+00	9.656283e-01	1.258872e-03	1.258872e-03
5.500000e+00	6.500000e+00	9.868769e-01	1.249470e-03	1.249470e-03
6.500000e+00	7.500000e+00	1.009025e+00	1.222481e-03	1.222481e-03
7.500000e+00	8.500000e+00	1.027658e+00	1.248018e-03	1.248018e-03
8.500000e+00	9.500000e+00	1.046192e+00	1.273869e-03	1.273869e-03
9.500000e+00	1.050000e+01	1.062882e+00	1.323075e-03	1.323075e-03
1.050000e+01	1.250000e+01	1.086584e+00	9.964624e-04	9.964624e-04
1.250000e+01	1.500000e+01	1.115348e+00	1.135329e-03	1.135329e-03
1.500000e+01	2.000000e+01	1.161867e+00	9.107449e-04	9.107449e-04
2.000000e+01	3.000000e+01	1.253675e+00	1.359282e-03	1.359282e-03
3.000000e+01	5.000000e+01	1.462789e+00	5.281949e-03	5.281949e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.243410e-01	2.086683e-03	2.086683e-03
1.500000e+00	2.500000e+00	8.739428e-01	2.176998e-03	2.176998e-03
2.500000e+00	3.500000e+00	9.090629e-01	1.760560e-03	1.760560e-03
3.500000e+00	4.500000e+00	9.403493e-01	1.900308e-03	1.900308e-03
4.500000e+00	5.500000e+00	9.674107e-01	1.319578e-03	1.319578e-03
5.500000e+00	6.500000e+00	9.883893e-01	1.305306e-03	1.305306e-03
6.500000e+00	7.500000e+00	1.005979e+00	1.279688e-03	1.279688e-03
7.500000e+00	8.500000e+00	1.022437e+00	1.179596e-03	1.179596e-03
8.500000e+00	9.500000e+00	1.041363e+00	1.428343e-03	1.428343e-03
9.500000e+00	1.050000e+01	1.055924e+00	1.345488e-03	1.345488e-03
1.050000e+01	1.250000e+01	1.076403e+00	1.816305e-03	1.816305e-03
1.250000e+01	1.500000e+01	1.102787e+00	1.186047e-03	1.186047e-03
1.500000e+01	2.000000e+01	1.148558e+00	1.034375e-03	1.034375e-03
2.000000e+01	3.000000e+01	1.250320e+00	1.390933e-03	1.390933e-03
3.000000e+01	5.000000e+01	1.592784e+00	8.484058e-03	8.484058e-03
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.241256e-01	1.212557e-03	1.212557e-03
1.500000e+00	2.500000e+00	8.728529e-01	1.023111e-03	1.023111e-03
2.500000e+00	3.500000e+00	9.106349e-01	9.632324e-04	9.632324e-04
3.500000e+00	4.500000e+00	9.402860e-01	9.675378e-04	9.675378e-04
4.500000e+00	5.500000e+00	9.616833e-01	8.890789e-04	8.890789e-04
5.500000e+00	6.500000e+00	9.822726e-01	8.772071e-04	8.772071e-04
6.500000e+00	7.500000e+00	1.001250e+00	8.832578e-04	8.832578e-04
7.500000e+00	8.500000e+00	1.017776e+00	8.713054e-04	8.713054e-04
8.500000e+00	9.500000e+00	1.034905e+00	9.205922e-04	9.205922e-04
9.500000e+00	1.050000e+01	1.048358e+00	9.201214e-04	9.201214e-04
1.050000e+01	1.250000e+01	1.067468e+00	6.922841e-04	6.922841e-04
1.250000e+01	1.500000e+01	1.091222e+00	7.378444e-04	7.378444e-04
1.500000e+01	2.000000e+01	1.129190e+00	5.961295e-04	5.961295e-04
2.000000e+01	3.000000e+01	1.207119e+00	8.887950e-04	8.887950e-04
3.000000e+01	5.000000e+01	1.379075e+00	3.603693e-03	3.603693e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.198128e-01	2.973981e-03	2.973981e-03
1.500000e+00	2.500000e+00	8.668570e-01	2.481259e-03	2.481259e-03
2.500000e+00	3.500000e+00	9.085160e-01	2.754382e-03	2.754382e-03
3.500000e+00	4.500000e+00	9.347578e-01	1.881056e-03	1.881056e-03
4.500000e+00	5.500000e+00	9.643641e-01	2.262067e-03	2.262067e-03
5.500000e+00	6.500000e+00	9.818080e-01	3.089221e-03	3.089221e-03
6.500000e+00	7.500000e+00	1.000566e+00	2.119859e-03	2.119859e-03
7.500000e+00	8.500000e+00	1.016369e+00	2.409299e-03	2.409299e-03
8.500000e+00	9.500000e+00	1.037466e+00	2.682546e-03	2.682546e-03
9.500000e+00	1.050000e+01	1.051588e+00	7.199715e-03	7.199715e-03
1.050000e+01	1.250000e+01	1.076146e+00	2.177301e-03	2.177301e-03
1.250000e+01	1.500000e+01	1.103600e+00	3.940490e-03	3.940490e-03
1.500000e+01	2.000000e+01	1.161969e+00	2.451331e-03	2.451331e-03
2.000000e+01	3.000000e+01	1.309149e+00	4.779581e-03	4.779581e-03
3.000000e+01	5.000000e+01	1.851548e+00	2.882260e-02	2.882260e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d04-x01-y02
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	8.119874e-01	1.161466e-03	1.161466e-03
1.500000e+00	2.500000e+00	8.597126e-01	1.020611e-03	1.020611e-03
2.500000e+00	3.500000e+00	8.968883e-01	1.006024e-03	1.006024e-03
3.500000e+00	4.500000e+00	9.240637e-01	9.371240e-04	9.371240e-04
4.500000e+00	5.500000e+00	9.465214e-01	9.402773e-04	9.402773e-04
5.500000e+00	6.500000e+00	9.668005e-01	9.404860e-04	9.404860e-04
6.500000e+00	7.500000e+00	9.875993e-01	9.839171e-04	9.839171e-04
7.500000e+00	8.500000e+00	1.001724e+00	9.979727e-04	9.979727e-04
8.500000e+00	9.500000e+00	1.015765e+00	1.020550e-03	1.020550e-03
9.500000e+00	1.050000e+01	1.030306e+00	1.065347e-03	1.065347e-03
1.050000e+01	1.250000e+01	1.053893e+00	8.508746e-04	8.508746e-04
1.250000e+01	1.500000e+01	1.077652e+00	9.694625e-04	9.694625e-04
1.500000e+01	2.000000e+01	1.123141e+00	8.816438e-04	8.816438e-04
2.000000e+01	3.000000e+01	1.214842e+00	1.507940e-03	1.507940e-03
3.000000e+01	5.000000e+01	1.450008e+00	7.679538e-03	7.679538e-03
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d04-x01-y03.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d04-x01-y03
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Away region, dressed level
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.14
LegendOnly=/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
LegendXPos=0.3
XLabel=$N_\text{ch}$
YLabel=$\langle$ mean $p_\text{T}\rangle$~[GeV]
DrawOnly=/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
LegendYPos=0.3
Legend=0
RatioPlotYMin=0.9
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d04-x01-y03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d04-x01-y03
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	1.000030e+00	8.127400e-03	8.127400e-03
1.500000e+00	2.500000e+00	1.078140e+00	7.874980e-03	7.874980e-03
2.500000e+00	3.500000e+00	1.153930e+00	7.075710e-03	7.075710e-03
3.500000e+00	4.500000e+00	1.205360e+00	6.678130e-03	6.678130e-03
4.500000e+00	5.500000e+00	1.259400e+00	6.769560e-03	6.769560e-03
5.500000e+00	6.500000e+00	1.296410e+00	6.874290e-03	6.874290e-03
6.500000e+00	7.500000e+00	1.330400e+00	7.639170e-03	7.639170e-03
7.500000e+00	8.500000e+00	1.355410e+00	7.943870e-03	7.943870e-03
8.500000e+00	9.500000e+00	1.390340e+00	8.290760e-03	8.290760e-03
9.500000e+00	1.050000e+01	1.416050e+00	8.270790e-03	8.270790e-03
1.050000e+01	1.250000e+01	1.445160e+00	7.820760e-03	7.820760e-03
1.250000e+01	1.500000e+01	1.482030e+00	8.106880e-03	8.106880e-03
1.500000e+01	2.000000e+01	1.537820e+00	8.135140e-03	8.135140e-03
2.000000e+01	3.000000e+01	1.632250e+00	8.802560e-03	8.802560e-03
3.000000e+01	5.000000e+01	1.822660e+00	1.026690e-02	1.026690e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	1.030352e+00	1.412158e-02	1.412158e-02
1.500000e+00	2.500000e+00	1.150223e+00	8.517360e-03	8.517360e-03
2.500000e+00	3.500000e+00	1.256521e+00	6.484778e-03	6.484778e-03
3.500000e+00	4.500000e+00	1.336427e+00	6.486240e-03	6.486240e-03
4.500000e+00	5.500000e+00	1.392128e+00	7.958918e-03	7.958918e-03
5.500000e+00	6.500000e+00	1.434509e+00	6.309567e-03	6.309567e-03
6.500000e+00	7.500000e+00	1.466895e+00	4.132715e-03	4.132715e-03
7.500000e+00	8.500000e+00	1.502254e+00	6.656388e-03	6.656388e-03
8.500000e+00	9.500000e+00	1.508560e+00	5.095635e-03	5.095635e-03
9.500000e+00	1.050000e+01	1.525435e+00	4.290588e-03	4.290588e-03
1.050000e+01	1.250000e+01	1.542831e+00	3.166182e-03	3.166182e-03
1.250000e+01	1.500000e+01	1.555295e+00	2.423059e-03	2.423059e-03
1.500000e+01	2.000000e+01	1.586011e+00	1.886474e-03	1.886474e-03
2.000000e+01	3.000000e+01	1.659832e+00	1.420573e-03	1.420573e-03
3.000000e+01	5.000000e+01	1.885405e+00	2.834307e-03	2.834307e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	1.066024e+00	5.322445e-03	5.322445e-03
1.500000e+00	2.500000e+00	1.326912e+00	6.378958e-03	6.378958e-03
2.500000e+00	3.500000e+00	1.536084e+00	4.519233e-03	4.519233e-03
3.500000e+00	4.500000e+00	1.720102e+00	3.778804e-03	3.778804e-03
4.500000e+00	5.500000e+00	1.870585e+00	3.633036e-03	3.633036e-03
5.500000e+00	6.500000e+00	2.007206e+00	3.427354e-03	3.427354e-03
6.500000e+00	7.500000e+00	2.124077e+00	3.544167e-03	3.544167e-03
7.500000e+00	8.500000e+00	2.244220e+00	3.780933e-03	3.780933e-03
8.500000e+00	9.500000e+00	2.348230e+00	4.351770e-03	4.351770e-03
9.500000e+00	1.050000e+01	2.409813e+00	4.018848e-03	4.018848e-03
1.050000e+01	1.250000e+01	2.524972e+00	3.116682e-03	3.116682e-03
1.250000e+01	1.500000e+01	2.651664e+00	3.778893e-03	3.778893e-03
1.500000e+01	2.000000e+01	2.838973e+00	3.550482e-03	3.550482e-03
2.000000e+01	3.000000e+01	3.226838e+00	5.390820e-03	5.390820e-03
3.000000e+01	5.000000e+01	3.899264e+00	1.548871e-02	1.548871e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	1.030352e+00	1.869098e-02	1.858151e-02
1.500000e+00	2.500000e+00	1.150223e+00	2.060656e-02	2.042763e-02
2.500000e+00	3.500000e+00	1.256521e+00	2.244869e-02	2.194710e-02
3.500000e+00	4.500000e+00	1.336427e+00	2.342502e-02	2.242444e-02
4.500000e+00	5.500000e+00	1.392128e+00	2.355171e-02	2.253160e-02
5.500000e+00	6.500000e+00	1.434509e+00	2.335673e-02	2.225049e-02
6.500000e+00	7.500000e+00	1.466895e+00	2.342193e-02	2.220721e-02
7.500000e+00	8.500000e+00	1.502254e+00	2.409507e-02	2.270428e-02
8.500000e+00	9.500000e+00	1.508560e+00	2.331034e-02	2.194376e-02
9.500000e+00	1.050000e+01	1.525435e+00	2.304174e-02	2.180181e-02
1.050000e+01	1.250000e+01	1.542831e+00	2.297894e-02	2.187248e-02
1.250000e+01	1.500000e+01	1.555295e+00	2.131792e-02	2.022412e-02
1.500000e+01	2.000000e+01	1.586011e+00	2.038658e-02	1.981191e-02
2.000000e+01	3.000000e+01	1.659832e+00	2.091959e-02	2.198719e-02
3.000000e+01	5.000000e+01	1.885405e+00	3.480285e-02	3.931880e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title= \ \  " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	1.066024e+00	2.281863e-02	2.312527e-02
1.500000e+00	2.500000e+00	1.326912e+00	2.513210e-02	2.431640e-02
2.500000e+00	3.500000e+00	1.536084e+00	2.338126e-02	2.224530e-02
3.500000e+00	4.500000e+00	1.720102e+00	1.966775e-02	1.913566e-02
4.500000e+00	5.500000e+00	1.870585e+00	1.745651e-02	1.565732e-02
5.500000e+00	6.500000e+00	2.007206e+00	1.431764e-02	1.186234e-02
6.500000e+00	7.500000e+00	2.124077e+00	1.206389e-02	8.640723e-03
7.500000e+00	8.500000e+00	2.244220e+00	6.702019e-03	4.748161e-03
8.500000e+00	9.500000e+00	2.348230e+00	8.490818e-03	6.159373e-03
9.500000e+00	1.050000e+01	2.409813e+00	7.739914e-03	6.268160e-03
1.050000e+01	1.250000e+01	2.524972e+00	1.045609e-02	8.900761e-03
1.250000e+01	1.500000e+01	2.651664e+00	1.644525e-02	1.595795e-02
1.500000e+01	2.000000e+01	2.838973e+00	2.296553e-02	2.322219e-02
2.000000e+01	3.000000e+01	3.226838e+00	3.319495e-02	3.466713e-02
3.000000e+01	5.000000e+01	3.899264e+00	4.150130e-02	4.636812e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	9.447775e-01	3.367975e-03	3.367975e-03
1.500000e+00	2.500000e+00	1.081921e+00	3.310169e-03	3.310169e-03
2.500000e+00	3.500000e+00	1.167103e+00	2.928113e-03	2.928113e-03
3.500000e+00	4.500000e+00	1.244395e+00	2.833964e-03	2.833964e-03
4.500000e+00	5.500000e+00	1.299051e+00	2.793291e-03	2.793291e-03
5.500000e+00	6.500000e+00	1.344684e+00	2.684851e-03	2.684851e-03
6.500000e+00	7.500000e+00	1.373660e+00	2.587180e-03	2.587180e-03
7.500000e+00	8.500000e+00	1.400059e+00	2.545329e-03	2.545329e-03
8.500000e+00	9.500000e+00	1.419499e+00	2.525078e-03	2.525078e-03
9.500000e+00	1.050000e+01	1.432050e+00	2.470083e-03	2.470083e-03
1.050000e+01	1.250000e+01	1.452434e+00	1.741747e-03	1.741747e-03
1.250000e+01	1.500000e+01	1.472836e+00	1.770020e-03	1.770020e-03
1.500000e+01	2.000000e+01	1.506848e+00	1.229117e-03	1.229117e-03
2.000000e+01	3.000000e+01	1.592275e+00	1.317972e-03	1.317972e-03
3.000000e+01	5.000000e+01	1.797959e+00	3.109295e-03	3.109295e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d04-x01-y03
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	1.007403e+00	1.911702e-01	1.911702e-01
1.500000e+00	2.500000e+00	1.167714e+00	1.842985e-02	1.842985e-02
2.500000e+00	3.500000e+00	1.243654e+00	1.432184e-02	1.432184e-02
3.500000e+00	4.500000e+00	1.286410e+00	1.280687e-02	1.280687e-02
4.500000e+00	5.500000e+00	1.351337e+00	9.746116e-03	9.746116e-03
5.500000e+00	6.500000e+00	1.375247e+00	1.145801e-02	1.145801e-02
6.500000e+00	7.500000e+00	1.438132e+00	2.286031e-02	2.286031e-02
7.500000e+00	8.500000e+00	1.457955e+00	8.351097e-03	8.351097e-03
8.500000e+00	9.500000e+00	1.469479e+00	6.708601e-03	6.708601e-03
9.500000e+00	1.050000e+01	1.482214e+00	6.521473e-03	6.521473e-03
1.050000e+01	1.250000e+01	1.519812e+00	4.962282e-03	4.962282e-03
1.250000e+01	1.500000e+01	1.549781e+00	4.848800e-03	4.848800e-03
1.500000e+01	2.000000e+01	1.589523e+00	3.725117e-03	3.725117e-03
2.000000e+01	3.000000e+01	1.708657e+00	3.101686e-03	3.101686e-03
3.000000e+01	5.000000e+01	1.990250e+00	5.669642e-03	5.669642e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d04-x01-y03
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	1.026858e+00	5.333699e-03	5.333699e-03
1.500000e+00	2.500000e+00	1.139994e+00	8.400518e-03	8.400518e-03
2.500000e+00	3.500000e+00	1.241597e+00	9.500669e-03	9.500669e-03
3.500000e+00	4.500000e+00	1.306859e+00	7.466000e-03	7.466000e-03
4.500000e+00	5.500000e+00	1.368520e+00	5.364523e-03	5.364523e-03
5.500000e+00	6.500000e+00	1.412477e+00	8.365475e-03	8.365475e-03
6.500000e+00	7.500000e+00	1.453955e+00	5.183090e-03	5.183090e-03
7.500000e+00	8.500000e+00	1.460701e+00	6.544642e-03	6.544642e-03
8.500000e+00	9.500000e+00	1.474900e+00	4.262244e-03	4.262244e-03
9.500000e+00	1.050000e+01	1.488814e+00	4.049303e-03	4.049303e-03
1.050000e+01	1.250000e+01	1.508533e+00	2.654582e-03	2.654582e-03
1.250000e+01	1.500000e+01	1.524508e+00	2.938671e-03	2.938671e-03
1.500000e+01	2.000000e+01	1.555406e+00	1.601484e-03	1.601484e-03
2.000000e+01	3.000000e+01	1.641376e+00	1.404217e-03	1.404217e-03
3.000000e+01	5.000000e+01	1.879112e+00	2.810358e-03	2.810358e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d04-x01-y03
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	9.641118e-02	8.842734e-02	8.842734e-02
1.500000e+00	2.500000e+00	1.159553e+00	1.585340e-02	1.585340e-02
2.500000e+00	3.500000e+00	1.284974e+00	1.225362e-02	1.225362e-02
3.500000e+00	4.500000e+00	1.341272e+00	1.818291e-02	1.818291e-02
4.500000e+00	5.500000e+00	1.408516e+00	9.132760e-03	9.132760e-03
5.500000e+00	6.500000e+00	1.455507e+00	9.767685e-03	9.767685e-03
6.500000e+00	7.500000e+00	1.471122e+00	6.304665e-03	6.304665e-03
7.500000e+00	8.500000e+00	1.507504e+00	6.643069e-03	6.643069e-03
8.500000e+00	9.500000e+00	1.524365e+00	6.474029e-03	6.474029e-03
9.500000e+00	1.050000e+01	1.534888e+00	6.993681e-03	6.993681e-03
1.050000e+01	1.250000e+01	1.569276e+00	9.077884e-03	9.077884e-03
1.250000e+01	1.500000e+01	1.581880e+00	6.887634e-03	6.887634e-03
1.500000e+01	2.000000e+01	1.625388e+00	3.257299e-03	3.257299e-03
2.000000e+01	3.000000e+01	1.740503e+00	2.781742e-03	2.781742e-03
3.000000e+01	5.000000e+01	2.057427e+00	6.561706e-03	6.561706e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	1.007403e+00	1.911702e-01	1.911702e-01
1.500000e+00	2.500000e+00	1.167714e+00	1.842985e-02	1.842985e-02
2.500000e+00	3.500000e+00	1.243654e+00	1.432184e-02	1.432184e-02
3.500000e+00	4.500000e+00	1.286410e+00	1.280687e-02	1.280687e-02
4.500000e+00	5.500000e+00	1.351337e+00	9.746116e-03	9.746116e-03
5.500000e+00	6.500000e+00	1.375247e+00	1.145801e-02	1.145801e-02
6.500000e+00	7.500000e+00	1.438132e+00	2.286031e-02	2.286031e-02
7.500000e+00	8.500000e+00	1.457955e+00	8.351097e-03	8.351097e-03
8.500000e+00	9.500000e+00	1.469479e+00	6.708601e-03	6.708601e-03
9.500000e+00	1.050000e+01	1.482214e+00	6.521473e-03	6.521473e-03
1.050000e+01	1.250000e+01	1.519812e+00	4.962282e-03	4.962282e-03
1.250000e+01	1.500000e+01	1.549781e+00	4.848800e-03	4.848800e-03
1.500000e+01	2.000000e+01	1.589523e+00	3.725117e-03	3.725117e-03
2.000000e+01	3.000000e+01	1.708657e+00	3.101686e-03	3.101686e-03
3.000000e+01	5.000000e+01	1.990250e+00	5.669642e-03	5.669642e-03
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	9.093847e-01	4.901431e-03	4.901431e-03
1.500000e+00	2.500000e+00	1.018240e+00	4.758327e-03	4.758327e-03
2.500000e+00	3.500000e+00	1.098004e+00	4.420294e-03	4.420294e-03
3.500000e+00	4.500000e+00	1.154122e+00	4.040692e-03	4.040692e-03
4.500000e+00	5.500000e+00	1.198044e+00	3.790462e-03	3.790462e-03
5.500000e+00	6.500000e+00	1.241605e+00	3.595761e-03	3.595761e-03
6.500000e+00	7.500000e+00	1.273558e+00	3.577480e-03	3.577480e-03
7.500000e+00	8.500000e+00	1.303510e+00	3.392625e-03	3.392625e-03
8.500000e+00	9.500000e+00	1.328044e+00	3.401070e-03	3.401070e-03
9.500000e+00	1.050000e+01	1.354070e+00	3.468958e-03	3.468958e-03
1.050000e+01	1.250000e+01	1.378443e+00	2.394819e-03	2.394819e-03
1.250000e+01	1.500000e+01	1.417742e+00	2.441965e-03	2.441965e-03
1.500000e+01	2.000000e+01	1.474244e+00	1.730766e-03	1.730766e-03
2.000000e+01	3.000000e+01	1.595146e+00	1.920230e-03	1.920230e-03
3.000000e+01	5.000000e+01	1.817762e+00	4.315841e-03	4.315841e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	1.026858e+00	5.333699e-03	5.333699e-03
1.500000e+00	2.500000e+00	1.139994e+00	8.400518e-03	8.400518e-03
2.500000e+00	3.500000e+00	1.241597e+00	9.500669e-03	9.500669e-03
3.500000e+00	4.500000e+00	1.306859e+00	7.466000e-03	7.466000e-03
4.500000e+00	5.500000e+00	1.368520e+00	5.364523e-03	5.364523e-03
5.500000e+00	6.500000e+00	1.412477e+00	8.365475e-03	8.365475e-03
6.500000e+00	7.500000e+00	1.453955e+00	5.183090e-03	5.183090e-03
7.500000e+00	8.500000e+00	1.460701e+00	6.544642e-03	6.544642e-03
8.500000e+00	9.500000e+00	1.474900e+00	4.262244e-03	4.262244e-03
9.500000e+00	1.050000e+01	1.488814e+00	4.049303e-03	4.049303e-03
1.050000e+01	1.250000e+01	1.508533e+00	2.654582e-03	2.654582e-03
1.250000e+01	1.500000e+01	1.524508e+00	2.938671e-03	2.938671e-03
1.500000e+01	2.000000e+01	1.555406e+00	1.601484e-03	1.601484e-03
2.000000e+01	3.000000e+01	1.641376e+00	1.404217e-03	1.404217e-03
3.000000e+01	5.000000e+01	1.879112e+00	2.810358e-03	2.810358e-03
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	9.395438e-01	3.984130e-03	3.984130e-03
1.500000e+00	2.500000e+00	1.067903e+00	3.347573e-03	3.347573e-03
2.500000e+00	3.500000e+00	1.149497e+00	2.992239e-03	2.992239e-03
3.500000e+00	4.500000e+00	1.216702e+00	3.020491e-03	3.020491e-03
4.500000e+00	5.500000e+00	1.270545e+00	2.803458e-03	2.803458e-03
5.500000e+00	6.500000e+00	1.312884e+00	2.721095e-03	2.721095e-03
6.500000e+00	7.500000e+00	1.340961e+00	2.613487e-03	2.613487e-03
7.500000e+00	8.500000e+00	1.371288e+00	2.669758e-03	2.669758e-03
8.500000e+00	9.500000e+00	1.391837e+00	2.577215e-03	2.577215e-03
9.500000e+00	1.050000e+01	1.401978e+00	2.465149e-03	2.465149e-03
1.050000e+01	1.250000e+01	1.420061e+00	1.742586e-03	1.742586e-03
1.250000e+01	1.500000e+01	1.443190e+00	1.734807e-03	1.734807e-03
1.500000e+01	2.000000e+01	1.479354e+00	1.195507e-03	1.195507e-03
2.000000e+01	3.000000e+01	1.570569e+00	1.284597e-03	1.284597e-03
3.000000e+01	5.000000e+01	1.797212e+00	3.162381e-03	3.162381e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	9.641118e-02	8.842734e-02	8.842734e-02
1.500000e+00	2.500000e+00	1.159553e+00	1.585340e-02	1.585340e-02
2.500000e+00	3.500000e+00	1.284974e+00	1.225362e-02	1.225362e-02
3.500000e+00	4.500000e+00	1.341272e+00	1.818291e-02	1.818291e-02
4.500000e+00	5.500000e+00	1.408516e+00	9.132760e-03	9.132760e-03
5.500000e+00	6.500000e+00	1.455507e+00	9.767685e-03	9.767685e-03
6.500000e+00	7.500000e+00	1.471122e+00	6.304665e-03	6.304665e-03
7.500000e+00	8.500000e+00	1.507504e+00	6.643069e-03	6.643069e-03
8.500000e+00	9.500000e+00	1.524365e+00	6.474029e-03	6.474029e-03
9.500000e+00	1.050000e+01	1.534888e+00	6.993681e-03	6.993681e-03
1.050000e+01	1.250000e+01	1.569276e+00	9.077884e-03	9.077884e-03
1.250000e+01	1.500000e+01	1.581880e+00	6.887634e-03	6.887634e-03
1.500000e+01	2.000000e+01	1.625388e+00	3.257299e-03	3.257299e-03
2.000000e+01	3.000000e+01	1.740503e+00	2.781742e-03	2.781742e-03
3.000000e+01	5.000000e+01	2.057427e+00	6.561706e-03	6.561706e-03
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d04-x01-y03
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.500000e+00	9.398970e-01	3.682245e-03	3.682245e-03
1.500000e+00	2.500000e+00	1.046858e+00	3.399051e-03	3.399051e-03
2.500000e+00	3.500000e+00	1.135490e+00	3.115189e-03	3.115189e-03
3.500000e+00	4.500000e+00	1.204104e+00	2.951313e-03	2.951313e-03
4.500000e+00	5.500000e+00	1.251754e+00	2.857750e-03	2.857750e-03
5.500000e+00	6.500000e+00	1.294407e+00	2.879838e-03	2.879838e-03
6.500000e+00	7.500000e+00	1.329808e+00	2.796463e-03	2.796463e-03
7.500000e+00	8.500000e+00	1.364172e+00	2.824580e-03	2.824580e-03
8.500000e+00	9.500000e+00	1.380659e+00	2.844751e-03	2.844751e-03
9.500000e+00	1.050000e+01	1.401869e+00	2.832133e-03	2.832133e-03
1.050000e+01	1.250000e+01	1.422142e+00	2.010895e-03	2.010895e-03
1.250000e+01	1.500000e+01	1.453831e+00	2.120785e-03	2.120785e-03
1.500000e+01	2.000000e+01	1.508164e+00	1.617555e-03	1.617555e-03
2.000000e+01	3.000000e+01	1.631897e+00	1.961762e-03	1.961762e-03
3.000000e+01	5.000000e+01	1.931683e+00	5.606973e-03	5.606973e-03
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d05-x01-y01.dat <==
# BEGIN PLOT
DrawOnly=/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Toward region, $p_\text{T}^Z < 5$ GeV
PlotSize=8,6
YTwosidedTicks=1
LegendXPos=0.05
XLabel=$\sum p_\text{T} / \delta\eta\delta\phi$ [GeV]
XMax=5.0
Legend=1
LeftMargin=1.8
LegendOnly=/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
RatioPlot=1
LogX=1
LogY=1
RatioPlotYMax=1.5
YLabelSep=7.0
XMin=0.048
RatioPlotYSize=3
RatioPlotYMin=0.5
XTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d05-x01-y01
YLabel=$\dfrac{1}{N_{ev}} \dfrac{\text{d}N_{ev}}{\text{d}\sum p_\text{T} / \delta\eta\delta\phi}$
LegendYPos=0.6
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d05-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d05-x01-y01
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.327610e+00	5.087560e-02	5.087560e-02
5.252111e-02	5.825069e-02	1.840400e+00	4.483530e-02	4.483530e-02
5.825071e-02	6.398029e-02	1.602260e+00	4.312690e-02	4.312690e-02
6.398031e-02	6.970989e-02	1.246840e+00	4.247420e-02	4.247420e-02
6.970985e-02	7.639435e-02	9.549680e-01	3.362220e-02	3.362220e-02
7.639438e-02	8.403382e-02	7.996180e-01	3.027600e-02	3.027600e-02
8.403385e-02	9.358315e-02	6.058780e-01	2.560780e-02	2.560780e-02
9.358315e-02	1.031325e-01	6.048480e-01	2.331450e-02	2.331450e-02
1.031324e-01	1.145916e-01	9.183110e-01	2.147630e-02	2.147630e-02
1.145914e-01	1.260506e-01	9.933490e-01	2.041120e-02	2.041120e-02
1.260504e-01	1.355996e-01	9.778980e-01	2.173870e-02	2.173870e-02
1.356000e-01	1.480140e-01	8.432800e-01	1.938940e-02	1.938940e-02
1.480140e-01	1.623380e-01	7.868360e-01	1.846050e-02	1.846050e-02
1.623377e-01	1.814363e-01	8.191200e-01	1.512330e-02	1.512330e-02
1.814367e-01	2.005353e-01	8.796170e-01	1.445550e-02	1.445550e-02
2.005357e-01	2.196343e-01	8.363220e-01	1.478280e-02	1.478280e-02
2.196337e-01	2.387323e-01	8.063990e-01	1.507840e-02	1.507840e-02
2.387321e-01	2.673799e-01	8.373410e-01	1.421650e-02	1.421650e-02
2.673801e-01	2.960279e-01	8.141570e-01	1.353600e-02	1.353600e-02
2.960281e-01	3.246759e-01	8.146100e-01	1.319410e-02	1.319410e-02
3.246761e-01	3.533239e-01	7.812360e-01	9.872440e-03	9.872440e-03
3.533244e-01	3.915216e-01	7.805330e-01	9.394090e-03	9.394090e-03
3.915214e-01	4.297186e-01	7.774360e-01	1.012910e-02	1.012910e-02
4.297184e-01	4.679156e-01	7.586790e-01	9.503310e-03	9.503310e-03
4.679151e-01	5.252109e-01	7.198410e-01	7.504160e-03	7.504160e-03
5.252111e-01	5.681829e-01	6.870390e-01	7.147450e-03	7.147450e-03
5.681831e-01	6.254789e-01	6.545280e-01	6.659850e-03	6.659850e-03
6.254788e-01	6.875492e-01	6.055280e-01	6.113970e-03	6.113970e-03
6.875495e-01	7.543945e-01	5.673030e-01	5.245500e-03	5.245500e-03
7.543948e-01	8.307892e-01	5.325010e-01	4.820080e-03	4.820080e-03
8.307892e-01	9.167328e-01	4.819910e-01	4.981600e-03	4.981600e-03
9.167328e-01	1.007451e+00	4.280440e-01	4.838690e-03	4.838690e-03
1.007446e+00	1.107714e+00	3.827330e-01	4.472270e-03	4.472270e-03
1.107714e+00	1.222306e+00	3.346420e-01	4.052560e-03	4.052560e-03
1.222307e+00	1.341673e+00	2.807500e-01	3.683820e-03	3.683820e-03
1.341675e+00	1.475365e+00	2.333090e-01	3.401040e-03	3.401040e-03
1.475363e+00	1.623377e+00	1.851810e-01	2.898550e-03	2.898550e-03
1.623381e+00	1.785719e+00	1.485840e-01	2.517360e-03	2.517360e-03
1.785719e+00	1.962381e+00	1.160480e-01	2.284390e-03	2.284390e-03
1.962380e+00	2.158140e+00	8.822150e-02	1.884940e-03	1.884940e-03
2.158143e+00	2.377777e+00	5.984000e-02	1.549400e-03	1.549400e-03
2.377774e+00	2.616506e+00	4.066860e-02	1.268980e-03	1.268980e-03
2.616504e+00	2.874336e+00	2.597170e-02	9.963360e-04	9.963360e-04
2.874341e+00	3.160819e+00	1.522380e-02	8.900530e-04	8.900530e-04
3.160819e+00	3.480721e+00	8.298900e-03	6.636610e-04	6.636610e-04
3.480715e+00	3.829265e+00	4.227390e-03	4.303080e-04	4.303080e-04
3.829264e+00	4.211236e+00	2.068020e-03	3.068770e-04	3.068770e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=4.5533788135240268e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	3.220978e+00	8.017160e-02	8.017160e-02
5.252111e-02	5.825069e-02	2.476251e+00	6.531602e-02	6.531602e-02
5.825071e-02	6.398029e-02	2.032074e+00	5.167061e-02	5.167061e-02
6.398031e-02	6.970989e-02	1.572391e+00	7.346490e-02	7.346490e-02
6.970985e-02	7.639435e-02	1.238700e+00	4.799814e-02	4.799814e-02
7.639438e-02	8.403382e-02	8.721779e-01	2.458968e-02	2.458968e-02
8.403385e-02	9.358315e-02	5.669373e-01	2.356239e-02	2.356239e-02
9.358315e-02	1.031325e-01	6.379096e-01	2.530938e-02	2.530938e-02
1.031324e-01	1.145916e-01	1.058231e+00	3.143696e-02	3.143696e-02
1.145914e-01	1.260506e-01	1.183054e+00	3.536091e-02	3.536091e-02
1.260504e-01	1.355996e-01	1.045403e+00	3.411235e-02	3.411235e-02
1.356000e-01	1.480140e-01	8.899533e-01	3.169204e-02	3.169204e-02
1.480140e-01	1.623380e-01	8.394422e-01	3.277146e-02	3.277146e-02
1.623377e-01	1.814363e-01	8.260998e-01	3.006776e-02	3.006776e-02
1.814367e-01	2.005353e-01	9.216246e-01	6.234164e-02	6.234164e-02
2.005357e-01	2.196343e-01	8.168792e-01	2.190764e-02	2.190764e-02
2.196337e-01	2.387323e-01	8.349811e-01	2.582050e-02	2.582050e-02
2.387321e-01	2.673799e-01	8.132328e-01	1.932005e-02	1.932005e-02
2.673801e-01	2.960279e-01	7.528913e-01	1.500800e-02	1.500800e-02
2.960281e-01	3.246759e-01	7.755685e-01	1.957358e-02	1.957358e-02
3.246761e-01	3.533239e-01	7.352261e-01	1.434588e-02	1.434588e-02
3.533244e-01	3.915216e-01	7.262915e-01	2.115877e-02	2.115877e-02
3.915214e-01	4.297186e-01	6.778358e-01	1.250525e-02	1.250525e-02
4.297184e-01	4.679156e-01	6.827150e-01	1.500775e-02	1.500775e-02
4.679151e-01	5.252109e-01	6.468832e-01	1.201013e-02	1.201013e-02
5.252111e-01	5.681829e-01	6.281561e-01	1.417939e-02	1.417939e-02
5.681831e-01	6.254789e-01	5.977854e-01	1.115204e-02	1.115204e-02
6.254788e-01	6.875492e-01	5.534330e-01	8.805899e-03	8.805899e-03
6.875495e-01	7.543945e-01	5.389912e-01	9.486463e-03	9.486463e-03
7.543948e-01	8.307892e-01	4.786233e-01	8.000292e-03	8.000292e-03
8.307892e-01	9.167328e-01	4.603492e-01	8.124560e-03	8.124560e-03
9.167328e-01	1.007451e+00	4.056152e-01	6.364791e-03	6.364791e-03
1.007446e+00	1.107714e+00	3.744073e-01	7.743319e-03	7.743319e-03
1.107714e+00	1.222306e+00	3.159283e-01	6.010311e-03	6.010311e-03
1.222307e+00	1.341673e+00	2.698165e-01	7.261725e-03	7.261725e-03
1.341675e+00	1.475365e+00	2.390886e-01	4.511667e-03	4.511667e-03
1.475363e+00	1.623377e+00	1.858815e-01	8.104247e-03	8.104247e-03
1.623381e+00	1.785719e+00	1.501643e-01	3.033801e-03	3.033801e-03
1.785719e+00	1.962381e+00	1.215264e-01	2.245102e-03	2.245102e-03
1.962380e+00	2.158140e+00	8.558940e-02	2.043570e-03	2.043570e-03
2.158143e+00	2.377777e+00	6.194678e-02	1.621627e-03	1.621627e-03
2.377774e+00	2.616506e+00	3.993948e-02	1.011928e-03	1.011928e-03
2.616504e+00	2.874336e+00	2.405988e-02	1.137452e-03	1.137452e-03
2.874341e+00	3.160819e+00	1.537859e-02	6.223644e-04	6.223644e-04
3.160819e+00	3.480721e+00	8.014789e-03	4.475436e-04	4.475436e-04
3.480715e+00	3.829265e+00	4.018336e-03	2.588526e-04	2.588526e-04
3.829264e+00	4.211236e+00	2.440120e-03	1.718571e-04	1.718571e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=4.4506168671396359e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.234433e+01	1.874051e-01	1.874051e-01
5.252111e-02	5.825069e-02	9.879841e+00	1.736203e-01	1.736203e-01
5.825071e-02	6.398029e-02	7.437753e+00	1.288051e-01	1.288051e-01
6.398031e-02	6.970989e-02	5.530578e+00	1.109214e-01	1.109214e-01
6.970985e-02	7.639435e-02	4.192978e+00	9.304364e-02	9.304364e-02
7.639438e-02	8.403382e-02	2.738707e+00	6.111169e-02	6.111169e-02
8.403385e-02	9.358315e-02	1.804580e+00	3.975314e-02	3.975314e-02
9.358315e-02	1.031325e-01	1.521508e+00	3.710397e-02	3.710397e-02
1.031324e-01	1.145916e-01	2.029435e+00	4.717746e-02	4.717746e-02
1.145914e-01	1.260506e-01	1.963221e+00	4.380331e-02	4.380331e-02
1.260504e-01	1.355996e-01	1.532025e+00	4.869057e-02	4.869057e-02
1.356000e-01	1.480140e-01	1.241387e+00	2.683463e-02	2.683463e-02
1.480140e-01	1.623380e-01	9.340512e-01	3.586080e-02	3.586080e-02
1.623377e-01	1.814363e-01	7.626643e-01	1.703606e-02	1.703606e-02
1.814367e-01	2.005353e-01	6.626737e-01	1.534488e-02	1.534488e-02
2.005357e-01	2.196343e-01	4.838200e-01	2.089981e-02	2.089981e-02
2.196337e-01	2.387323e-01	3.785597e-01	1.807989e-02	1.807989e-02
2.387321e-01	2.673799e-01	3.314440e-01	1.075569e-02	1.075569e-02
2.673801e-01	2.960279e-01	2.472208e-01	1.069351e-02	1.069351e-02
2.960281e-01	3.246759e-01	2.200080e-01	8.741122e-03	8.741122e-03
3.246761e-01	3.533239e-01	1.667632e-01	9.865205e-03	9.865205e-03
3.533244e-01	3.915216e-01	1.390114e-01	5.598473e-03	5.598473e-03
3.915214e-01	4.297186e-01	1.128927e-01	3.184930e-03	3.184930e-03
4.297184e-01	4.679156e-01	9.810387e-02	4.352945e-03	4.352945e-03
4.679151e-01	5.252109e-01	7.050257e-02	3.395380e-03	3.395380e-03
5.252111e-01	5.681829e-01	6.180884e-02	1.983020e-03	1.983020e-03
5.681831e-01	6.254789e-01	4.862287e-02	1.330360e-03	1.330360e-03
6.254788e-01	6.875492e-01	3.957975e-02	4.563175e-03	4.563175e-03
6.875495e-01	7.543945e-01	2.961581e-02	8.925214e-04	8.925214e-04
7.543948e-01	8.307892e-01	1.928162e-02	2.695772e-03	2.695772e-03
8.307892e-01	9.167328e-01	1.814166e-02	6.313573e-04	6.313573e-04
9.167328e-01	1.007451e+00	1.323554e-02	3.781606e-04	3.781606e-04
1.007446e+00	1.107714e+00	1.077210e-02	5.288063e-04	5.288063e-04
1.107714e+00	1.222306e+00	7.583571e-03	5.155377e-04	5.155377e-04
1.222307e+00	1.341673e+00	6.342371e-03	5.541154e-04	5.541154e-04
1.341675e+00	1.475365e+00	4.229377e-03	1.595331e-04	1.595331e-04
1.475363e+00	1.623377e+00	3.091681e-03	1.679619e-04	1.679619e-04
1.623381e+00	1.785719e+00	2.218802e-03	1.054355e-04	1.054355e-04
1.785719e+00	1.962381e+00	2.004917e-03	1.841222e-04	1.841222e-04
1.962380e+00	2.158140e+00	1.065037e-03	6.294231e-05	6.294231e-05
2.158143e+00	2.377777e+00	7.667925e-04	1.301770e-04	1.301770e-04
2.377774e+00	2.616506e+00	6.931832e-04	8.628888e-05	8.628888e-05
2.616504e+00	2.874336e+00	4.227109e-04	4.822048e-05	4.822048e-05
2.874341e+00	3.160819e+00	3.214664e-04	2.657886e-05	2.657886e-05
3.160819e+00	3.480721e+00	2.034031e-04	1.911461e-05	1.911461e-05
3.480715e+00	3.829265e+00	1.431276e-04	2.761188e-05	2.761188e-05
3.829264e+00	4.211236e+00	1.211324e-04	1.351557e-05	1.351557e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y01
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	3.220978e+00	2.679594e-02	2.424325e-02
5.252111e-02	5.825069e-02	2.476251e+00	5.234376e-02	4.676393e-02
5.825071e-02	6.398029e-02	2.032074e+00	1.394426e-02	1.387187e-02
6.398031e-02	6.970989e-02	1.572391e+00	1.707748e-02	1.882401e-02
6.970985e-02	7.639435e-02	1.238700e+00	7.569655e-03	6.564577e-03
7.639438e-02	8.403382e-02	8.721779e-01	3.526990e-03	3.302590e-03
8.403385e-02	9.358315e-02	5.669373e-01	3.638136e-03	2.589601e-03
9.358315e-02	1.031325e-01	6.379096e-01	5.999952e-03	6.573846e-03
1.031324e-01	1.145916e-01	1.058231e+00	3.242192e-03	2.237506e-03
1.145914e-01	1.260506e-01	1.183054e+00	1.001210e-02	9.457893e-03
1.260504e-01	1.355996e-01	1.045403e+00	7.373407e-03	6.693834e-03
1.356000e-01	1.480140e-01	8.899533e-01	5.906424e-03	6.219159e-03
1.480140e-01	1.623380e-01	8.394422e-01	8.562503e-03	7.056853e-03
1.623377e-01	1.814363e-01	8.260998e-01	5.182514e-03	4.687046e-03
1.814367e-01	2.005353e-01	9.216246e-01	1.529831e-02	1.807470e-02
2.005357e-01	2.196343e-01	8.168792e-01	7.413899e-03	7.441275e-03
2.196337e-01	2.387323e-01	8.349811e-01	8.283429e-03	8.645883e-03
2.387321e-01	2.673799e-01	8.132328e-01	8.647186e-03	9.174398e-03
2.673801e-01	2.960279e-01	7.528913e-01	4.934251e-03	5.191012e-03
2.960281e-01	3.246759e-01	7.755685e-01	6.605847e-03	6.832600e-03
3.246761e-01	3.533239e-01	7.352261e-01	7.560911e-03	7.982671e-03
3.533244e-01	3.915216e-01	7.262915e-01	7.165554e-03	7.361040e-03
3.915214e-01	4.297186e-01	6.778358e-01	3.274568e-03	3.511754e-03
4.297184e-01	4.679156e-01	6.827150e-01	5.449407e-03	5.404211e-03
4.679151e-01	5.252109e-01	6.468832e-01	2.655694e-03	2.743157e-03
5.252111e-01	5.681829e-01	6.281561e-01	7.048051e-03	8.156741e-03
5.681831e-01	6.254789e-01	5.977854e-01	3.251039e-03	3.849407e-03
6.254788e-01	6.875492e-01	5.534330e-01	1.220975e-03	1.454745e-03
6.875495e-01	7.543945e-01	5.389912e-01	3.650685e-03	3.960307e-03
7.543948e-01	8.307892e-01	4.786233e-01	1.200519e-03	1.156641e-03
8.307892e-01	9.167328e-01	4.603492e-01	1.121317e-03	1.128105e-03
9.167328e-01	1.007451e+00	4.056152e-01	1.188765e-03	1.309449e-03
1.007446e+00	1.107714e+00	3.744073e-01	1.374808e-03	1.371879e-03
1.107714e+00	1.222306e+00	3.159283e-01	2.172956e-03	2.294226e-03
1.222307e+00	1.341673e+00	2.698165e-01	3.886830e-03	3.813154e-03
1.341675e+00	1.475365e+00	2.390886e-01	1.492842e-03	1.301108e-03
1.475363e+00	1.623377e+00	1.858815e-01	2.865830e-03	2.642225e-03
1.623381e+00	1.785719e+00	1.501643e-01	2.606071e-03	2.379201e-03
1.785719e+00	1.962381e+00	1.215264e-01	8.235351e-04	7.593915e-04
1.962380e+00	2.158140e+00	8.558940e-02	1.142564e-03	1.044385e-03
2.158143e+00	2.377777e+00	6.194678e-02	2.943130e-04	3.431076e-04
2.377774e+00	2.616506e+00	3.993948e-02	3.269482e-04	3.538287e-04
2.616504e+00	2.874336e+00	2.405988e-02	1.204431e-04	1.403431e-04
2.874341e+00	3.160819e+00	1.537859e-02	1.865116e-04	1.864219e-04
3.160819e+00	3.480721e+00	8.014789e-03	1.347669e-04	1.299601e-04
3.480715e+00	3.829265e+00	4.018336e-03	3.071523e-05	4.880996e-05
3.829264e+00	4.211236e+00	2.440120e-03	1.089438e-04	1.252116e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y01
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.234433e+01	1.172463e-01	1.026185e-01
5.252111e-02	5.825069e-02	9.879841e+00	1.270007e-01	9.879752e-02
5.825071e-02	6.398029e-02	7.437753e+00	6.589091e-02	5.687071e-02
6.398031e-02	6.970989e-02	5.530578e+00	6.858818e-02	5.610917e-02
6.970985e-02	7.639435e-02	4.192978e+00	3.850732e-02	4.455020e-02
7.639438e-02	8.403382e-02	2.738707e+00	7.116776e-03	6.885962e-03
8.403385e-02	9.358315e-02	1.804580e+00	2.842908e-02	3.227469e-02
9.358315e-02	1.031325e-01	1.521508e+00	3.368862e-02	3.509994e-02
1.031324e-01	1.145916e-01	2.029435e+00	6.725240e-02	7.404954e-02
1.145914e-01	1.260506e-01	1.963221e+00	7.581547e-02	8.391109e-02
1.260504e-01	1.355996e-01	1.532025e+00	4.778832e-02	5.212542e-02
1.356000e-01	1.480140e-01	1.241387e+00	5.446803e-02	5.955061e-02
1.480140e-01	1.623380e-01	9.340512e-01	4.724001e-02	5.164115e-02
1.623377e-01	1.814363e-01	7.626643e-01	4.631679e-02	5.153716e-02
1.814367e-01	2.005353e-01	6.626737e-01	5.028721e-02	5.604454e-02
2.005357e-01	2.196343e-01	4.838200e-01	3.417432e-02	3.820733e-02
2.196337e-01	2.387323e-01	3.785597e-01	2.971535e-02	3.526476e-02
2.387321e-01	2.673799e-01	3.314440e-01	2.687881e-02	3.073931e-02
2.673801e-01	2.960279e-01	2.472208e-01	2.163768e-02	2.512174e-02
2.960281e-01	3.246759e-01	2.200080e-01	2.037567e-02	2.298425e-02
3.246761e-01	3.533239e-01	1.667632e-01	1.751000e-02	2.014203e-02
3.533244e-01	3.915216e-01	1.390114e-01	1.566778e-02	1.838042e-02
3.915214e-01	4.297186e-01	1.128927e-01	1.351991e-02	1.559457e-02
4.297184e-01	4.679156e-01	9.810387e-02	1.178402e-02	1.363741e-02
4.679151e-01	5.252109e-01	7.050257e-02	8.296604e-03	9.538773e-03
5.252111e-01	5.681829e-01	6.180884e-02	8.238918e-03	9.487288e-03
5.681831e-01	6.254789e-01	4.862287e-02	6.707638e-03	7.780401e-03
6.254788e-01	6.875492e-01	3.957975e-02	5.558409e-03	6.657929e-03
6.875495e-01	7.543945e-01	2.961581e-02	4.418538e-03	5.181313e-03
7.543948e-01	8.307892e-01	1.928162e-02	2.874011e-03	3.541986e-03
8.307892e-01	9.167328e-01	1.814166e-02	2.772131e-03	3.283631e-03
9.167328e-01	1.007451e+00	1.323554e-02	2.216589e-03	2.654928e-03
1.007446e+00	1.107714e+00	1.077210e-02	1.928234e-03	2.326010e-03
1.107714e+00	1.222306e+00	7.583571e-03	1.315403e-03	1.604145e-03
1.222307e+00	1.341673e+00	6.342371e-03	1.210671e-03	1.508371e-03
1.341675e+00	1.475365e+00	4.229377e-03	7.658951e-04	9.286783e-04
1.475363e+00	1.623377e+00	3.091681e-03	6.085818e-04	7.598285e-04
1.623381e+00	1.785719e+00	2.218802e-03	4.364997e-04	5.374217e-04
1.785719e+00	1.962381e+00	2.004917e-03	3.566042e-04	4.351163e-04
1.962380e+00	2.158140e+00	1.065037e-03	2.185663e-04	2.732322e-04
2.158143e+00	2.377777e+00	7.667925e-04	1.492918e-04	2.019921e-04
2.377774e+00	2.616506e+00	6.931832e-04	1.491976e-04	1.897000e-04
2.616504e+00	2.874336e+00	4.227109e-04	8.173704e-05	1.036203e-04
2.874341e+00	3.160819e+00	3.214664e-04	7.150508e-05	9.153299e-05
3.160819e+00	3.480721e+00	2.034031e-04	4.544127e-05	5.830732e-05
3.480715e+00	3.829265e+00	1.431276e-04	3.316382e-05	4.452572e-05
3.829264e+00	4.211236e+00	1.211324e-04	2.829079e-05	3.673328e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=1.6944414545175864e-09
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	3.077137e+00	3.252453e-02	3.252453e-02
5.252111e-02	5.825069e-02	2.528465e+00	2.691380e-02	2.691380e-02
5.825071e-02	6.398029e-02	2.002489e+00	2.395144e-02	2.395144e-02
6.398031e-02	6.970989e-02	1.559306e+00	2.113548e-02	2.113548e-02
6.970985e-02	7.639435e-02	1.147719e+00	1.678771e-02	1.678771e-02
7.639438e-02	8.403382e-02	8.300018e-01	1.335416e-02	1.335416e-02
8.403385e-02	9.358315e-02	5.655099e-01	9.859214e-03	9.859214e-03
9.358315e-02	1.031325e-01	6.081348e-01	1.022400e-02	1.022400e-02
1.031324e-01	1.145916e-01	1.009262e+00	1.202356e-02	1.202356e-02
1.145914e-01	1.260506e-01	1.089190e+00	1.249058e-02	1.249058e-02
1.260504e-01	1.355996e-01	9.804567e-01	1.298191e-02	1.298191e-02
1.356000e-01	1.480140e-01	8.007372e-01	1.028957e-02	1.028957e-02
1.480140e-01	1.623380e-01	7.355613e-01	9.180901e-03	9.180901e-03
1.623377e-01	1.814363e-01	8.260056e-01	8.425557e-03	8.425557e-03
1.814367e-01	2.005353e-01	8.392406e-01	8.492792e-03	8.492792e-03
2.005357e-01	2.196343e-01	7.694543e-01	8.132024e-03	8.132024e-03
2.196337e-01	2.387323e-01	7.509765e-01	8.033787e-03	8.033787e-03
2.387321e-01	2.673799e-01	7.478854e-01	6.546057e-03	6.546057e-03
2.673801e-01	2.960279e-01	7.266858e-01	6.452613e-03	6.452613e-03
2.960281e-01	3.246759e-01	7.020483e-01	6.342286e-03	6.342286e-03
3.246761e-01	3.533239e-01	6.848596e-01	6.264163e-03	6.264163e-03
3.533244e-01	3.915216e-01	6.780104e-01	5.397719e-03	5.397719e-03
3.915214e-01	4.297186e-01	6.504223e-01	5.286764e-03	5.286764e-03
4.297184e-01	4.679156e-01	6.314287e-01	5.209000e-03	5.209000e-03
4.679151e-01	5.252109e-01	6.171622e-01	4.204808e-03	4.204808e-03
5.252111e-01	5.681829e-01	5.949225e-01	4.767013e-03	4.767013e-03
5.681831e-01	6.254789e-01	5.704374e-01	4.042505e-03	4.042505e-03
6.254788e-01	6.875492e-01	5.411288e-01	3.782823e-03	3.782823e-03
6.875495e-01	7.543945e-01	5.091070e-01	3.535721e-03	3.535721e-03
7.543948e-01	8.307892e-01	4.898794e-01	3.244306e-03	3.244306e-03
8.307892e-01	9.167328e-01	4.486843e-01	2.927329e-03	2.927329e-03
9.167328e-01	1.007451e+00	4.143219e-01	2.737976e-03	2.737976e-03
1.007446e+00	1.107714e+00	3.760559e-01	2.481149e-03	2.481149e-03
1.107714e+00	1.222306e+00	3.322717e-01	2.181612e-03	2.181612e-03
1.222307e+00	1.341673e+00	2.940245e-01	2.010756e-03	2.010756e-03
1.341675e+00	1.475365e+00	2.494460e-01	1.750035e-03	1.750035e-03
1.475363e+00	1.623377e+00	2.079508e-01	1.518577e-03	1.518577e-03
1.623381e+00	1.785719e+00	1.667512e-01	1.298471e-03	1.298471e-03
1.785719e+00	1.962381e+00	1.309412e-01	1.102997e-03	1.102997e-03
1.962380e+00	2.158140e+00	9.819422e-02	9.073793e-04	9.073793e-04
2.158143e+00	2.377777e+00	6.816458e-02	7.137359e-04	7.137359e-04
2.377774e+00	2.616506e+00	4.701477e-02	5.685515e-04	5.685515e-04
2.616504e+00	2.874336e+00	2.970461e-02	4.348619e-04	4.348619e-04
2.874341e+00	3.160819e+00	1.907958e-02	3.306334e-04	3.306334e-04
3.160819e+00	3.480721e+00	1.076476e-02	2.350183e-04	2.350183e-04
3.480715e+00	3.829265e+00	5.326151e-03	1.583734e-04	1.583734e-04
3.829264e+00	4.211236e+00	2.690040e-03	1.075156e-04	1.075156e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=1.8974137919261861e-09
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.996561e+00	1.737368e-01	1.737368e-01
5.252111e-02	5.825069e-02	2.450492e+00	1.698940e-01	1.698940e-01
5.825071e-02	6.398029e-02	1.633809e+00	1.796650e-01	1.796650e-01
6.398031e-02	6.970989e-02	1.338783e+00	1.150136e-01	1.150136e-01
6.970985e-02	7.639435e-02	9.826463e-01	7.610096e-02	7.610096e-02
7.639438e-02	8.403382e-02	7.642039e-01	4.218396e-02	4.218396e-02
8.403385e-02	9.358315e-02	5.228260e-01	3.137707e-02	3.137707e-02
9.358315e-02	1.031325e-01	6.480425e-01	4.356832e-02	4.356832e-02
1.031324e-01	1.145916e-01	1.027595e+00	4.869772e-02	4.869772e-02
1.145914e-01	1.260506e-01	1.056652e+00	4.583238e-02	4.583238e-02
1.260504e-01	1.355996e-01	1.023042e+00	5.207320e-02	5.207320e-02
1.356000e-01	1.480140e-01	9.155244e-01	5.181302e-02	5.181302e-02
1.480140e-01	1.623380e-01	6.934153e-01	7.244134e-02	7.244134e-02
1.623377e-01	1.814363e-01	8.532416e-01	4.885795e-02	4.885795e-02
1.814367e-01	2.005353e-01	8.080509e-01	3.944195e-02	3.944195e-02
2.005357e-01	2.196343e-01	8.709633e-01	4.215271e-02	4.215271e-02
2.196337e-01	2.387323e-01	1.038527e+00	2.393728e-01	2.393728e-01
2.387321e-01	2.673799e-01	8.029419e-01	3.248761e-02	3.248761e-02
2.673801e-01	2.960279e-01	7.840941e-01	2.760999e-02	2.760999e-02
2.960281e-01	3.246759e-01	7.524068e-01	4.980146e-02	4.980146e-02
3.246761e-01	3.533239e-01	7.496049e-01	4.541832e-02	4.541832e-02
3.533244e-01	3.915216e-01	8.058172e-01	4.978140e-02	4.978140e-02
3.915214e-01	4.297186e-01	6.775447e-01	3.544437e-02	3.544437e-02
4.297184e-01	4.679156e-01	7.002461e-01	2.576410e-02	2.576410e-02
4.679151e-01	5.252109e-01	6.918308e-01	1.915345e-02	1.915345e-02
5.252111e-01	5.681829e-01	6.625806e-01	2.810209e-02	2.810209e-02
5.681831e-01	6.254789e-01	6.243304e-01	1.888542e-02	1.888542e-02
6.254788e-01	6.875492e-01	5.869837e-01	1.737314e-02	1.737314e-02
6.875495e-01	7.543945e-01	5.403638e-01	2.257598e-02	2.257598e-02
7.543948e-01	8.307892e-01	4.976649e-01	1.663919e-02	1.663919e-02
8.307892e-01	9.167328e-01	4.934236e-01	2.414695e-02	2.414695e-02
9.167328e-01	1.007451e+00	4.126416e-01	1.874891e-02	1.874891e-02
1.007446e+00	1.107714e+00	4.065397e-01	1.033360e-02	1.033360e-02
1.107714e+00	1.222306e+00	3.269585e-01	9.010015e-03	9.010015e-03
1.222307e+00	1.341673e+00	2.817451e-01	8.905553e-03	8.905553e-03
1.341675e+00	1.475365e+00	2.250592e-01	1.237119e-02	1.237119e-02
1.475363e+00	1.623377e+00	1.646658e-01	1.143167e-02	1.143167e-02
1.623381e+00	1.785719e+00	1.502971e-01	4.727045e-03	4.727045e-03
1.785719e+00	1.962381e+00	1.134569e-01	4.333076e-03	4.333076e-03
1.962380e+00	2.158140e+00	5.222088e-02	2.993856e-02	2.993856e-02
2.158143e+00	2.377777e+00	5.571455e-02	2.209967e-03	2.209967e-03
2.377774e+00	2.616506e+00	4.082415e-02	2.356713e-03	2.356713e-03
2.616504e+00	2.874336e+00	2.472985e-02	1.314399e-03	1.314399e-03
2.874341e+00	3.160819e+00	1.317325e-02	1.113925e-03	1.113925e-03
3.160819e+00	3.480721e+00	7.931773e-03	9.672909e-04	9.672909e-04
3.480715e+00	3.829265e+00	4.664536e-03	4.805219e-04	4.805219e-04
3.829264e+00	4.211236e+00	2.832064e-03	2.182496e-04	2.182496e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=4.5473114096987615e-10
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.730587e+00	6.265595e-02	6.265595e-02
5.252111e-02	5.825069e-02	2.185354e+00	6.639444e-02	6.639444e-02
5.825071e-02	6.398029e-02	1.853042e+00	5.607885e-02	5.607885e-02
6.398031e-02	6.970989e-02	1.438043e+00	7.395040e-02	7.395040e-02
6.970985e-02	7.639435e-02	1.070825e+00	4.399079e-02	4.399079e-02
7.639438e-02	8.403382e-02	7.936325e-01	2.949639e-02	2.949639e-02
8.403385e-02	9.358315e-02	4.909340e-01	2.254676e-02	2.254676e-02
9.358315e-02	1.031325e-01	6.019414e-01	4.229756e-02	4.229756e-02
1.031324e-01	1.145916e-01	9.750646e-01	3.218432e-02	3.218432e-02
1.145914e-01	1.260506e-01	1.018486e+00	3.713112e-02	3.713112e-02
1.260504e-01	1.355996e-01	9.716444e-01	2.436246e-02	2.436246e-02
1.356000e-01	1.480140e-01	7.762749e-01	2.732153e-02	2.732153e-02
1.480140e-01	1.623380e-01	7.539256e-01	2.044200e-02	2.044200e-02
1.623377e-01	1.814363e-01	8.263847e-01	1.948396e-02	1.948396e-02
1.814367e-01	2.005353e-01	8.501246e-01	2.257991e-02	2.257991e-02
2.005357e-01	2.196343e-01	7.684558e-01	2.518638e-02	2.518638e-02
2.196337e-01	2.387323e-01	7.915905e-01	2.265474e-02	2.265474e-02
2.387321e-01	2.673799e-01	8.122613e-01	1.946767e-02	1.946767e-02
2.673801e-01	2.960279e-01	7.156825e-01	4.127945e-02	4.127945e-02
2.960281e-01	3.246759e-01	7.177131e-01	1.632394e-02	1.632394e-02
3.246761e-01	3.533239e-01	7.127800e-01	1.607793e-02	1.607793e-02
3.533244e-01	3.915216e-01	7.050255e-01	1.468889e-02	1.468889e-02
3.915214e-01	4.297186e-01	6.976281e-01	1.825734e-02	1.825734e-02
4.297184e-01	4.679156e-01	6.909098e-01	1.264149e-02	1.264149e-02
4.679151e-01	5.252109e-01	6.450618e-01	1.200500e-02	1.200500e-02
5.252111e-01	5.681829e-01	6.269116e-01	3.762043e-02	3.762043e-02
5.681831e-01	6.254789e-01	6.207488e-01	1.061639e-02	1.061639e-02
6.254788e-01	6.875492e-01	5.953150e-01	9.572135e-03	9.572135e-03
6.875495e-01	7.543945e-01	5.413557e-01	2.157487e-02	2.157487e-02
7.543948e-01	8.307892e-01	5.275086e-01	8.867027e-03	8.867027e-03
8.307892e-01	9.167328e-01	4.822043e-01	8.723667e-03	8.723667e-03
9.167328e-01	1.007451e+00	4.502601e-01	7.218212e-03	7.218212e-03
1.007446e+00	1.107714e+00	3.895278e-01	6.172269e-03	6.172269e-03
1.107714e+00	1.222306e+00	3.361479e-01	8.337666e-03	8.337666e-03
1.222307e+00	1.341673e+00	2.990820e-01	6.736469e-03	6.736469e-03
1.341675e+00	1.475365e+00	2.474849e-01	4.959467e-03	4.959467e-03
1.475363e+00	1.623377e+00	2.095761e-01	4.231122e-03	4.231122e-03
1.623381e+00	1.785719e+00	1.708349e-01	3.008154e-03	3.008154e-03
1.785719e+00	1.962381e+00	1.384004e-01	3.208841e-03	3.208841e-03
1.962380e+00	2.158140e+00	9.191454e-02	1.996504e-03	1.996504e-03
2.158143e+00	2.377777e+00	6.402151e-02	1.497372e-03	1.497372e-03
2.377774e+00	2.616506e+00	4.127493e-02	1.317804e-03	1.317804e-03
2.616504e+00	2.874336e+00	2.429759e-02	9.127092e-04	9.127092e-04
2.874341e+00	3.160819e+00	1.535429e-02	5.168216e-04	5.168216e-04
3.160819e+00	3.480721e+00	8.601231e-03	4.028690e-04	4.028690e-04
3.480715e+00	3.829265e+00	4.562077e-03	2.062041e-04	2.062041e-04
3.829264e+00	4.211236e+00	2.142300e-03	1.203869e-04	1.203869e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=1.3859044839736367e-09
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	4.452545e+00	7.186593e-01	7.186593e-01
5.252111e-02	5.825069e-02	3.016083e+00	1.269676e-01	1.269676e-01
5.825071e-02	6.398029e-02	2.234338e+00	1.011878e-01	1.011878e-01
6.398031e-02	6.970989e-02	1.531742e+00	1.526860e-01	1.526860e-01
6.970985e-02	7.639435e-02	1.357579e+00	6.806149e-02	6.806149e-02
7.639438e-02	8.403382e-02	7.388819e-01	1.357170e-01	1.357170e-01
8.403385e-02	9.358315e-02	6.139121e-01	3.349362e-02	3.349362e-02
9.358315e-02	1.031325e-01	6.493142e-01	4.246003e-02	4.246003e-02
1.031324e-01	1.145916e-01	1.081083e+00	9.595267e-02	9.595267e-02
1.145914e-01	1.260506e-01	1.280052e+00	7.847613e-02	7.847613e-02
1.260504e-01	1.355996e-01	1.284569e+00	5.429240e-02	5.429240e-02
1.356000e-01	1.480140e-01	9.781416e-01	5.723199e-02	5.723199e-02
1.480140e-01	1.623380e-01	9.023660e-01	3.500046e-02	3.500046e-02
1.623377e-01	1.814363e-01	9.103950e-01	3.201410e-02	3.201410e-02
1.814367e-01	2.005353e-01	9.765993e-01	4.504568e-02	4.504568e-02
2.005357e-01	2.196343e-01	9.306447e-01	3.119234e-02	3.119234e-02
2.196337e-01	2.387323e-01	8.908328e-01	3.553150e-02	3.553150e-02
2.387321e-01	2.673799e-01	9.325826e-01	2.907891e-02	2.907891e-02
2.673801e-01	2.960279e-01	8.381153e-01	2.725923e-02	2.725923e-02
2.960281e-01	3.246759e-01	8.081682e-01	4.053544e-02	4.053544e-02
3.246761e-01	3.533239e-01	8.053261e-01	3.745849e-02	3.745849e-02
3.533244e-01	3.915216e-01	7.453101e-01	2.532872e-02	2.532872e-02
3.915214e-01	4.297186e-01	7.604557e-01	2.225707e-02	2.225707e-02
4.297184e-01	4.679156e-01	7.205667e-01	2.902948e-02	2.902948e-02
4.679151e-01	5.252109e-01	7.140232e-01	1.908580e-02	1.908580e-02
5.252111e-01	5.681829e-01	6.486640e-01	3.042984e-02	3.042984e-02
5.681831e-01	6.254789e-01	6.238059e-01	1.895784e-02	1.895784e-02
6.254788e-01	6.875492e-01	5.904293e-01	1.682968e-02	1.682968e-02
6.875495e-01	7.543945e-01	5.391057e-01	1.768324e-02	1.768324e-02
7.543948e-01	8.307892e-01	4.938778e-01	1.648039e-02	1.648039e-02
8.307892e-01	9.167328e-01	4.424682e-01	1.016119e-02	1.016119e-02
9.167328e-01	1.007451e+00	3.950170e-01	1.052318e-02	1.052318e-02
1.007446e+00	1.107714e+00	3.205916e-01	1.222674e-02	1.222674e-02
1.107714e+00	1.222306e+00	2.413196e-01	3.817172e-02	3.817172e-02
1.222307e+00	1.341673e+00	2.424578e-01	6.863452e-03	6.863452e-03
1.341675e+00	1.475365e+00	1.866404e-01	7.155921e-03	7.155921e-03
1.475363e+00	1.623377e+00	1.437680e-01	4.692130e-03	4.692130e-03
1.623381e+00	1.785719e+00	9.807057e-02	7.368859e-03	7.368859e-03
1.785719e+00	1.962381e+00	8.079010e-02	3.764462e-03	3.764462e-03
1.962380e+00	2.158140e+00	5.353489e-02	2.957282e-03	2.957282e-03
2.158143e+00	2.377777e+00	3.932250e-02	4.441255e-03	4.441255e-03
2.377774e+00	2.616506e+00	2.103005e-02	1.158289e-03	1.158289e-03
2.616504e+00	2.874336e+00	1.253175e-02	1.554983e-03	1.554983e-03
2.874341e+00	3.160819e+00	6.689812e-03	1.137986e-03	1.137986e-03
3.160819e+00	3.480721e+00	4.039556e-03	3.591159e-04	3.591159e-04
3.480715e+00	3.829265e+00	1.964659e-03	2.006959e-04	2.006959e-04
3.829264e+00	4.211236e+00	8.497338e-04	9.978730e-05	9.978730e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=1.8974137919261861e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.996561e+00	1.737368e-01	1.737368e-01
5.252111e-02	5.825069e-02	2.450492e+00	1.698940e-01	1.698940e-01
5.825071e-02	6.398029e-02	1.633809e+00	1.796650e-01	1.796650e-01
6.398031e-02	6.970989e-02	1.338783e+00	1.150136e-01	1.150136e-01
6.970985e-02	7.639435e-02	9.826463e-01	7.610096e-02	7.610096e-02
7.639438e-02	8.403382e-02	7.642039e-01	4.218396e-02	4.218396e-02
8.403385e-02	9.358315e-02	5.228260e-01	3.137707e-02	3.137707e-02
9.358315e-02	1.031325e-01	6.480425e-01	4.356832e-02	4.356832e-02
1.031324e-01	1.145916e-01	1.027595e+00	4.869772e-02	4.869772e-02
1.145914e-01	1.260506e-01	1.056652e+00	4.583238e-02	4.583238e-02
1.260504e-01	1.355996e-01	1.023042e+00	5.207320e-02	5.207320e-02
1.356000e-01	1.480140e-01	9.155244e-01	5.181302e-02	5.181302e-02
1.480140e-01	1.623380e-01	6.934153e-01	7.244134e-02	7.244134e-02
1.623377e-01	1.814363e-01	8.532416e-01	4.885795e-02	4.885795e-02
1.814367e-01	2.005353e-01	8.080509e-01	3.944195e-02	3.944195e-02
2.005357e-01	2.196343e-01	8.709633e-01	4.215271e-02	4.215271e-02
2.196337e-01	2.387323e-01	1.038527e+00	2.393728e-01	2.393728e-01
2.387321e-01	2.673799e-01	8.029419e-01	3.248761e-02	3.248761e-02
2.673801e-01	2.960279e-01	7.840941e-01	2.760999e-02	2.760999e-02
2.960281e-01	3.246759e-01	7.524068e-01	4.980146e-02	4.980146e-02
3.246761e-01	3.533239e-01	7.496049e-01	4.541832e-02	4.541832e-02
3.533244e-01	3.915216e-01	8.058172e-01	4.978140e-02	4.978140e-02
3.915214e-01	4.297186e-01	6.775447e-01	3.544437e-02	3.544437e-02
4.297184e-01	4.679156e-01	7.002461e-01	2.576410e-02	2.576410e-02
4.679151e-01	5.252109e-01	6.918308e-01	1.915345e-02	1.915345e-02
5.252111e-01	5.681829e-01	6.625806e-01	2.810209e-02	2.810209e-02
5.681831e-01	6.254789e-01	6.243304e-01	1.888542e-02	1.888542e-02
6.254788e-01	6.875492e-01	5.869837e-01	1.737314e-02	1.737314e-02
6.875495e-01	7.543945e-01	5.403638e-01	2.257598e-02	2.257598e-02
7.543948e-01	8.307892e-01	4.976649e-01	1.663919e-02	1.663919e-02
8.307892e-01	9.167328e-01	4.934236e-01	2.414695e-02	2.414695e-02
9.167328e-01	1.007451e+00	4.126416e-01	1.874891e-02	1.874891e-02
1.007446e+00	1.107714e+00	4.065397e-01	1.033360e-02	1.033360e-02
1.107714e+00	1.222306e+00	3.269585e-01	9.010015e-03	9.010015e-03
1.222307e+00	1.341673e+00	2.817451e-01	8.905553e-03	8.905553e-03
1.341675e+00	1.475365e+00	2.250592e-01	1.237119e-02	1.237119e-02
1.475363e+00	1.623377e+00	1.646658e-01	1.143167e-02	1.143167e-02
1.623381e+00	1.785719e+00	1.502971e-01	4.727045e-03	4.727045e-03
1.785719e+00	1.962381e+00	1.134569e-01	4.333076e-03	4.333076e-03
1.962380e+00	2.158140e+00	5.222088e-02	2.993856e-02	2.993856e-02
2.158143e+00	2.377777e+00	5.571455e-02	2.209967e-03	2.209967e-03
2.377774e+00	2.616506e+00	4.082415e-02	2.356713e-03	2.356713e-03
2.616504e+00	2.874336e+00	2.472985e-02	1.314399e-03	1.314399e-03
2.874341e+00	3.160819e+00	1.317325e-02	1.113925e-03	1.113925e-03
3.160819e+00	3.480721e+00	7.931773e-03	9.672909e-04	9.672909e-04
3.480715e+00	3.829265e+00	4.664536e-03	4.805219e-04	4.805219e-04
3.829264e+00	4.211236e+00	2.832064e-03	2.182496e-04	2.182496e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=4.5517577409530559e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.663319e+00	4.959358e-02	4.959358e-02
5.252111e-02	5.825069e-02	2.113996e+00	4.033434e-02	4.033434e-02
5.825071e-02	6.398029e-02	1.726136e+00	3.644687e-02	3.644687e-02
6.398031e-02	6.970989e-02	1.274401e+00	3.131669e-02	3.131669e-02
6.970985e-02	7.639435e-02	9.584404e-01	2.514388e-02	2.514388e-02
7.639438e-02	8.403382e-02	6.862601e-01	1.990205e-02	1.990205e-02
8.403385e-02	9.358315e-02	4.520429e-01	1.444735e-02	1.444735e-02
9.358315e-02	1.031325e-01	5.185306e-01	1.547335e-02	1.547335e-02
1.031324e-01	1.145916e-01	9.384817e-01	1.900291e-02	1.900291e-02
1.145914e-01	1.260506e-01	9.900429e-01	1.951794e-02	1.951794e-02
1.260504e-01	1.355996e-01	8.883958e-01	2.025368e-02	2.025368e-02
1.356000e-01	1.480140e-01	7.664929e-01	1.649994e-02	1.649994e-02
1.480140e-01	1.623380e-01	6.910675e-01	1.458520e-02	1.458520e-02
1.623377e-01	1.814363e-01	7.934990e-01	1.353495e-02	1.353495e-02
1.814367e-01	2.005353e-01	7.810321e-01	1.342820e-02	1.342820e-02
2.005357e-01	2.196343e-01	7.265470e-01	1.295136e-02	1.295136e-02
2.196337e-01	2.387323e-01	7.482486e-01	1.314336e-02	1.314336e-02
2.387321e-01	2.673799e-01	7.574089e-01	1.079702e-02	1.079702e-02
2.673801e-01	2.960279e-01	7.467889e-01	1.072106e-02	1.072106e-02
2.960281e-01	3.246759e-01	7.303203e-01	1.060218e-02	1.060218e-02
3.246761e-01	3.533239e-01	7.150828e-01	1.049100e-02	1.049100e-02
3.533244e-01	3.915216e-01	7.035754e-01	9.012054e-03	9.012054e-03
3.915214e-01	4.297186e-01	6.898385e-01	8.923643e-03	8.923643e-03
4.297184e-01	4.679156e-01	6.731006e-01	8.814717e-03	8.814717e-03
4.679151e-01	5.252109e-01	6.552082e-01	7.100884e-03	7.100884e-03
5.252111e-01	5.681829e-01	6.264271e-01	8.017292e-03	8.017292e-03
5.681831e-01	6.254789e-01	6.117277e-01	6.861228e-03	6.861228e-03
6.254788e-01	6.875492e-01	5.837812e-01	6.439720e-03	6.439720e-03
6.875495e-01	7.543945e-01	5.444575e-01	5.992828e-03	5.992828e-03
7.543948e-01	8.307892e-01	5.203803e-01	5.480420e-03	5.480420e-03
8.307892e-01	9.167328e-01	4.765668e-01	4.944693e-03	4.944693e-03
9.167328e-01	1.007451e+00	4.405000e-01	4.627112e-03	4.627112e-03
1.007446e+00	1.107714e+00	3.920373e-01	4.152090e-03	4.152090e-03
1.107714e+00	1.222306e+00	3.463033e-01	3.650358e-03	3.650358e-03
1.222307e+00	1.341673e+00	2.970283e-01	3.312401e-03	3.312401e-03
1.341675e+00	1.475365e+00	2.572551e-01	2.912841e-03	2.912841e-03
1.475363e+00	1.623377e+00	2.147537e-01	2.529317e-03	2.529317e-03
1.623381e+00	1.785719e+00	1.680732e-01	2.136601e-03	2.136601e-03
1.785719e+00	1.962381e+00	1.302604e-01	1.803096e-03	1.803096e-03
1.962380e+00	2.158140e+00	9.547900e-02	1.466480e-03	1.466480e-03
2.158143e+00	2.377777e+00	6.926086e-02	1.179175e-03	1.179175e-03
2.377774e+00	2.616506e+00	4.682045e-02	9.299226e-04	9.299226e-04
2.616504e+00	2.874336e+00	3.008136e-02	7.172401e-04	7.172401e-04
2.874341e+00	3.160819e+00	1.933155e-02	5.454714e-04	5.454714e-04
3.160819e+00	3.480721e+00	1.080606e-02	3.859309e-04	3.859309e-04
3.480715e+00	3.829265e+00	6.375788e-03	2.840002e-04	2.840002e-04
3.829264e+00	4.211236e+00	3.047480e-03	1.875594e-04	1.875594e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=4.5473114096987615e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.730587e+00	6.265595e-02	6.265595e-02
5.252111e-02	5.825069e-02	2.185354e+00	6.639444e-02	6.639444e-02
5.825071e-02	6.398029e-02	1.853042e+00	5.607885e-02	5.607885e-02
6.398031e-02	6.970989e-02	1.438043e+00	7.395040e-02	7.395040e-02
6.970985e-02	7.639435e-02	1.070825e+00	4.399079e-02	4.399079e-02
7.639438e-02	8.403382e-02	7.936325e-01	2.949639e-02	2.949639e-02
8.403385e-02	9.358315e-02	4.909340e-01	2.254676e-02	2.254676e-02
9.358315e-02	1.031325e-01	6.019414e-01	4.229756e-02	4.229756e-02
1.031324e-01	1.145916e-01	9.750646e-01	3.218432e-02	3.218432e-02
1.145914e-01	1.260506e-01	1.018486e+00	3.713112e-02	3.713112e-02
1.260504e-01	1.355996e-01	9.716444e-01	2.436246e-02	2.436246e-02
1.356000e-01	1.480140e-01	7.762749e-01	2.732153e-02	2.732153e-02
1.480140e-01	1.623380e-01	7.539256e-01	2.044200e-02	2.044200e-02
1.623377e-01	1.814363e-01	8.263847e-01	1.948396e-02	1.948396e-02
1.814367e-01	2.005353e-01	8.501246e-01	2.257991e-02	2.257991e-02
2.005357e-01	2.196343e-01	7.684558e-01	2.518638e-02	2.518638e-02
2.196337e-01	2.387323e-01	7.915905e-01	2.265474e-02	2.265474e-02
2.387321e-01	2.673799e-01	8.122613e-01	1.946767e-02	1.946767e-02
2.673801e-01	2.960279e-01	7.156825e-01	4.127945e-02	4.127945e-02
2.960281e-01	3.246759e-01	7.177131e-01	1.632394e-02	1.632394e-02
3.246761e-01	3.533239e-01	7.127800e-01	1.607793e-02	1.607793e-02
3.533244e-01	3.915216e-01	7.050255e-01	1.468889e-02	1.468889e-02
3.915214e-01	4.297186e-01	6.976281e-01	1.825734e-02	1.825734e-02
4.297184e-01	4.679156e-01	6.909098e-01	1.264149e-02	1.264149e-02
4.679151e-01	5.252109e-01	6.450618e-01	1.200500e-02	1.200500e-02
5.252111e-01	5.681829e-01	6.269116e-01	3.762043e-02	3.762043e-02
5.681831e-01	6.254789e-01	6.207488e-01	1.061639e-02	1.061639e-02
6.254788e-01	6.875492e-01	5.953150e-01	9.572135e-03	9.572135e-03
6.875495e-01	7.543945e-01	5.413557e-01	2.157487e-02	2.157487e-02
7.543948e-01	8.307892e-01	5.275086e-01	8.867027e-03	8.867027e-03
8.307892e-01	9.167328e-01	4.822043e-01	8.723667e-03	8.723667e-03
9.167328e-01	1.007451e+00	4.502601e-01	7.218212e-03	7.218212e-03
1.007446e+00	1.107714e+00	3.895278e-01	6.172269e-03	6.172269e-03
1.107714e+00	1.222306e+00	3.361479e-01	8.337666e-03	8.337666e-03
1.222307e+00	1.341673e+00	2.990820e-01	6.736469e-03	6.736469e-03
1.341675e+00	1.475365e+00	2.474849e-01	4.959467e-03	4.959467e-03
1.475363e+00	1.623377e+00	2.095761e-01	4.231122e-03	4.231122e-03
1.623381e+00	1.785719e+00	1.708349e-01	3.008154e-03	3.008154e-03
1.785719e+00	1.962381e+00	1.384004e-01	3.208841e-03	3.208841e-03
1.962380e+00	2.158140e+00	9.191454e-02	1.996504e-03	1.996504e-03
2.158143e+00	2.377777e+00	6.402151e-02	1.497372e-03	1.497372e-03
2.377774e+00	2.616506e+00	4.127493e-02	1.317804e-03	1.317804e-03
2.616504e+00	2.874336e+00	2.429759e-02	9.127092e-04	9.127092e-04
2.874341e+00	3.160819e+00	1.535429e-02	5.168216e-04	5.168216e-04
3.160819e+00	3.480721e+00	8.601231e-03	4.028690e-04	4.028690e-04
3.480715e+00	3.829265e+00	4.562077e-03	2.062041e-04	2.062041e-04
3.829264e+00	4.211236e+00	2.142300e-03	1.203869e-04	1.203869e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=1.8219916995565929e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.791995e+00	3.212586e-02	3.212586e-02
5.252111e-02	5.825069e-02	2.165550e+00	2.582799e-02	2.582799e-02
5.825071e-02	6.398029e-02	1.745686e+00	2.318940e-02	2.318940e-02
6.398031e-02	6.970989e-02	1.368948e+00	2.053524e-02	2.053524e-02
6.970985e-02	7.639435e-02	1.020772e+00	1.641715e-02	1.641715e-02
7.639438e-02	8.403382e-02	7.337611e-01	1.302010e-02	1.302010e-02
8.403385e-02	9.358315e-02	4.877570e-01	9.494757e-03	9.494757e-03
9.358315e-02	1.031325e-01	5.361788e-01	9.954873e-03	9.954873e-03
1.031324e-01	1.145916e-01	9.386074e-01	1.202355e-02	1.202355e-02
1.145914e-01	1.260506e-01	1.007609e+00	1.245767e-02	1.245767e-02
1.260504e-01	1.355996e-01	9.173033e-01	1.302090e-02	1.302090e-02
1.356000e-01	1.480140e-01	7.664667e-01	1.043899e-02	1.043899e-02
1.480140e-01	1.623380e-01	6.895235e-01	9.217439e-03	9.217439e-03
1.623377e-01	1.814363e-01	7.687857e-01	8.428877e-03	8.428877e-03
1.814367e-01	2.005353e-01	7.686008e-01	8.427864e-03	8.427864e-03
2.005357e-01	2.196343e-01	7.091792e-01	8.095525e-03	8.095525e-03
2.196337e-01	2.387323e-01	7.296948e-01	8.211789e-03	8.211789e-03
2.387321e-01	2.673799e-01	7.141103e-01	6.632921e-03	6.632921e-03
2.673801e-01	2.960279e-01	7.100441e-01	6.614011e-03	6.614011e-03
2.960281e-01	3.246759e-01	6.943954e-01	6.540721e-03	6.540721e-03
3.246761e-01	3.533239e-01	6.841066e-01	6.492084e-03	6.492084e-03
3.533244e-01	3.915216e-01	6.717055e-01	5.571108e-03	5.571108e-03
3.915214e-01	4.297186e-01	6.547017e-01	5.500140e-03	5.500140e-03
4.297184e-01	4.679156e-01	6.395458e-01	5.436106e-03	5.436106e-03
4.679151e-01	5.252109e-01	6.191379e-01	4.367170e-03	4.367170e-03
5.252111e-01	5.681829e-01	6.038493e-01	4.980127e-03	4.980127e-03
5.681831e-01	6.254789e-01	5.851605e-01	4.245648e-03	4.245648e-03
6.254788e-01	6.875492e-01	5.622426e-01	3.998411e-03	3.998411e-03
6.875495e-01	7.543945e-01	5.366576e-01	3.764281e-03	3.764281e-03
7.543948e-01	8.307892e-01	5.094741e-01	3.430822e-03	3.430822e-03
8.307892e-01	9.167328e-01	4.777975e-01	3.132442e-03	3.132442e-03
9.167328e-01	1.007451e+00	4.456465e-01	2.944529e-03	2.944529e-03
1.007446e+00	1.107714e+00	4.079194e-01	2.679624e-03	2.679624e-03
1.107714e+00	1.222306e+00	3.653698e-01	2.372231e-03	2.372231e-03
1.222307e+00	1.341673e+00	3.111597e-01	2.144960e-03	2.144960e-03
1.341675e+00	1.475365e+00	2.707712e-01	1.890687e-03	1.890687e-03
1.475363e+00	1.623377e+00	2.237357e-01	1.633368e-03	1.633368e-03
1.623381e+00	1.785719e+00	1.781728e-01	1.391805e-03	1.391805e-03
1.785719e+00	1.962381e+00	1.403083e-01	1.183962e-03	1.183962e-03
1.962380e+00	2.158140e+00	1.043777e-01	9.700849e-04	9.700849e-04
2.158143e+00	2.377777e+00	7.388232e-02	7.705279e-04	7.705279e-04
2.377774e+00	2.616506e+00	4.942270e-02	6.044713e-04	6.044713e-04
2.616504e+00	2.874336e+00	3.136563e-02	4.633684e-04	4.633684e-04
2.874341e+00	3.160819e+00	1.826708e-02	3.354724e-04	3.354724e-04
3.160819e+00	3.480721e+00	9.914408e-03	2.338798e-04	2.338798e-04
3.480715e+00	3.829265e+00	5.382746e-03	1.650963e-04	1.650963e-04
3.829264e+00	4.211236e+00	2.481295e-03	1.070758e-04	1.070758e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=1.3859044839736367e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	4.452545e+00	7.186593e-01	7.186593e-01
5.252111e-02	5.825069e-02	3.016083e+00	1.269676e-01	1.269676e-01
5.825071e-02	6.398029e-02	2.234338e+00	1.011878e-01	1.011878e-01
6.398031e-02	6.970989e-02	1.531742e+00	1.526860e-01	1.526860e-01
6.970985e-02	7.639435e-02	1.357579e+00	6.806149e-02	6.806149e-02
7.639438e-02	8.403382e-02	7.388819e-01	1.357170e-01	1.357170e-01
8.403385e-02	9.358315e-02	6.139121e-01	3.349362e-02	3.349362e-02
9.358315e-02	1.031325e-01	6.493142e-01	4.246003e-02	4.246003e-02
1.031324e-01	1.145916e-01	1.081083e+00	9.595267e-02	9.595267e-02
1.145914e-01	1.260506e-01	1.280052e+00	7.847613e-02	7.847613e-02
1.260504e-01	1.355996e-01	1.284569e+00	5.429240e-02	5.429240e-02
1.356000e-01	1.480140e-01	9.781416e-01	5.723199e-02	5.723199e-02
1.480140e-01	1.623380e-01	9.023660e-01	3.500046e-02	3.500046e-02
1.623377e-01	1.814363e-01	9.103950e-01	3.201410e-02	3.201410e-02
1.814367e-01	2.005353e-01	9.765993e-01	4.504568e-02	4.504568e-02
2.005357e-01	2.196343e-01	9.306447e-01	3.119234e-02	3.119234e-02
2.196337e-01	2.387323e-01	8.908328e-01	3.553150e-02	3.553150e-02
2.387321e-01	2.673799e-01	9.325826e-01	2.907891e-02	2.907891e-02
2.673801e-01	2.960279e-01	8.381153e-01	2.725923e-02	2.725923e-02
2.960281e-01	3.246759e-01	8.081682e-01	4.053544e-02	4.053544e-02
3.246761e-01	3.533239e-01	8.053261e-01	3.745849e-02	3.745849e-02
3.533244e-01	3.915216e-01	7.453101e-01	2.532872e-02	2.532872e-02
3.915214e-01	4.297186e-01	7.604557e-01	2.225707e-02	2.225707e-02
4.297184e-01	4.679156e-01	7.205667e-01	2.902948e-02	2.902948e-02
4.679151e-01	5.252109e-01	7.140232e-01	1.908580e-02	1.908580e-02
5.252111e-01	5.681829e-01	6.486640e-01	3.042984e-02	3.042984e-02
5.681831e-01	6.254789e-01	6.238059e-01	1.895784e-02	1.895784e-02
6.254788e-01	6.875492e-01	5.904293e-01	1.682968e-02	1.682968e-02
6.875495e-01	7.543945e-01	5.391057e-01	1.768324e-02	1.768324e-02
7.543948e-01	8.307892e-01	4.938778e-01	1.648039e-02	1.648039e-02
8.307892e-01	9.167328e-01	4.424682e-01	1.016119e-02	1.016119e-02
9.167328e-01	1.007451e+00	3.950170e-01	1.052318e-02	1.052318e-02
1.007446e+00	1.107714e+00	3.205916e-01	1.222674e-02	1.222674e-02
1.107714e+00	1.222306e+00	2.413196e-01	3.817172e-02	3.817172e-02
1.222307e+00	1.341673e+00	2.424578e-01	6.863452e-03	6.863452e-03
1.341675e+00	1.475365e+00	1.866404e-01	7.155921e-03	7.155921e-03
1.475363e+00	1.623377e+00	1.437680e-01	4.692130e-03	4.692130e-03
1.623381e+00	1.785719e+00	9.807057e-02	7.368859e-03	7.368859e-03
1.785719e+00	1.962381e+00	8.079010e-02	3.764462e-03	3.764462e-03
1.962380e+00	2.158140e+00	5.353489e-02	2.957282e-03	2.957282e-03
2.158143e+00	2.377777e+00	3.932250e-02	4.441255e-03	4.441255e-03
2.377774e+00	2.616506e+00	2.103005e-02	1.158289e-03	1.158289e-03
2.616504e+00	2.874336e+00	1.253175e-02	1.554983e-03	1.554983e-03
2.874341e+00	3.160819e+00	6.689812e-03	1.137986e-03	1.137986e-03
3.160819e+00	3.480721e+00	4.039556e-03	3.591159e-04	3.591159e-04
3.480715e+00	3.829265e+00	1.964659e-03	2.006959e-04	2.006959e-04
3.829264e+00	4.211236e+00	8.497338e-04	9.978730e-05	9.978730e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x01-y01
ScaledBy=2.1335094431020559e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	3.497043e+00	3.890649e-02	3.890649e-02
5.252111e-02	5.825069e-02	2.782174e+00	3.167909e-02	3.167909e-02
5.825071e-02	6.398029e-02	2.182671e+00	2.805916e-02	2.805916e-02
6.398031e-02	6.970989e-02	1.631502e+00	2.425908e-02	2.425908e-02
6.970985e-02	7.639435e-02	1.196536e+00	1.923403e-02	1.923403e-02
7.639438e-02	8.403382e-02	8.535357e-01	1.519575e-02	1.519575e-02
8.403385e-02	9.358315e-02	5.670399e-01	1.107804e-02	1.107804e-02
9.358315e-02	1.031325e-01	6.681080e-01	1.202482e-02	1.202482e-02
1.031324e-01	1.145916e-01	1.147062e+00	1.438329e-02	1.438329e-02
1.145914e-01	1.260506e-01	1.195397e+00	1.468320e-02	1.468320e-02
1.260504e-01	1.355996e-01	1.092970e+00	1.538022e-02	1.538022e-02
1.356000e-01	1.480140e-01	8.991792e-01	1.223515e-02	1.223515e-02
1.480140e-01	1.623380e-01	8.182372e-01	1.086549e-02	1.086549e-02
1.623377e-01	1.814363e-01	9.424335e-01	1.009872e-02	1.009872e-02
1.814367e-01	2.005353e-01	9.056407e-01	9.899634e-03	9.899634e-03
2.005357e-01	2.196343e-01	8.519666e-01	9.601796e-03	9.601796e-03
2.196337e-01	2.387323e-01	8.508844e-01	9.595695e-03	9.595695e-03
2.387321e-01	2.673799e-01	8.548915e-01	7.853293e-03	7.853293e-03
2.673801e-01	2.960279e-01	8.358457e-01	7.765320e-03	7.765320e-03
2.960281e-01	3.246759e-01	8.184594e-01	7.684132e-03	7.684132e-03
3.246761e-01	3.533239e-01	7.933538e-01	7.565362e-03	7.565362e-03
3.533244e-01	3.915216e-01	7.685880e-01	6.448712e-03	6.448712e-03
3.915214e-01	4.297186e-01	7.514360e-01	6.376351e-03	6.376351e-03
4.297184e-01	4.679156e-01	7.221103e-01	6.250689e-03	6.250689e-03
4.679151e-01	5.252109e-01	6.893935e-01	4.986711e-03	4.986711e-03
5.252111e-01	5.681829e-01	6.593831e-01	5.631435e-03	5.631435e-03
5.681831e-01	6.254789e-01	6.226978e-01	4.739355e-03	4.739355e-03
6.254788e-01	6.875492e-01	5.924123e-01	4.441316e-03	4.441316e-03
6.875495e-01	7.543945e-01	5.440066e-01	4.101187e-03	4.101187e-03
7.543948e-01	8.307892e-01	4.982971e-01	3.671600e-03	3.671600e-03
8.307892e-01	9.167328e-01	4.519491e-01	3.296704e-03	3.296704e-03
9.167328e-01	1.007451e+00	4.008015e-01	3.021756e-03	3.021756e-03
1.007446e+00	1.107714e+00	3.534351e-01	2.699079e-03	2.699079e-03
1.107714e+00	1.222306e+00	2.987951e-01	2.321408e-03	2.321408e-03
1.222307e+00	1.341673e+00	2.470222e-01	2.068091e-03	2.068091e-03
1.341675e+00	1.475365e+00	2.008604e-01	1.762137e-03	1.762137e-03
1.475363e+00	1.623377e+00	1.576850e-01	1.483835e-03	1.483835e-03
1.623381e+00	1.785719e+00	1.202574e-01	1.237336e-03	1.237336e-03
1.785719e+00	1.962381e+00	8.593925e-02	1.002689e-03	1.002689e-03
1.962380e+00	2.158140e+00	6.067378e-02	8.003510e-04	8.003510e-04
2.158143e+00	2.377777e+00	3.886283e-02	6.047269e-04	6.047269e-04
2.377774e+00	2.616506e+00	2.469875e-02	4.624066e-04	4.624066e-04
2.616504e+00	2.874336e+00	1.483725e-02	3.448659e-04	3.448659e-04
2.874341e+00	3.160819e+00	8.007844e-03	2.403555e-04	2.403555e-04
3.160819e+00	3.480721e+00	4.147648e-03	1.636946e-04	1.636946e-04
3.480715e+00	3.829265e+00	2.152412e-03	1.129723e-04	1.129723e-04
3.829264e+00	4.211236e+00	1.011798e-03	7.399002e-05	7.399002e-05
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d05-x01-y06.dat <==
# BEGIN PLOT
DrawOnly=/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Toward region, $p_\text{T}^Z > 110$ GeV
PlotSize=8,6
YTwosidedTicks=1
LegendXPos=0.15
XLabel=$\sum p_\text{T} / \delta\eta\delta\phi$ [GeV]
XMax=10.0
Legend=1
LeftMargin=1.8
LegendOnly=/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
RatioPlot=1
LogX=1
LogY=1
RatioPlotYMax=1.5
YLabelSep=7.0
XMin=0.048
RatioPlotYSize=3
RatioPlotYMin=0.5
XTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d05-x01-y06
YLabel=$\dfrac{1}{N_{ev}} \dfrac{\text{d}N_{ev}}{\text{d}\sum p_\text{T} / \delta\eta\delta\phi}$
LegendYPos=0.6
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d05-x01-y06
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d05-x01-y06
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.077420e+00	1.645790e-01	1.645790e-01
5.252111e-02	5.825069e-02	9.887900e-01	1.557700e-01	1.557700e-01
5.825071e-02	6.398029e-02	7.948190e-01	1.316490e-01	1.316490e-01
6.398026e-02	7.639434e-02	4.726220e-01	1.040410e-01	1.040410e-01
7.639438e-02	8.403382e-02	3.973570e-01	9.546420e-02	9.546420e-02
8.403385e-02	9.358315e-02	3.644730e-01	8.491220e-02	8.491220e-02
9.358315e-02	1.031325e-01	2.927400e-01	6.863330e-02	6.863330e-02
1.031324e-01	1.145916e-01	4.763680e-01	6.996450e-02	6.996450e-02
1.145914e-01	1.260506e-01	4.230760e-01	5.816910e-02	5.816910e-02
1.260504e-01	1.355996e-01	5.204950e-01	5.236280e-02	5.236280e-02
1.356000e-01	1.480140e-01	4.792410e-01	5.190100e-02	5.190100e-02
1.480140e-01	1.623380e-01	3.949520e-01	5.180420e-02	5.180420e-02
1.623377e-01	1.814363e-01	4.459660e-01	4.886870e-02	4.886870e-02
1.814367e-01	2.005353e-01	3.897190e-01	4.881810e-02	4.881810e-02
2.005357e-01	2.196343e-01	5.132740e-01	5.579550e-02	5.579550e-02
2.196337e-01	2.387323e-01	5.297910e-01	4.062490e-02	4.062490e-02
2.387321e-01	2.673799e-01	5.520260e-01	4.342900e-02	4.342900e-02
2.673801e-01	2.960279e-01	5.591420e-01	4.043910e-02	4.043910e-02
2.960281e-01	3.246759e-01	5.330280e-01	3.983660e-02	3.983660e-02
3.246761e-01	3.533239e-01	5.158820e-01	3.736810e-02	3.736810e-02
3.533244e-01	3.915216e-01	5.403420e-01	3.691490e-02	3.691490e-02
3.915214e-01	4.297186e-01	5.404220e-01	3.246730e-02	3.246730e-02
4.297184e-01	4.679156e-01	5.646570e-01	3.454360e-02	3.454360e-02
4.679151e-01	5.252109e-01	5.265280e-01	3.272020e-02	3.272020e-02
5.252111e-01	5.681829e-01	5.920170e-01	3.323480e-02	3.323480e-02
5.681831e-01	6.254789e-01	5.196870e-01	2.748600e-02	2.748600e-02
6.254788e-01	6.875492e-01	5.080820e-01	2.666160e-02	2.666160e-02
6.875495e-01	7.543945e-01	5.004350e-01	2.361240e-02	2.361240e-02
7.543948e-01	8.307892e-01	4.891330e-01	2.190890e-02	2.190890e-02
8.307892e-01	9.167328e-01	4.670710e-01	1.890130e-02	1.890130e-02
9.167328e-01	1.007451e+00	4.321750e-01	1.822730e-02	1.822730e-02
1.007446e+00	1.107714e+00	4.049560e-01	1.610280e-02	1.610280e-02
1.107714e+00	1.222306e+00	3.809730e-01	1.474750e-02	1.474750e-02
1.222307e+00	1.341673e+00	3.355980e-01	1.372190e-02	1.372190e-02
1.341675e+00	1.475365e+00	2.986520e-01	1.229850e-02	1.229850e-02
1.475363e+00	1.623377e+00	2.590390e-01	1.131230e-02	1.131230e-02
1.623381e+00	1.785719e+00	2.308790e-01	1.015800e-02	1.015800e-02
1.785719e+00	1.962381e+00	1.979740e-01	9.188070e-03	9.188070e-03
1.962380e+00	2.158140e+00	1.626540e-01	1.031790e-02	1.031790e-02
2.158143e+00	2.377777e+00	1.349000e-01	7.994280e-03	7.994280e-03
2.377774e+00	2.616506e+00	1.028590e-01	6.262990e-03	6.262990e-03
2.616504e+00	2.874336e+00	7.765330e-02	5.699200e-03	5.699200e-03
2.874341e+00	3.160819e+00	5.988730e-02	4.204470e-03	4.204470e-03
3.160819e+00	3.480721e+00	4.457440e-02	3.498820e-03	3.498820e-03
3.480715e+00	3.829265e+00	3.082070e-02	3.368850e-03	3.368850e-03
3.829264e+00	4.211236e+00	2.946120e-02	2.472430e-03	2.472430e-03
4.211235e+00	4.631405e+00	2.384440e-02	2.191120e-03	2.191120e-03
4.631410e+00	5.094550e+00	1.759110e-02	1.765100e-03	1.765100e-03
5.094546e+00	5.605434e+00	1.421650e-02	1.676490e-03	1.676490e-03
5.605433e+00	6.164067e+00	1.089170e-02	1.553820e-03	1.553820e-03
6.164075e+00	6.780005e+00	8.683810e-03	1.124230e-03	1.124230e-03
6.780000e+00	7.458000e+00	5.488930e-03	9.279740e-04	9.279740e-04
7.457997e+00	8.202843e+00	5.668690e-03	8.678140e-04	8.678140e-04
8.202850e+00	9.024090e+00	3.241510e-03	7.317020e-04	7.317020e-04
9.024084e+00	9.549296e+00	3.509700e-03	8.819950e-04	8.819950e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=7.1342686106787751e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.891271e+00	1.091810e-01	1.091810e-01
5.252111e-02	5.825069e-02	1.466883e+00	7.829339e-02	7.829339e-02
5.825071e-02	6.398029e-02	1.193375e+00	7.871535e-02	7.871535e-02
6.398026e-02	7.639434e-02	8.355778e-01	3.983019e-02	3.983019e-02
7.639438e-02	8.403382e-02	5.365048e-01	4.811802e-02	4.811802e-02
8.403385e-02	9.358315e-02	3.224088e-01	2.985828e-02	2.985828e-02
9.358315e-02	1.031325e-01	4.013589e-01	3.509149e-02	3.509149e-02
1.031324e-01	1.145916e-01	6.350822e-01	3.588156e-02	3.588156e-02
1.145914e-01	1.260506e-01	7.330583e-01	3.570696e-02	3.570696e-02
1.260504e-01	1.355996e-01	6.702933e-01	4.307386e-02	4.307386e-02
1.356000e-01	1.480140e-01	5.075169e-01	5.199179e-02	5.199179e-02
1.480140e-01	1.623380e-01	5.494527e-01	3.010261e-02	3.010261e-02
1.623377e-01	1.814363e-01	5.360157e-01	2.594607e-02	2.594607e-02
1.814367e-01	2.005353e-01	6.103641e-01	2.786211e-02	2.786211e-02
2.005357e-01	2.196343e-01	5.757302e-01	3.388488e-02	3.388488e-02
2.196337e-01	2.387323e-01	5.609186e-01	2.911300e-02	2.911300e-02
2.387321e-01	2.673799e-01	5.562399e-01	2.081271e-02	2.081271e-02
2.673801e-01	2.960279e-01	5.628558e-01	2.990174e-02	2.990174e-02
2.960281e-01	3.246759e-01	5.584373e-01	1.944958e-02	1.944958e-02
3.246761e-01	3.533239e-01	5.528732e-01	2.068586e-02	2.068586e-02
3.533244e-01	3.915216e-01	5.006927e-01	1.826250e-02	1.826250e-02
3.915214e-01	4.297186e-01	4.975249e-01	1.845027e-02	1.845027e-02
4.297184e-01	4.679156e-01	5.175277e-01	1.896773e-02	1.896773e-02
4.679151e-01	5.252109e-01	5.100398e-01	1.451121e-02	1.451121e-02
5.252111e-01	5.681829e-01	5.141009e-01	1.533232e-02	1.533232e-02
5.681831e-01	6.254789e-01	4.650229e-01	1.478001e-02	1.478001e-02
6.254788e-01	6.875492e-01	4.819084e-01	1.261052e-02	1.261052e-02
6.875495e-01	7.543945e-01	4.310381e-01	1.571992e-02	1.571992e-02
7.543948e-01	8.307892e-01	4.494454e-01	1.275063e-02	1.275063e-02
8.307892e-01	9.167328e-01	4.049178e-01	9.798614e-03	9.798614e-03
9.167328e-01	1.007451e+00	4.145992e-01	9.159746e-03	9.159746e-03
1.007446e+00	1.107714e+00	3.610121e-01	8.972974e-03	8.972974e-03
1.107714e+00	1.222306e+00	3.468456e-01	7.772936e-03	7.772936e-03
1.222307e+00	1.341673e+00	3.226741e-01	6.979655e-03	6.979655e-03
1.341675e+00	1.475365e+00	2.872368e-01	6.590420e-03	6.590420e-03
1.475363e+00	1.623377e+00	2.454242e-01	5.470960e-03	5.470960e-03
1.623381e+00	1.785719e+00	2.060755e-01	5.321021e-03	5.321021e-03
1.785719e+00	1.962381e+00	1.752380e-01	4.209433e-03	4.209433e-03
1.962380e+00	2.158140e+00	1.410082e-01	3.860144e-03	3.860144e-03
2.158143e+00	2.377777e+00	1.194942e-01	2.857338e-03	2.857338e-03
2.377774e+00	2.616506e+00	9.307215e-02	2.658240e-03	2.658240e-03
2.616504e+00	2.874336e+00	7.299684e-02	1.984197e-03	1.984197e-03
2.874341e+00	3.160819e+00	5.719800e-02	1.629565e-03	1.629565e-03
3.160819e+00	3.480721e+00	4.562053e-02	1.298069e-03	1.298069e-03
3.480715e+00	3.829265e+00	3.397748e-02	1.056796e-03	1.056796e-03
3.829264e+00	4.211236e+00	2.638955e-02	8.831348e-04	8.831348e-04
4.211235e+00	4.631405e+00	2.110591e-02	7.226644e-04	7.226644e-04
4.631410e+00	5.094550e+00	1.605948e-02	5.990148e-04	5.990148e-04
5.094546e+00	5.605434e+00	1.342398e-02	5.015807e-04	5.015807e-04
5.605433e+00	6.164067e+00	1.061820e-02	4.203024e-04	4.203024e-04
6.164075e+00	6.780005e+00	7.895357e-03	3.452788e-04	3.452788e-04
6.780000e+00	7.458000e+00	6.410162e-03	2.974373e-04	2.974373e-04
7.457997e+00	8.202843e+00	5.142017e-03	2.533135e-04	2.533135e-04
8.202850e+00	9.024090e+00	4.039461e-03	2.136501e-04	2.136501e-04
9.024084e+00	9.549296e+00	2.972920e-03	2.260535e-04	2.260535e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=7.1440589906595377e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	7.595754e+00	2.037588e-01	2.037588e-01
5.252111e-02	5.825069e-02	5.797371e+00	1.756908e-01	1.756908e-01
5.825071e-02	6.398029e-02	4.452901e+00	1.390032e-01	1.390032e-01
6.398026e-02	7.639434e-02	2.886964e+00	8.150513e-02	8.150513e-02
7.639438e-02	8.403382e-02	1.866029e+00	8.175720e-02	8.175720e-02
8.403385e-02	9.358315e-02	1.374676e+00	7.018878e-02	7.018878e-02
9.358315e-02	1.031325e-01	1.226190e+00	5.698231e-02	5.698231e-02
1.031324e-01	1.145916e-01	1.480082e+00	7.106974e-02	7.106974e-02
1.145914e-01	1.260506e-01	1.535099e+00	5.367524e-02	5.367524e-02
1.260504e-01	1.355996e-01	1.372799e+00	5.630738e-02	5.630738e-02
1.356000e-01	1.480140e-01	1.137077e+00	4.240226e-02	4.240226e-02
1.480140e-01	1.623380e-01	1.002279e+00	3.769716e-02	3.769716e-02
1.623377e-01	1.814363e-01	9.608369e-01	3.207448e-02	3.207448e-02
1.814367e-01	2.005353e-01	7.977517e-01	2.893057e-02	2.893057e-02
2.005357e-01	2.196343e-01	7.133774e-01	2.923120e-02	2.923120e-02
2.196337e-01	2.387323e-01	6.566518e-01	2.439926e-02	2.439926e-02
2.387321e-01	2.673799e-01	5.544080e-01	1.983051e-02	1.983051e-02
2.673801e-01	2.960279e-01	4.904597e-01	1.859910e-02	1.859910e-02
2.960281e-01	3.246759e-01	4.755957e-01	1.580905e-02	1.580905e-02
3.246761e-01	3.533239e-01	4.231578e-01	1.503627e-02	1.503627e-02
3.533244e-01	3.915216e-01	3.808638e-01	1.327485e-02	1.327485e-02
3.915214e-01	4.297186e-01	3.471736e-01	1.168787e-02	1.168787e-02
4.297184e-01	4.679156e-01	2.918510e-01	1.092398e-02	1.092398e-02
4.679151e-01	5.252109e-01	2.800148e-01	8.365808e-03	8.365808e-03
5.252111e-01	5.681829e-01	2.804951e-01	1.132774e-02	1.132774e-02
5.681831e-01	6.254789e-01	2.516474e-01	7.696414e-03	7.696414e-03
6.254788e-01	6.875492e-01	2.184429e-01	6.516355e-03	6.516355e-03
6.875495e-01	7.543945e-01	2.007353e-01	6.147524e-03	6.147524e-03
7.543948e-01	8.307892e-01	1.764004e-01	5.396364e-03	5.396364e-03
8.307892e-01	9.167328e-01	1.522594e-01	4.522006e-03	4.522006e-03
9.167328e-01	1.007451e+00	1.399284e-01	4.386536e-03	4.386536e-03
1.007446e+00	1.107714e+00	1.197491e-01	3.648735e-03	3.648735e-03
1.107714e+00	1.222306e+00	1.073009e-01	3.205878e-03	3.205878e-03
1.222307e+00	1.341673e+00	1.008759e-01	3.209973e-03	3.209973e-03
1.341675e+00	1.475365e+00	9.062323e-02	2.637584e-03	2.637584e-03
1.475363e+00	1.623377e+00	7.291824e-02	2.247992e-03	2.247992e-03
1.623381e+00	1.785719e+00	6.425717e-02	2.023119e-03	2.023119e-03
1.785719e+00	1.962381e+00	5.699137e-02	1.811364e-03	1.811364e-03
1.962380e+00	2.158140e+00	4.844051e-02	1.566790e-03	1.566790e-03
2.158143e+00	2.377777e+00	4.262342e-02	1.355467e-03	1.355467e-03
2.377774e+00	2.616506e+00	3.757003e-02	1.242921e-03	1.242921e-03
2.616504e+00	2.874336e+00	3.219519e-02	1.117429e-03	1.117429e-03
2.874341e+00	3.160819e+00	2.693459e-02	9.374280e-04	9.374280e-04
3.160819e+00	3.480721e+00	2.258104e-02	8.230675e-04	8.230675e-04
3.480715e+00	3.829265e+00	1.945836e-02	7.203390e-04	7.203390e-04
3.829264e+00	4.211236e+00	1.549756e-02	6.232952e-04	6.232952e-04
4.211235e+00	4.631405e+00	1.377859e-02	5.520945e-04	5.520945e-04
4.631410e+00	5.094550e+00	1.115694e-02	4.711670e-04	4.711670e-04
5.094546e+00	5.605434e+00	9.387155e-03	4.146220e-04	4.146220e-04
5.605433e+00	6.164067e+00	7.539933e-03	3.532842e-04	3.532842e-04
6.164075e+00	6.780005e+00	5.679871e-03	2.981434e-04	2.981434e-04
6.780000e+00	7.458000e+00	4.885472e-03	2.587044e-04	2.587044e-04
7.457997e+00	8.202843e+00	3.908084e-03	2.242726e-04	2.242726e-04
8.202850e+00	9.024090e+00	3.218953e-03	1.902710e-04	1.902710e-04
9.024084e+00	9.549296e+00	2.675523e-03	2.194456e-04	2.194456e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y06
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.891271e+00	1.950983e-02	1.197376e-02
5.252111e-02	5.825069e-02	1.466883e+00	4.082838e-02	2.115893e-02
5.825071e-02	6.398029e-02	1.193375e+00	1.057172e-02	3.919407e-03
6.398026e-02	7.639434e-02	8.355778e-01	6.098236e-03	2.858523e-03
7.639438e-02	8.403382e-02	5.365048e-01	1.306405e-02	8.456983e-03
8.403385e-02	9.358315e-02	3.224088e-01	1.583104e-02	1.144680e-02
9.358315e-02	1.031325e-01	4.013589e-01	5.087768e-03	6.893336e-03
1.031324e-01	1.145916e-01	6.350822e-01	6.572738e-03	5.727093e-03
1.145914e-01	1.260506e-01	7.330583e-01	4.297561e-03	3.697684e-03
1.260504e-01	1.355996e-01	6.702933e-01	2.576344e-03	2.915427e-04
1.356000e-01	1.480140e-01	5.075169e-01	3.154498e-02	2.211279e-02
1.480140e-01	1.623380e-01	5.494527e-01	1.342038e-02	8.335844e-03
1.623377e-01	1.814363e-01	5.360157e-01	5.306260e-03	2.882812e-03
1.814367e-01	2.005353e-01	6.103641e-01	6.776796e-03	4.723363e-03
2.005357e-01	2.196343e-01	5.757302e-01	9.269528e-03	6.634699e-03
2.196337e-01	2.387323e-01	5.609186e-01	1.187309e-02	5.959990e-03
2.387321e-01	2.673799e-01	5.562399e-01	3.440984e-03	1.574351e-03
2.673801e-01	2.960279e-01	5.628558e-01	5.024540e-03	1.556147e-03
2.960281e-01	3.246759e-01	5.584373e-01	5.168552e-03	2.446319e-03
3.246761e-01	3.533239e-01	5.528732e-01	7.642500e-03	4.976810e-03
3.533244e-01	3.915216e-01	5.006927e-01	9.998817e-03	6.971272e-03
3.915214e-01	4.297186e-01	4.975249e-01	1.625206e-02	1.145649e-02
4.297184e-01	4.679156e-01	5.175277e-01	9.921985e-03	6.617509e-03
4.679151e-01	5.252109e-01	5.100398e-01	1.023757e-02	7.332091e-03
5.252111e-01	5.681829e-01	5.141009e-01	5.176365e-03	3.332178e-03
5.681831e-01	6.254789e-01	4.650229e-01	1.006338e-02	7.670102e-03
6.254788e-01	6.875492e-01	4.819084e-01	7.909623e-03	4.956325e-03
6.875495e-01	7.543945e-01	4.310381e-01	1.790871e-02	1.248373e-02
7.543948e-01	8.307892e-01	4.494454e-01	8.217151e-03	6.634022e-03
8.307892e-01	9.167328e-01	4.049178e-01	5.799477e-03	4.667931e-03
9.167328e-01	1.007451e+00	4.145992e-01	2.583839e-03	2.596897e-03
1.007446e+00	1.107714e+00	3.610121e-01	6.384032e-03	4.707303e-03
1.107714e+00	1.222306e+00	3.468456e-01	6.275487e-03	4.512519e-03
1.222307e+00	1.341673e+00	3.226741e-01	8.846529e-03	7.104216e-03
1.341675e+00	1.475365e+00	2.872368e-01	1.403485e-03	1.860957e-03
1.475363e+00	1.623377e+00	2.454242e-01	6.801382e-04	7.764939e-04
1.623381e+00	1.785719e+00	2.060755e-01	1.993448e-03	1.581382e-03
1.785719e+00	1.962381e+00	1.752380e-01	1.499606e-03	1.362847e-03
1.962380e+00	2.158140e+00	1.410082e-01	2.425852e-03	2.002020e-03
2.158143e+00	2.377777e+00	1.194942e-01	7.880692e-04	1.340276e-03
2.377774e+00	2.616506e+00	9.307215e-02	5.257301e-04	1.002662e-03
2.616504e+00	2.874336e+00	7.299684e-02	3.195879e-05	1.908408e-04
2.874341e+00	3.160819e+00	5.719800e-02	1.029738e-03	1.598432e-03
3.160819e+00	3.480721e+00	4.562053e-02	6.892534e-04	1.084055e-03
3.480715e+00	3.829265e+00	3.397748e-02	1.223917e-03	1.757741e-03
3.829264e+00	4.211236e+00	2.638955e-02	1.091946e-03	1.547395e-03
4.211235e+00	4.631405e+00	2.110591e-02	1.021191e-03	1.461936e-03
4.631410e+00	5.094550e+00	1.605948e-02	1.043523e-03	1.457883e-03
5.094546e+00	5.605434e+00	1.342398e-02	1.020402e-03	1.402149e-03
5.605433e+00	6.164067e+00	1.061820e-02	9.526964e-04	1.321391e-03
6.164075e+00	6.780005e+00	7.895357e-03	7.987516e-04	1.116211e-03
6.780000e+00	7.458000e+00	6.410162e-03	7.635769e-04	1.053562e-03
7.457997e+00	8.202843e+00	5.142017e-03	6.306032e-04	8.669683e-04
8.202850e+00	9.024090e+00	4.039461e-03	4.793173e-04	6.527190e-04
9.024084e+00	9.549296e+00	2.972920e-03	4.668838e-04	6.558634e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x01-y06
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	7.595754e+00	9.471052e-02	3.984811e-02
5.252111e-02	5.825069e-02	5.797371e+00	1.025007e-01	5.679946e-02
5.825071e-02	6.398029e-02	4.452901e+00	8.590870e-02	4.581486e-02
6.398026e-02	7.639434e-02	2.886964e+00	1.426797e-01	1.009676e-01
7.639438e-02	8.403382e-02	1.866029e+00	9.904583e-03	4.621849e-03
8.403385e-02	9.358315e-02	1.374676e+00	2.878699e-02	1.976251e-02
9.358315e-02	1.031325e-01	1.226190e+00	1.093362e-02	1.262488e-02
1.031324e-01	1.145916e-01	1.480082e+00	2.834611e-02	1.812984e-02
1.145914e-01	1.260506e-01	1.535099e+00	9.573276e-03	7.214021e-03
1.260504e-01	1.355996e-01	1.372799e+00	2.251911e-02	2.002072e-02
1.356000e-01	1.480140e-01	1.137077e+00	6.295786e-03	4.962645e-03
1.480140e-01	1.623380e-01	1.002279e+00	3.726911e-03	4.052593e-03
1.623377e-01	1.814363e-01	9.608369e-01	3.889224e-03	3.697906e-03
1.814367e-01	2.005353e-01	7.977517e-01	1.365545e-02	1.196313e-02
2.005357e-01	2.196343e-01	7.133774e-01	3.218612e-02	2.633366e-02
2.196337e-01	2.387323e-01	6.566518e-01	1.304687e-02	1.147217e-02
2.387321e-01	2.673799e-01	5.544080e-01	1.301328e-02	1.143307e-02
2.673801e-01	2.960279e-01	4.904597e-01	1.730864e-02	1.437511e-02
2.960281e-01	3.246759e-01	4.755957e-01	8.339179e-03	8.097145e-03
3.246761e-01	3.533239e-01	4.231578e-01	9.128656e-03	8.014075e-03
3.533244e-01	3.915216e-01	3.808638e-01	6.208573e-03	6.274906e-03
3.915214e-01	4.297186e-01	3.471736e-01	9.942591e-03	8.376449e-03
4.297184e-01	4.679156e-01	2.918510e-01	5.560447e-03	5.253871e-03
4.679151e-01	5.252109e-01	2.800148e-01	2.068141e-03	2.649992e-03
5.252111e-01	5.681829e-01	2.804951e-01	8.809475e-04	1.329775e-03
5.681831e-01	6.254789e-01	2.516474e-01	7.918556e-04	1.110758e-03
6.254788e-01	6.875492e-01	2.184429e-01	1.008532e-04	9.067001e-04
6.875495e-01	7.543945e-01	2.007353e-01	3.853691e-04	6.436391e-04
7.543948e-01	8.307892e-01	1.764004e-01	1.047882e-03	1.666864e-03
8.307892e-01	9.167328e-01	1.522594e-01	1.818094e-03	2.048983e-03
9.167328e-01	1.007451e+00	1.399284e-01	1.794337e-03	3.217426e-03
1.007446e+00	1.107714e+00	1.197491e-01	1.199011e-03	1.441540e-03
1.107714e+00	1.222306e+00	1.073009e-01	8.123338e-04	1.645198e-03
1.222307e+00	1.341673e+00	1.008759e-01	1.877120e-03	3.241623e-03
1.341675e+00	1.475365e+00	9.062323e-02	4.553071e-04	7.264692e-04
1.475363e+00	1.623377e+00	7.291824e-02	2.139489e-04	6.599136e-04
1.623381e+00	1.785719e+00	6.425717e-02	2.186301e-04	4.385561e-04
1.785719e+00	1.962381e+00	5.699137e-02	1.127890e-03	1.824323e-03
1.962380e+00	2.158140e+00	4.844051e-02	1.442631e-03	2.208320e-03
2.158143e+00	2.377777e+00	4.262342e-02	1.149644e-03	1.732255e-03
2.377774e+00	2.616506e+00	3.757003e-02	1.221905e-03	1.805473e-03
2.616504e+00	2.874336e+00	3.219519e-02	1.236743e-03	1.739193e-03
2.874341e+00	3.160819e+00	2.693459e-02	9.553369e-04	1.390736e-03
3.160819e+00	3.480721e+00	2.258104e-02	9.758555e-04	1.395198e-03
3.480715e+00	3.829265e+00	1.945836e-02	1.030004e-03	1.481042e-03
3.829264e+00	4.211236e+00	1.549756e-02	1.153466e-03	1.582937e-03
4.211235e+00	4.631405e+00	1.377859e-02	1.102564e-03	1.556946e-03
4.631410e+00	5.094550e+00	1.115694e-02	9.101793e-04	1.254248e-03
5.094546e+00	5.605434e+00	9.387155e-03	8.861958e-04	1.225989e-03
5.605433e+00	6.164067e+00	7.539933e-03	8.652205e-04	1.202541e-03
6.164075e+00	6.780005e+00	5.679871e-03	6.581205e-04	9.083880e-04
6.780000e+00	7.458000e+00	4.885472e-03	6.791051e-04	9.395537e-04
7.457997e+00	8.202843e+00	3.908084e-03	5.871336e-04	8.187425e-04
8.202850e+00	9.024090e+00	3.218953e-03	5.068747e-04	7.050836e-04
9.024084e+00	9.549296e+00	2.675523e-03	3.951551e-04	5.516217e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=3.5073262837688205e-08
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.907039e+00	1.164910e-01	1.164910e-01
5.252111e-02	5.825069e-02	1.482459e+00	9.375893e-02	9.375893e-02
5.825071e-02	6.398029e-02	1.144458e+00	8.237992e-02	8.237992e-02
6.398026e-02	7.639434e-02	8.648446e-01	4.865130e-02	4.865130e-02
7.639438e-02	8.403382e-02	5.826063e-01	5.090256e-02	5.090256e-02
8.403385e-02	9.358315e-02	3.700218e-01	3.628362e-02	3.628362e-02
9.358315e-02	1.031325e-01	4.696406e-01	4.087696e-02	4.087696e-02
1.031324e-01	1.145916e-01	7.412269e-01	4.687930e-02	4.687930e-02
1.145914e-01	1.260506e-01	7.797707e-01	4.808273e-02	4.808273e-02
1.260504e-01	1.355996e-01	7.080298e-01	5.019091e-02	5.019091e-02
1.356000e-01	1.480140e-01	6.842168e-01	4.327367e-02	4.327367e-02
1.480140e-01	1.623380e-01	6.356762e-01	3.883010e-02	3.883010e-02
1.623377e-01	1.814363e-01	6.422010e-01	3.380006e-02	3.380006e-02
1.814367e-01	2.005353e-01	6.048433e-01	3.280223e-02	3.280223e-02
2.005357e-01	2.196343e-01	5.425801e-01	3.106804e-02	3.106804e-02
2.196337e-01	2.387323e-01	6.012854e-01	3.270561e-02	3.270561e-02
2.387321e-01	2.673799e-01	6.392386e-01	2.753395e-02	2.753395e-02
2.673801e-01	2.960279e-01	6.202630e-01	2.712221e-02	2.712221e-02
2.960281e-01	3.246759e-01	5.289432e-01	2.504619e-02	2.504619e-02
3.246761e-01	3.533239e-01	5.728241e-01	2.606440e-02	2.606440e-02
3.533244e-01	3.915216e-01	5.852748e-01	2.281639e-02	2.281639e-02
3.915214e-01	4.297186e-01	5.728221e-01	2.257236e-02	2.257236e-02
4.297184e-01	4.679156e-01	5.968380e-01	2.304067e-02	2.304067e-02
4.679151e-01	5.252109e-01	5.597765e-01	1.821917e-02	1.821917e-02
5.252111e-01	5.681829e-01	5.574053e-01	2.099310e-02	2.099310e-02
5.681831e-01	6.254789e-01	5.141167e-01	1.746032e-02	1.746032e-02
6.254788e-01	6.875492e-01	5.402541e-01	1.719648e-02	1.719648e-02
6.875495e-01	7.543945e-01	5.062394e-01	1.604081e-02	1.604081e-02
7.543948e-01	8.307892e-01	4.718667e-01	1.448644e-02	1.448644e-02
8.307892e-01	9.167328e-01	4.645044e-01	1.355099e-02	1.355099e-02
9.167328e-01	1.007451e+00	4.265744e-01	1.263959e-02	1.263959e-02
1.007446e+00	1.107714e+00	3.930621e-01	1.154070e-02	1.154070e-02
1.107714e+00	1.222306e+00	3.717994e-01	1.049929e-02	1.049929e-02
1.222307e+00	1.341673e+00	3.318818e-01	9.719281e-03	9.719281e-03
1.341675e+00	1.475365e+00	2.846326e-01	8.505023e-03	8.505023e-03
1.475363e+00	1.623377e+00	2.380353e-01	7.391832e-03	7.391832e-03
1.623381e+00	1.785719e+00	2.122185e-01	6.664449e-03	6.664449e-03
1.785719e+00	1.962381e+00	1.759719e-01	5.817452e-03	5.817452e-03
1.962380e+00	2.158140e+00	1.369363e-01	4.875061e-03	4.875061e-03
2.158143e+00	2.377777e+00	1.130794e-01	4.182391e-03	4.182391e-03
2.377774e+00	2.616506e+00	8.040874e-02	3.382821e-03	3.382821e-03
2.616504e+00	2.874336e+00	6.298780e-02	2.880996e-03	2.880996e-03
2.874341e+00	3.160819e+00	4.909920e-02	2.413095e-03	2.413095e-03
3.160819e+00	3.480721e+00	3.653481e-02	1.969825e-03	1.969825e-03
3.480715e+00	3.829265e+00	2.719597e-02	1.628180e-03	1.628180e-03
3.829264e+00	4.211236e+00	2.019109e-02	1.340130e-03	1.340130e-03
4.211235e+00	4.631405e+00	1.358469e-02	1.048082e-03	1.048082e-03
4.631410e+00	5.094550e+00	9.610025e-03	8.396318e-04	8.396318e-04
5.094546e+00	5.605434e+00	7.182300e-03	6.911171e-04	6.911171e-04
5.605433e+00	6.164067e+00	4.622232e-03	5.302063e-04	5.302063e-04
6.164075e+00	6.780005e+00	2.813224e-03	3.939301e-04	3.939301e-04
6.780000e+00	7.458000e+00	2.555677e-03	3.578664e-04	3.578664e-04
7.457997e+00	8.202843e+00	2.463160e-03	3.351937e-04	3.351937e-04
8.202850e+00	9.024090e+00	1.572096e-03	2.550276e-04	2.550276e-04
9.024084e+00	9.549296e+00	1.293781e-03	2.892983e-04	2.892983e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x01-y06
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=3.0083667838326007e-08
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.331789e+00	1.592188e-01	1.592188e-01
5.252111e-02	5.825069e-02	6.058547e-01	2.188425e-01	2.188425e-01
5.825071e-02	6.398029e-02	6.557715e-01	1.516733e-01	1.516733e-01
6.398026e-02	7.639434e-02	5.983205e-01	6.567022e-02	6.567022e-02
7.639438e-02	8.403382e-02	3.034759e-01	6.052143e-02	6.052143e-02
8.403385e-02	9.358315e-02	1.520486e-01	5.111089e-02	5.111089e-02
9.358315e-02	1.031325e-01	2.524922e-01	5.304393e-02	5.304393e-02
1.031324e-01	1.145916e-01	4.609588e-01	5.463514e-02	5.463514e-02
1.145914e-01	1.260506e-01	5.404107e-01	9.263331e-02	9.263331e-02
1.260504e-01	1.355996e-01	5.049965e-01	6.899561e-02	6.899561e-02
1.356000e-01	1.480140e-01	4.000271e-01	4.980474e-02	4.980474e-02
1.480140e-01	1.623380e-01	3.866481e-01	5.548205e-02	5.548205e-02
1.623377e-01	1.814363e-01	4.393091e-01	5.975272e-02	5.975272e-02
1.814367e-01	2.005353e-01	3.720249e-01	5.486189e-02	5.486189e-02
2.005357e-01	2.196343e-01	4.876839e-01	4.858752e-02	4.858752e-02
2.196337e-01	2.387323e-01	3.544296e-01	4.059449e-02	4.059449e-02
2.387321e-01	2.673799e-01	4.312492e-01	3.928553e-02	3.928553e-02
2.673801e-01	2.960279e-01	4.339911e-01	4.034506e-02	4.034506e-02
2.960281e-01	3.246759e-01	4.918004e-01	3.685873e-02	3.685873e-02
3.246761e-01	3.533239e-01	5.276196e-01	4.198990e-02	4.198990e-02
3.533244e-01	3.915216e-01	4.957421e-01	3.950267e-02	3.950267e-02
3.915214e-01	4.297186e-01	4.938082e-01	3.491144e-02	3.491144e-02
4.297184e-01	4.679156e-01	5.069749e-01	3.765545e-02	3.765545e-02
4.679151e-01	5.252109e-01	5.114651e-01	2.759934e-02	2.759934e-02
5.252111e-01	5.681829e-01	5.562906e-01	3.662793e-02	3.662793e-02
5.681831e-01	6.254789e-01	4.818196e-01	3.016917e-02	3.016917e-02
6.254788e-01	6.875492e-01	4.866146e-01	2.603886e-02	2.603886e-02
6.875495e-01	7.543945e-01	5.269037e-01	4.264996e-02	4.264996e-02
7.543948e-01	8.307892e-01	4.582785e-01	2.181244e-02	2.181244e-02
8.307892e-01	9.167328e-01	4.370970e-01	2.047241e-02	2.047241e-02
9.167328e-01	1.007451e+00	4.274368e-01	2.000017e-02	2.000017e-02
1.007446e+00	1.107714e+00	4.496438e-01	1.897452e-02	1.897452e-02
1.107714e+00	1.222306e+00	3.591028e-01	1.785371e-02	1.785371e-02
1.222307e+00	1.341673e+00	3.434336e-01	1.481428e-02	1.481428e-02
1.341675e+00	1.475365e+00	3.251161e-01	1.260505e-02	1.260505e-02
1.475363e+00	1.623377e+00	2.741723e-01	1.195663e-02	1.195663e-02
1.623381e+00	1.785719e+00	2.350015e-01	1.082341e-02	1.082341e-02
1.785719e+00	1.962381e+00	2.013651e-01	9.320662e-03	9.320662e-03
1.962380e+00	2.158140e+00	1.649164e-01	7.458451e-03	7.458451e-03
2.158143e+00	2.377777e+00	1.313050e-01	6.376226e-03	6.376226e-03
2.377774e+00	2.616506e+00	1.076612e-01	5.129637e-03	5.129637e-03
2.616504e+00	2.874336e+00	8.657967e-02	4.395235e-03	4.395235e-03
2.874341e+00	3.160819e+00	6.629392e-02	3.630425e-03	3.630425e-03
3.160819e+00	3.480721e+00	5.085848e-02	2.773232e-03	2.773232e-03
3.480715e+00	3.829265e+00	4.082312e-02	2.251204e-03	2.251204e-03
3.829264e+00	4.211236e+00	2.784322e-02	2.467146e-03	2.467146e-03
4.211235e+00	4.631405e+00	2.712719e-02	1.644519e-03	1.644519e-03
4.631410e+00	5.094550e+00	1.843392e-02	1.269801e-03	1.269801e-03
5.094546e+00	5.605434e+00	1.252032e-02	9.926144e-04	9.926144e-04
5.605433e+00	6.164067e+00	1.208960e-02	9.177188e-04	9.177188e-04
6.164075e+00	6.780005e+00	9.262338e-03	7.562946e-04	7.562946e-04
6.780000e+00	7.458000e+00	6.108709e-03	5.950495e-04	5.950495e-04
7.457997e+00	8.202843e+00	5.264770e-03	5.397919e-04	5.397919e-04
8.202850e+00	9.024090e+00	4.319572e-03	4.632013e-04	4.632013e-04
9.024084e+00	9.549296e+00	3.856534e-03	5.300676e-04	5.300676e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x01-y06
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=7.1397041347406342e-09
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.519040e+00	8.871424e-02	8.871424e-02
5.252111e-02	5.825069e-02	1.232724e+00	9.150885e-02	9.150885e-02
5.825071e-02	6.398029e-02	8.770952e-01	6.914996e-02	6.914996e-02
6.398026e-02	7.639434e-02	6.606921e-01	3.787653e-02	3.787653e-02
7.639438e-02	8.403382e-02	4.166074e-01	3.821614e-02	3.821614e-02
8.403385e-02	9.358315e-02	2.679517e-01	2.866291e-02	2.866291e-02
9.358315e-02	1.031325e-01	3.555167e-01	2.959883e-02	2.959883e-02
1.031324e-01	1.145916e-01	5.271876e-01	3.488525e-02	3.488525e-02
1.145914e-01	1.260506e-01	6.169381e-01	3.886807e-02	3.886807e-02
1.260504e-01	1.355996e-01	6.070723e-01	3.563606e-02	3.563606e-02
1.356000e-01	1.480140e-01	5.195623e-01	2.867357e-02	2.867357e-02
1.480140e-01	1.623380e-01	4.765115e-01	2.948260e-02	2.948260e-02
1.623377e-01	1.814363e-01	4.791179e-01	2.675898e-02	2.675898e-02
1.814367e-01	2.005353e-01	5.642147e-01	2.664764e-02	2.664764e-02
2.005357e-01	2.196343e-01	5.538071e-01	2.651088e-02	2.651088e-02
2.196337e-01	2.387323e-01	5.529557e-01	2.353236e-02	2.353236e-02
2.387321e-01	2.673799e-01	5.444079e-01	2.665743e-02	2.665743e-02
2.673801e-01	2.960279e-01	5.159091e-01	2.258945e-02	2.258945e-02
2.960281e-01	3.246759e-01	5.183735e-01	2.017267e-02	2.017267e-02
3.246761e-01	3.533239e-01	5.123891e-01	2.051072e-02	2.051072e-02
3.533244e-01	3.915216e-01	5.299189e-01	1.864114e-02	1.864114e-02
3.915214e-01	4.297186e-01	5.118828e-01	2.097573e-02	2.097573e-02
4.297184e-01	4.679156e-01	5.030945e-01	1.859879e-02	1.859879e-02
4.679151e-01	5.252109e-01	5.237586e-01	1.450373e-02	1.450373e-02
5.252111e-01	5.681829e-01	4.754390e-01	1.950135e-02	1.950135e-02
5.681831e-01	6.254789e-01	4.808698e-01	1.342920e-02	1.342920e-02
6.254788e-01	6.875492e-01	4.918662e-01	1.343872e-02	1.343872e-02
6.875495e-01	7.543945e-01	4.689696e-01	1.165486e-02	1.165486e-02
7.543948e-01	8.307892e-01	4.313743e-01	1.439740e-02	1.439740e-02
8.307892e-01	9.167328e-01	4.410686e-01	1.047298e-02	1.047298e-02
9.167328e-01	1.007451e+00	4.209163e-01	1.122529e-02	1.122529e-02
1.007446e+00	1.107714e+00	3.922307e-01	8.935406e-03	8.935406e-03
1.107714e+00	1.222306e+00	3.473333e-01	7.973422e-03	7.973422e-03
1.222307e+00	1.341673e+00	3.242602e-01	7.634219e-03	7.634219e-03
1.341675e+00	1.475365e+00	2.945356e-01	6.383628e-03	6.383628e-03
1.475363e+00	1.623377e+00	2.563250e-01	6.328526e-03	6.328526e-03
1.623381e+00	1.785719e+00	2.294571e-01	5.184192e-03	5.184192e-03
1.785719e+00	1.962381e+00	1.877874e-01	4.329884e-03	4.329884e-03
1.962380e+00	2.158140e+00	1.464247e-01	3.754376e-03	3.754376e-03
2.158143e+00	2.377777e+00	1.232847e-01	2.929120e-03	2.929120e-03
2.377774e+00	2.616506e+00	9.619527e-02	2.375414e-03	2.375414e-03
2.616504e+00	2.874336e+00	7.816159e-02	2.036585e-03	2.036585e-03
2.874341e+00	3.160819e+00	5.943957e-02	1.797636e-03	1.797636e-03
3.160819e+00	3.480721e+00	4.506358e-02	1.552096e-03	1.552096e-03
3.480715e+00	3.829265e+00	3.689471e-02	1.109793e-03	1.109793e-03
3.829264e+00	4.211236e+00	2.803143e-02	8.830331e-04	8.830331e-04
4.211235e+00	4.631405e+00	2.202686e-02	7.152497e-04	7.152497e-04
4.631410e+00	5.094550e+00	1.675948e-02	5.997577e-04	5.997577e-04
5.094546e+00	5.605434e+00	1.309153e-02	4.934580e-04	4.934580e-04
5.605433e+00	6.164067e+00	9.736427e-03	4.136472e-04	4.136472e-04
6.164075e+00	6.780005e+00	8.510673e-03	3.568485e-04	3.568485e-04
6.780000e+00	7.458000e+00	6.370345e-03	2.955970e-04	2.955970e-04
7.457997e+00	8.202843e+00	5.261799e-03	2.589957e-04	2.589957e-04
8.202850e+00	9.024090e+00	4.299679e-03	2.221347e-04	2.221347e-04
9.024084e+00	9.549296e+00	3.578511e-03	2.909508e-04	2.909508e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x01-y06
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=2.2170478570733466e-08
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.239511e+00	2.104136e-01	2.104136e-01
5.252111e-02	5.825069e-02	1.546032e+00	1.460060e-01	1.460060e-01
5.825071e-02	6.398029e-02	1.210561e+00	1.403643e-01	1.403643e-01
6.398026e-02	7.639434e-02	8.664533e-01	7.604412e-02	7.604412e-02
7.639438e-02	8.403382e-02	5.188863e-01	7.963823e-02	7.963823e-02
8.403385e-02	9.358315e-02	3.454870e-01	4.891500e-02	4.891500e-02
9.358315e-02	1.031325e-01	5.413799e-01	5.249562e-02	5.249562e-02
1.031324e-01	1.145916e-01	7.067195e-01	7.520183e-02	7.520183e-02
1.145914e-01	1.260506e-01	6.949447e-01	7.389090e-02	7.389090e-02
1.260504e-01	1.355996e-01	7.294178e-01	7.650275e-02	7.650275e-02
1.356000e-01	1.480140e-01	7.556116e-01	5.923092e-02	5.923092e-02
1.480140e-01	1.623380e-01	6.459302e-01	5.418159e-02	5.418159e-02
1.623377e-01	1.814363e-01	6.641330e-01	4.949142e-02	4.949142e-02
1.814367e-01	2.005353e-01	7.044621e-01	4.938620e-02	4.938620e-02
2.005357e-01	2.196343e-01	6.362273e-01	4.394747e-02	4.394747e-02
2.196337e-01	2.387323e-01	7.055496e-01	4.803434e-02	4.803434e-02
2.387321e-01	2.673799e-01	6.455382e-01	3.644755e-02	3.644755e-02
2.673801e-01	2.960279e-01	6.638108e-01	3.875310e-02	3.875310e-02
2.960281e-01	3.246759e-01	6.193917e-01	3.745047e-02	3.745047e-02
3.246761e-01	3.533239e-01	5.714226e-01	3.816215e-02	3.816215e-02
3.533244e-01	3.915216e-01	6.358364e-01	3.269503e-02	3.269503e-02
3.915214e-01	4.297186e-01	6.286209e-01	3.470462e-02	3.470462e-02
4.297184e-01	4.679156e-01	5.850583e-01	2.902237e-02	2.902237e-02
4.679151e-01	5.252109e-01	5.625418e-01	3.003558e-02	3.003558e-02
5.252111e-01	5.681829e-01	5.964621e-01	3.126870e-02	3.126870e-02
5.681831e-01	6.254789e-01	5.448284e-01	2.435692e-02	2.435692e-02
6.254788e-01	6.875492e-01	5.157091e-01	2.230887e-02	2.230887e-02
6.875495e-01	7.543945e-01	4.594463e-01	2.015068e-02	2.015068e-02
7.543948e-01	8.307892e-01	5.062073e-01	1.958502e-02	1.958502e-02
8.307892e-01	9.167328e-01	4.407530e-01	2.093478e-02	2.093478e-02
9.167328e-01	1.007451e+00	3.799898e-01	1.685988e-02	1.685988e-02
1.007446e+00	1.107714e+00	3.903489e-01	2.248893e-02	2.248893e-02
1.107714e+00	1.222306e+00	3.183652e-01	1.253343e-02	1.253343e-02
1.222307e+00	1.341673e+00	2.733298e-01	1.112891e-02	1.112891e-02
1.341675e+00	1.475365e+00	2.296137e-01	9.909551e-03	9.909551e-03
1.475363e+00	1.623377e+00	2.065586e-01	1.052260e-02	1.052260e-02
1.623381e+00	1.785719e+00	1.810563e-01	7.058819e-03	7.058819e-03
1.785719e+00	1.962381e+00	1.420707e-01	6.342375e-03	6.342375e-03
1.962380e+00	2.158140e+00	9.962490e-02	6.357692e-03	6.357692e-03
2.158143e+00	2.377777e+00	8.533123e-02	3.999559e-03	3.999559e-03
2.377774e+00	2.616506e+00	7.225789e-02	3.466439e-03	3.466439e-03
2.616504e+00	2.874336e+00	5.606368e-02	2.798971e-03	2.798971e-03
2.874341e+00	3.160819e+00	4.623996e-02	2.278714e-03	2.278714e-03
3.160819e+00	3.480721e+00	3.582141e-02	1.905634e-03	1.905634e-03
3.480715e+00	3.829265e+00	2.881475e-02	1.726258e-03	1.726258e-03
3.829264e+00	4.211236e+00	2.221384e-02	1.324652e-03	1.324652e-03
4.211235e+00	4.631405e+00	1.907255e-02	1.147053e-03	1.147053e-03
4.631410e+00	5.094550e+00	1.430078e-02	9.428956e-04	9.428956e-04
5.094546e+00	5.605434e+00	1.047283e-02	7.846725e-04	7.846725e-04
5.605433e+00	6.164067e+00	9.270401e-03	6.937936e-04	6.937936e-04
6.164075e+00	6.780005e+00	7.543213e-03	5.916307e-04	5.916307e-04
6.780000e+00	7.458000e+00	5.896646e-03	4.951354e-04	4.951354e-04
7.457997e+00	8.202843e+00	5.166323e-03	4.579318e-04	4.579318e-04
8.202850e+00	9.024090e+00	3.774451e-03	3.633266e-04	3.633266e-04
9.024084e+00	9.549296e+00	2.689843e-03	3.810229e-04	3.810229e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=3.0083667838326007e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.331789e+00	1.592188e-01	1.592188e-01
5.252111e-02	5.825069e-02	6.058547e-01	2.188425e-01	2.188425e-01
5.825071e-02	6.398029e-02	6.557715e-01	1.516733e-01	1.516733e-01
6.398026e-02	7.639434e-02	5.983205e-01	6.567022e-02	6.567022e-02
7.639438e-02	8.403382e-02	3.034759e-01	6.052143e-02	6.052143e-02
8.403385e-02	9.358315e-02	1.520486e-01	5.111089e-02	5.111089e-02
9.358315e-02	1.031325e-01	2.524922e-01	5.304393e-02	5.304393e-02
1.031324e-01	1.145916e-01	4.609588e-01	5.463514e-02	5.463514e-02
1.145914e-01	1.260506e-01	5.404107e-01	9.263331e-02	9.263331e-02
1.260504e-01	1.355996e-01	5.049965e-01	6.899561e-02	6.899561e-02
1.356000e-01	1.480140e-01	4.000271e-01	4.980474e-02	4.980474e-02
1.480140e-01	1.623380e-01	3.866481e-01	5.548205e-02	5.548205e-02
1.623377e-01	1.814363e-01	4.393091e-01	5.975272e-02	5.975272e-02
1.814367e-01	2.005353e-01	3.720249e-01	5.486189e-02	5.486189e-02
2.005357e-01	2.196343e-01	4.876839e-01	4.858752e-02	4.858752e-02
2.196337e-01	2.387323e-01	3.544296e-01	4.059449e-02	4.059449e-02
2.387321e-01	2.673799e-01	4.312492e-01	3.928553e-02	3.928553e-02
2.673801e-01	2.960279e-01	4.339911e-01	4.034506e-02	4.034506e-02
2.960281e-01	3.246759e-01	4.918004e-01	3.685873e-02	3.685873e-02
3.246761e-01	3.533239e-01	5.276196e-01	4.198990e-02	4.198990e-02
3.533244e-01	3.915216e-01	4.957421e-01	3.950267e-02	3.950267e-02
3.915214e-01	4.297186e-01	4.938082e-01	3.491144e-02	3.491144e-02
4.297184e-01	4.679156e-01	5.069749e-01	3.765545e-02	3.765545e-02
4.679151e-01	5.252109e-01	5.114651e-01	2.759934e-02	2.759934e-02
5.252111e-01	5.681829e-01	5.562906e-01	3.662793e-02	3.662793e-02
5.681831e-01	6.254789e-01	4.818196e-01	3.016917e-02	3.016917e-02
6.254788e-01	6.875492e-01	4.866146e-01	2.603886e-02	2.603886e-02
6.875495e-01	7.543945e-01	5.269037e-01	4.264996e-02	4.264996e-02
7.543948e-01	8.307892e-01	4.582785e-01	2.181244e-02	2.181244e-02
8.307892e-01	9.167328e-01	4.370970e-01	2.047241e-02	2.047241e-02
9.167328e-01	1.007451e+00	4.274368e-01	2.000017e-02	2.000017e-02
1.007446e+00	1.107714e+00	4.496438e-01	1.897452e-02	1.897452e-02
1.107714e+00	1.222306e+00	3.591028e-01	1.785371e-02	1.785371e-02
1.222307e+00	1.341673e+00	3.434336e-01	1.481428e-02	1.481428e-02
1.341675e+00	1.475365e+00	3.251161e-01	1.260505e-02	1.260505e-02
1.475363e+00	1.623377e+00	2.741723e-01	1.195663e-02	1.195663e-02
1.623381e+00	1.785719e+00	2.350015e-01	1.082341e-02	1.082341e-02
1.785719e+00	1.962381e+00	2.013651e-01	9.320662e-03	9.320662e-03
1.962380e+00	2.158140e+00	1.649164e-01	7.458451e-03	7.458451e-03
2.158143e+00	2.377777e+00	1.313050e-01	6.376226e-03	6.376226e-03
2.377774e+00	2.616506e+00	1.076612e-01	5.129637e-03	5.129637e-03
2.616504e+00	2.874336e+00	8.657967e-02	4.395235e-03	4.395235e-03
2.874341e+00	3.160819e+00	6.629392e-02	3.630425e-03	3.630425e-03
3.160819e+00	3.480721e+00	5.085848e-02	2.773232e-03	2.773232e-03
3.480715e+00	3.829265e+00	4.082312e-02	2.251204e-03	2.251204e-03
3.829264e+00	4.211236e+00	2.784322e-02	2.467146e-03	2.467146e-03
4.211235e+00	4.631405e+00	2.712719e-02	1.644519e-03	1.644519e-03
4.631410e+00	5.094550e+00	1.843392e-02	1.269801e-03	1.269801e-03
5.094546e+00	5.605434e+00	1.252032e-02	9.926144e-04	9.926144e-04
5.605433e+00	6.164067e+00	1.208960e-02	9.177188e-04	9.177188e-04
6.164075e+00	6.780005e+00	9.262338e-03	7.562946e-04	7.562946e-04
6.780000e+00	7.458000e+00	6.108709e-03	5.950495e-04	5.950495e-04
7.457997e+00	8.202843e+00	5.264770e-03	5.397919e-04	5.397919e-04
8.202850e+00	9.024090e+00	4.319572e-03	4.632013e-04	4.632013e-04
9.024084e+00	9.549296e+00	3.856534e-03	5.300676e-04	5.300676e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=1.0074278765508775e-07
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.062835e+00	1.473887e-01	1.473887e-01
5.252111e-02	5.825069e-02	6.813033e-01	1.077235e-01	1.077235e-01
5.825071e-02	6.398029e-02	6.302055e-01	1.036052e-01	1.036052e-01
6.398026e-02	7.639434e-02	4.402271e-01	5.882782e-02	5.882782e-02
7.639438e-02	8.403382e-02	2.043910e-01	5.109775e-02	5.109775e-02
8.403385e-02	9.358315e-02	2.043910e-01	4.570320e-02	4.570320e-02
9.358315e-02	1.031325e-01	1.839509e-01	4.335764e-02	4.335764e-02
1.031324e-01	1.145916e-01	4.513619e-01	6.199932e-02	6.199932e-02
1.145914e-01	1.260506e-01	6.046545e-01	7.175929e-02	7.175929e-02
1.260504e-01	1.355996e-01	3.372487e-01	5.870745e-02	5.870745e-02
1.356000e-01	1.480140e-01	4.166462e-01	5.723075e-02	5.723075e-02
1.480140e-01	1.623380e-01	4.087805e-01	5.277334e-02	5.277334e-02
1.623377e-01	1.814363e-01	4.036722e-01	4.541667e-02	4.541667e-02
1.814367e-01	2.005353e-01	5.416360e-01	5.260835e-02	5.260835e-02
2.005357e-01	2.196343e-01	4.292210e-01	4.683186e-02	4.683186e-02
2.196337e-01	2.387323e-01	4.956481e-01	5.032544e-02	5.032544e-02
2.387321e-01	2.673799e-01	4.326290e-01	3.838962e-02	3.838962e-02
2.673801e-01	2.960279e-01	4.871334e-01	4.073616e-02	4.073616e-02
2.960281e-01	3.246759e-01	4.666945e-01	3.987238e-02	3.987238e-02
3.246761e-01	3.533239e-01	4.701010e-01	4.001764e-02	4.001764e-02
3.533244e-01	3.915216e-01	6.003985e-01	3.916568e-02	3.916568e-02
3.915214e-01	4.297186e-01	4.700994e-01	3.465618e-02	3.465618e-02
4.297184e-01	4.679156e-01	4.879834e-01	3.530924e-02	3.530924e-02
4.679151e-01	5.252109e-01	4.394406e-01	2.735838e-02	2.735838e-02
5.252111e-01	5.681829e-01	5.745663e-01	3.612268e-02	3.612268e-02
5.681831e-01	6.254789e-01	5.194937e-01	2.974612e-02	2.974612e-02
6.254788e-01	6.875492e-01	4.748163e-01	2.732261e-02	2.732261e-02
6.875495e-01	7.543945e-01	4.773997e-01	2.640026e-02	2.640026e-02
7.543948e-01	8.307892e-01	5.007579e-01	2.529209e-02	2.529209e-02
8.307892e-01	9.167328e-01	4.496607e-01	2.259630e-02	2.259630e-02
9.167328e-01	1.007451e+00	4.776302e-01	2.266733e-02	2.266733e-02
1.007446e+00	1.107714e+00	4.292196e-01	2.043903e-02	2.043903e-02
1.107714e+00	1.222306e+00	3.593863e-01	1.749465e-02	1.749465e-02
1.222307e+00	1.341673e+00	3.425600e-01	1.673515e-02	1.673515e-02
1.341675e+00	1.475365e+00	3.357857e-01	1.565609e-02	1.565609e-02
1.475363e+00	1.623377e+00	2.986749e-01	1.403297e-02	1.403297e-02
1.623381e+00	1.785719e+00	2.572923e-01	1.243669e-02	1.243669e-02
1.785719e+00	1.962381e+00	2.248301e-01	1.114442e-02	1.114442e-02
1.962380e+00	2.158140e+00	1.689970e-01	9.178657e-03	9.178657e-03
2.158143e+00	2.377777e+00	1.528488e-01	8.241057e-03	8.241057e-03
2.377774e+00	2.616506e+00	1.209997e-01	7.032966e-03	7.032966e-03
2.616504e+00	2.874336e+00	9.386814e-02	5.960632e-03	5.960632e-03
2.874341e+00	3.160819e+00	7.392166e-02	5.018130e-03	5.018130e-03
3.160819e+00	3.480721e+00	5.308057e-02	4.024028e-03	4.024028e-03
3.480715e+00	3.829265e+00	3.863824e-02	3.289105e-03	3.289105e-03
3.829264e+00	4.211236e+00	2.733729e-02	2.642796e-03	2.642796e-03
4.211235e+00	4.631405e+00	1.974227e-02	2.141350e-03	2.141350e-03
4.631410e+00	5.094550e+00	1.517132e-02	1.787958e-03	1.787958e-03
5.094546e+00	5.605434e+00	1.337136e-02	1.598183e-03	1.598183e-03
5.605433e+00	6.164067e+00	8.035886e-03	1.184827e-03	1.184827e-03
6.164075e+00	6.780005e+00	7.288359e-03	1.074610e-03	1.074610e-03
6.780000e+00	7.458000e+00	3.166622e-03	6.751261e-04	6.751261e-04
7.457997e+00	8.202843e+00	2.489375e-03	5.711018e-04	5.711018e-04
8.202850e+00	9.024090e+00	1.069487e-03	3.564958e-04	3.564958e-04
9.024084e+00	9.549296e+00	1.858098e-03	5.875822e-04	5.875822e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=7.1397041347406342e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.519040e+00	8.871424e-02	8.871424e-02
5.252111e-02	5.825069e-02	1.232724e+00	9.150885e-02	9.150885e-02
5.825071e-02	6.398029e-02	8.770952e-01	6.914996e-02	6.914996e-02
6.398026e-02	7.639434e-02	6.606921e-01	3.787653e-02	3.787653e-02
7.639438e-02	8.403382e-02	4.166074e-01	3.821614e-02	3.821614e-02
8.403385e-02	9.358315e-02	2.679517e-01	2.866291e-02	2.866291e-02
9.358315e-02	1.031325e-01	3.555167e-01	2.959883e-02	2.959883e-02
1.031324e-01	1.145916e-01	5.271876e-01	3.488525e-02	3.488525e-02
1.145914e-01	1.260506e-01	6.169381e-01	3.886807e-02	3.886807e-02
1.260504e-01	1.355996e-01	6.070723e-01	3.563606e-02	3.563606e-02
1.356000e-01	1.480140e-01	5.195623e-01	2.867357e-02	2.867357e-02
1.480140e-01	1.623380e-01	4.765115e-01	2.948260e-02	2.948260e-02
1.623377e-01	1.814363e-01	4.791179e-01	2.675898e-02	2.675898e-02
1.814367e-01	2.005353e-01	5.642147e-01	2.664764e-02	2.664764e-02
2.005357e-01	2.196343e-01	5.538071e-01	2.651088e-02	2.651088e-02
2.196337e-01	2.387323e-01	5.529557e-01	2.353236e-02	2.353236e-02
2.387321e-01	2.673799e-01	5.444079e-01	2.665743e-02	2.665743e-02
2.673801e-01	2.960279e-01	5.159091e-01	2.258945e-02	2.258945e-02
2.960281e-01	3.246759e-01	5.183735e-01	2.017267e-02	2.017267e-02
3.246761e-01	3.533239e-01	5.123891e-01	2.051072e-02	2.051072e-02
3.533244e-01	3.915216e-01	5.299189e-01	1.864114e-02	1.864114e-02
3.915214e-01	4.297186e-01	5.118828e-01	2.097573e-02	2.097573e-02
4.297184e-01	4.679156e-01	5.030945e-01	1.859879e-02	1.859879e-02
4.679151e-01	5.252109e-01	5.237586e-01	1.450373e-02	1.450373e-02
5.252111e-01	5.681829e-01	4.754390e-01	1.950135e-02	1.950135e-02
5.681831e-01	6.254789e-01	4.808698e-01	1.342920e-02	1.342920e-02
6.254788e-01	6.875492e-01	4.918662e-01	1.343872e-02	1.343872e-02
6.875495e-01	7.543945e-01	4.689696e-01	1.165486e-02	1.165486e-02
7.543948e-01	8.307892e-01	4.313743e-01	1.439740e-02	1.439740e-02
8.307892e-01	9.167328e-01	4.410686e-01	1.047298e-02	1.047298e-02
9.167328e-01	1.007451e+00	4.209163e-01	1.122529e-02	1.122529e-02
1.007446e+00	1.107714e+00	3.922307e-01	8.935406e-03	8.935406e-03
1.107714e+00	1.222306e+00	3.473333e-01	7.973422e-03	7.973422e-03
1.222307e+00	1.341673e+00	3.242602e-01	7.634219e-03	7.634219e-03
1.341675e+00	1.475365e+00	2.945356e-01	6.383628e-03	6.383628e-03
1.475363e+00	1.623377e+00	2.563250e-01	6.328526e-03	6.328526e-03
1.623381e+00	1.785719e+00	2.294571e-01	5.184192e-03	5.184192e-03
1.785719e+00	1.962381e+00	1.877874e-01	4.329884e-03	4.329884e-03
1.962380e+00	2.158140e+00	1.464247e-01	3.754376e-03	3.754376e-03
2.158143e+00	2.377777e+00	1.232847e-01	2.929120e-03	2.929120e-03
2.377774e+00	2.616506e+00	9.619527e-02	2.375414e-03	2.375414e-03
2.616504e+00	2.874336e+00	7.816159e-02	2.036585e-03	2.036585e-03
2.874341e+00	3.160819e+00	5.943957e-02	1.797636e-03	1.797636e-03
3.160819e+00	3.480721e+00	4.506358e-02	1.552096e-03	1.552096e-03
3.480715e+00	3.829265e+00	3.689471e-02	1.109793e-03	1.109793e-03
3.829264e+00	4.211236e+00	2.803143e-02	8.830331e-04	8.830331e-04
4.211235e+00	4.631405e+00	2.202686e-02	7.152497e-04	7.152497e-04
4.631410e+00	5.094550e+00	1.675948e-02	5.997577e-04	5.997577e-04
5.094546e+00	5.605434e+00	1.309153e-02	4.934580e-04	4.934580e-04
5.605433e+00	6.164067e+00	9.736427e-03	4.136472e-04	4.136472e-04
6.164075e+00	6.780005e+00	8.510673e-03	3.568485e-04	3.568485e-04
6.780000e+00	7.458000e+00	6.370345e-03	2.955970e-04	2.955970e-04
7.457997e+00	8.202843e+00	5.261799e-03	2.589957e-04	2.589957e-04
8.202850e+00	9.024090e+00	4.299679e-03	2.221347e-04	2.221347e-04
9.024084e+00	9.549296e+00	3.578511e-03	2.909508e-04	2.909508e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=3.7777623695443072e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.678524e+00	1.134241e-01	1.134241e-01
5.252111e-02	5.825069e-02	1.315735e+00	9.167158e-02	9.167158e-02
5.825071e-02	6.398029e-02	1.092188e+00	8.352168e-02	8.352168e-02
6.398026e-02	7.639434e-02	7.340214e-01	4.651672e-02	4.651672e-02
7.639438e-02	8.403382e-02	5.556744e-01	5.159308e-02	5.159308e-02
8.403385e-02	9.358315e-02	3.180757e-01	3.491334e-02	3.491334e-02
9.358315e-02	1.031325e-01	3.832217e-01	3.832217e-02	3.832217e-02
1.031324e-01	1.145916e-01	6.131559e-01	4.425071e-02	4.425071e-02
1.145914e-01	1.260506e-01	5.939947e-01	4.355381e-02	4.355381e-02
1.260504e-01	1.355996e-01	5.940030e-01	4.771147e-02	4.771147e-02
1.356000e-01	1.480140e-01	6.013709e-01	4.210438e-02	4.210438e-02
1.480140e-01	1.623380e-01	5.160728e-01	3.631076e-02	3.631076e-02
1.623377e-01	1.814363e-01	5.805839e-01	3.335368e-02	3.335368e-02
1.814367e-01	2.005353e-01	5.825003e-01	3.340867e-02	3.340867e-02
2.005357e-01	2.196343e-01	5.345973e-01	3.200549e-02	3.200549e-02
2.196337e-01	2.387323e-01	6.112417e-01	3.422297e-02	3.422297e-02
2.387321e-01	2.673799e-01	5.582313e-01	2.670382e-02	2.670382e-02
2.673801e-01	2.960279e-01	5.543989e-01	2.661200e-02	2.661200e-02
2.960281e-01	3.246759e-01	6.106054e-01	2.792844e-02	2.792844e-02
3.246761e-01	3.533239e-01	5.658958e-01	2.688652e-02	2.688652e-02
3.533244e-01	3.915216e-01	5.096876e-01	2.209776e-02	2.209776e-02
3.915214e-01	4.297186e-01	5.556745e-01	2.307312e-02	2.307312e-02
4.297184e-01	4.679156e-01	5.547163e-01	2.305323e-02	2.305323e-02
4.679151e-01	5.252109e-01	5.563132e-01	1.884995e-02	1.884995e-02
5.252111e-01	5.681829e-01	5.475847e-01	2.159464e-02	2.159464e-02
5.681831e-01	6.254789e-01	5.831387e-01	1.929907e-02	1.929907e-02
6.254788e-01	6.875492e-01	5.123411e-01	1.737998e-02	1.737998e-02
6.875495e-01	7.543945e-01	4.877898e-01	1.634157e-02	1.634157e-02
7.543948e-01	8.307892e-01	5.159149e-01	1.572064e-02	1.572064e-02
8.307892e-01	9.167328e-01	4.436884e-01	1.374498e-02	1.374498e-02
9.167328e-01	1.007451e+00	4.356656e-01	1.325688e-02	1.325688e-02
1.007446e+00	1.107714e+00	4.087706e-01	1.221435e-02	1.221435e-02
1.107714e+00	1.222306e+00	3.934417e-01	1.120921e-02	1.120921e-02
1.222307e+00	1.341673e+00	3.482745e-01	1.033314e-02	1.033314e-02
1.341675e+00	1.475365e+00	3.312153e-01	9.521770e-03	9.521770e-03
1.475363e+00	1.623377e+00	2.732017e-01	8.218683e-03	8.218683e-03
1.623381e+00	1.785719e+00	2.229462e-01	7.089276e-03	7.089276e-03
1.785719e+00	1.962381e+00	1.889190e-01	6.255733e-03	6.255733e-03
1.962380e+00	2.158140e+00	1.508598e-01	5.310515e-03	5.310515e-03
2.158143e+00	2.377777e+00	1.247976e-01	4.560004e-03	4.560004e-03
2.377774e+00	2.616506e+00	8.890811e-02	3.691708e-03	3.691708e-03
2.616504e+00	2.874336e+00	6.514781e-02	3.040839e-03	3.040839e-03
2.874341e+00	3.160819e+00	4.918057e-02	2.506473e-03	2.506473e-03
3.160819e+00	3.480721e+00	3.122983e-02	1.890115e-03	1.890115e-03
3.480715e+00	3.829265e+00	2.540822e-02	1.633302e-03	1.633302e-03
3.829264e+00	4.211236e+00	1.801152e-02	1.313625e-03	1.313625e-03
4.211235e+00	4.631405e+00	1.358700e-02	1.087830e-03	1.087830e-03
4.631410e+00	5.094550e+00	8.138584e-03	8.019186e-04	8.019186e-04
5.094546e+00	5.605434e+00	6.876533e-03	7.018331e-04	7.018331e-04
5.605433e+00	6.164067e+00	4.978634e-03	5.710885e-04	5.710885e-04
6.164075e+00	6.780005e+00	3.683699e-03	4.678304e-04	4.678304e-04
6.780000e+00	7.458000e+00	2.212984e-03	3.456099e-04	3.456099e-04
7.457997e+00	8.202843e+00	2.260035e-03	3.332241e-04	3.332241e-04
8.202850e+00	9.024090e+00	1.648753e-03	2.710533e-04	2.710533e-04
9.024084e+00	9.549296e+00	3.483848e-04	1.558025e-04	1.558025e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=2.2170478570733466e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.239511e+00	2.104136e-01	2.104136e-01
5.252111e-02	5.825069e-02	1.546032e+00	1.460060e-01	1.460060e-01
5.825071e-02	6.398029e-02	1.210561e+00	1.403643e-01	1.403643e-01
6.398026e-02	7.639434e-02	8.664533e-01	7.604412e-02	7.604412e-02
7.639438e-02	8.403382e-02	5.188863e-01	7.963823e-02	7.963823e-02
8.403385e-02	9.358315e-02	3.454870e-01	4.891500e-02	4.891500e-02
9.358315e-02	1.031325e-01	5.413799e-01	5.249562e-02	5.249562e-02
1.031324e-01	1.145916e-01	7.067195e-01	7.520183e-02	7.520183e-02
1.145914e-01	1.260506e-01	6.949447e-01	7.389090e-02	7.389090e-02
1.260504e-01	1.355996e-01	7.294178e-01	7.650275e-02	7.650275e-02
1.356000e-01	1.480140e-01	7.556116e-01	5.923092e-02	5.923092e-02
1.480140e-01	1.623380e-01	6.459302e-01	5.418159e-02	5.418159e-02
1.623377e-01	1.814363e-01	6.641330e-01	4.949142e-02	4.949142e-02
1.814367e-01	2.005353e-01	7.044621e-01	4.938620e-02	4.938620e-02
2.005357e-01	2.196343e-01	6.362273e-01	4.394747e-02	4.394747e-02
2.196337e-01	2.387323e-01	7.055496e-01	4.803434e-02	4.803434e-02
2.387321e-01	2.673799e-01	6.455382e-01	3.644755e-02	3.644755e-02
2.673801e-01	2.960279e-01	6.638108e-01	3.875310e-02	3.875310e-02
2.960281e-01	3.246759e-01	6.193917e-01	3.745047e-02	3.745047e-02
3.246761e-01	3.533239e-01	5.714226e-01	3.816215e-02	3.816215e-02
3.533244e-01	3.915216e-01	6.358364e-01	3.269503e-02	3.269503e-02
3.915214e-01	4.297186e-01	6.286209e-01	3.470462e-02	3.470462e-02
4.297184e-01	4.679156e-01	5.850583e-01	2.902237e-02	2.902237e-02
4.679151e-01	5.252109e-01	5.625418e-01	3.003558e-02	3.003558e-02
5.252111e-01	5.681829e-01	5.964621e-01	3.126870e-02	3.126870e-02
5.681831e-01	6.254789e-01	5.448284e-01	2.435692e-02	2.435692e-02
6.254788e-01	6.875492e-01	5.157091e-01	2.230887e-02	2.230887e-02
6.875495e-01	7.543945e-01	4.594463e-01	2.015068e-02	2.015068e-02
7.543948e-01	8.307892e-01	5.062073e-01	1.958502e-02	1.958502e-02
8.307892e-01	9.167328e-01	4.407530e-01	2.093478e-02	2.093478e-02
9.167328e-01	1.007451e+00	3.799898e-01	1.685988e-02	1.685988e-02
1.007446e+00	1.107714e+00	3.903489e-01	2.248893e-02	2.248893e-02
1.107714e+00	1.222306e+00	3.183652e-01	1.253343e-02	1.253343e-02
1.222307e+00	1.341673e+00	2.733298e-01	1.112891e-02	1.112891e-02
1.341675e+00	1.475365e+00	2.296137e-01	9.909551e-03	9.909551e-03
1.475363e+00	1.623377e+00	2.065586e-01	1.052260e-02	1.052260e-02
1.623381e+00	1.785719e+00	1.810563e-01	7.058819e-03	7.058819e-03
1.785719e+00	1.962381e+00	1.420707e-01	6.342375e-03	6.342375e-03
1.962380e+00	2.158140e+00	9.962490e-02	6.357692e-03	6.357692e-03
2.158143e+00	2.377777e+00	8.533123e-02	3.999559e-03	3.999559e-03
2.377774e+00	2.616506e+00	7.225789e-02	3.466439e-03	3.466439e-03
2.616504e+00	2.874336e+00	5.606368e-02	2.798971e-03	2.798971e-03
2.874341e+00	3.160819e+00	4.623996e-02	2.278714e-03	2.278714e-03
3.160819e+00	3.480721e+00	3.582141e-02	1.905634e-03	1.905634e-03
3.480715e+00	3.829265e+00	2.881475e-02	1.726258e-03	1.726258e-03
3.829264e+00	4.211236e+00	2.221384e-02	1.324652e-03	1.324652e-03
4.211235e+00	4.631405e+00	1.907255e-02	1.147053e-03	1.147053e-03
4.631410e+00	5.094550e+00	1.430078e-02	9.428956e-04	9.428956e-04
5.094546e+00	5.605434e+00	1.047283e-02	7.846725e-04	7.846725e-04
5.605433e+00	6.164067e+00	9.270401e-03	6.937936e-04	6.937936e-04
6.164075e+00	6.780005e+00	7.543213e-03	5.916307e-04	5.916307e-04
6.780000e+00	7.458000e+00	5.896646e-03	4.951354e-04	4.951354e-04
7.457997e+00	8.202843e+00	5.166323e-03	4.579318e-04	4.579318e-04
8.202850e+00	9.024090e+00	3.774451e-03	3.633266e-04	3.633266e-04
9.024084e+00	9.549296e+00	2.689843e-03	3.810229e-04	3.810229e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x01-y06
ScaledBy=5.4541731130220354e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.268462e+00	1.584362e-01	1.584362e-01
5.252111e-02	5.825069e-02	1.881159e+00	1.317075e-01	1.317075e-01
5.825071e-02	6.398029e-02	1.687511e+00	1.247444e-01	1.247444e-01
6.398026e-02	7.639434e-02	9.193005e-01	6.255046e-02	6.255046e-02
7.639438e-02	8.403382e-02	5.878623e-01	6.376263e-02	6.376263e-02
8.403385e-02	9.358315e-02	5.090196e-01	5.306896e-02	5.306896e-02
9.358315e-02	1.031325e-01	5.311481e-01	5.421008e-02	5.421008e-02
1.031324e-01	1.145916e-01	8.483631e-01	6.254215e-02	6.254215e-02
1.145914e-01	1.260506e-01	9.636301e-01	6.665566e-02	6.665566e-02
1.260504e-01	1.355996e-01	8.409977e-01	6.821392e-02	6.821392e-02
1.356000e-01	1.480140e-01	7.618325e-01	5.694203e-02	5.694203e-02
1.480140e-01	1.623380e-01	6.565592e-01	4.921119e-02	4.921119e-02
1.623377e-01	1.814363e-01	7.939598e-01	4.686597e-02	4.686597e-02
1.814367e-01	2.005353e-01	6.833035e-01	4.347756e-02	4.347756e-02
2.005357e-01	2.196343e-01	7.386316e-01	4.520352e-02	4.520352e-02
2.196337e-01	2.387323e-01	7.026683e-01	4.408933e-02	4.408933e-02
2.387321e-01	2.673799e-01	6.676296e-01	3.508982e-02	3.508982e-02
2.673801e-01	2.960279e-01	6.897608e-01	3.566668e-02	3.566668e-02
2.960281e-01	3.246759e-01	6.657852e-01	3.504133e-02	3.504133e-02
3.246761e-01	3.533239e-01	6.713182e-01	3.518662e-02	3.518662e-02
3.533244e-01	3.915216e-01	6.597889e-01	3.020966e-02	3.020966e-02
3.915214e-01	4.297186e-01	6.874530e-01	3.083649e-02	3.083649e-02
4.297184e-01	4.679156e-01	6.072272e-01	2.898137e-02	2.898137e-02
4.679151e-01	5.252109e-01	6.602501e-01	2.467470e-02	2.467470e-02
5.252111e-01	5.681829e-01	5.815616e-01	2.674024e-02	2.674024e-02
5.681831e-01	6.254789e-01	5.929340e-01	2.338304e-02	2.338304e-02
6.254788e-01	6.875492e-01	5.711579e-01	2.204930e-02	2.204930e-02
6.875495e-01	7.543945e-01	5.279901e-01	2.042855e-02	2.042855e-02
7.543948e-01	8.307892e-01	5.069447e-01	1.872443e-02	1.872443e-02
8.307892e-01	9.167328e-01	4.567657e-01	1.675711e-02	1.675711e-02
9.167328e-01	1.007451e+00	4.443737e-01	1.608741e-02	1.608741e-02
1.007446e+00	1.107714e+00	3.941463e-01	1.441142e-02	1.441142e-02
1.107714e+00	1.222306e+00	3.287407e-01	1.231144e-02	1.231144e-02
1.222307e+00	1.341673e+00	2.761991e-01	1.105681e-02	1.105681e-02
1.341675e+00	1.475365e+00	2.477918e-01	9.895850e-03	9.895850e-03
1.475363e+00	1.623377e+00	2.077487e-01	8.611464e-03	8.611464e-03
1.623381e+00	1.785719e+00	1.796541e-01	7.646586e-03	7.646586e-03
1.785719e+00	1.962381e+00	1.411618e-01	6.497496e-03	6.497496e-03
1.962380e+00	2.158140e+00	9.419325e-02	5.042048e-03	5.042048e-03
2.158143e+00	2.377777e+00	9.117122e-02	4.683153e-03	4.683153e-03
2.377774e+00	2.616506e+00	6.528744e-02	3.801181e-03	3.801181e-03
2.616504e+00	2.874336e+00	4.672143e-02	3.094203e-03	3.094203e-03
2.874341e+00	3.160819e+00	3.282819e-02	2.460577e-03	2.460577e-03
3.160819e+00	3.480721e+00	2.444348e-02	2.009242e-03	2.009242e-03
3.480715e+00	3.829265e+00	2.031225e-02	1.754711e-03	1.754711e-03
3.829264e+00	4.211236e+00	1.341709e-02	1.362299e-03	1.362299e-03
4.211235e+00	4.631405e+00	1.131711e-02	1.192929e-03	1.192929e-03
4.631410e+00	5.094550e+00	7.985534e-03	9.544540e-04	9.544540e-04
5.094546e+00	5.605434e+00	5.067439e-03	7.239199e-04	7.239199e-04
5.605433e+00	6.164067e+00	3.404814e-03	5.674689e-04	5.674689e-04
6.164075e+00	6.780005e+00	3.259646e-03	5.287844e-04	5.287844e-04
6.780000e+00	7.458000e+00	1.870251e-03	3.817633e-04	3.817633e-04
7.457997e+00	8.202843e+00	1.986139e-03	3.753451e-04	3.753451e-04
8.202850e+00	9.024090e+00	1.351037e-03	2.948206e-04	2.948206e-04
9.024084e+00	9.549296e+00	9.053700e-04	3.017900e-04	3.017900e-04
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d05-x02-y01.dat <==
# BEGIN PLOT
DrawOnly=/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region, $p_\text{T}^Z < 5$ GeV
PlotSize=8,6
YTwosidedTicks=1
LegendXPos=0.3
XLabel=$\sum p_\text{T} / \delta\eta\delta\phi$ [GeV]
XMax=5.0
Legend=0
LeftMargin=1.8
LegendOnly=/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
RatioPlot=1
LogX=1
LogY=1
RatioPlotYMax=1.5
YLabelSep=7.0
XMin=0.048
RatioPlotYSize=3
RatioPlotYMin=0.5
XTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d05-x02-y01
YLabel=$\dfrac{1}{N_{ev}} \dfrac{\text{d}N_{ev}}{\text{d}\sum p_\text{T} / \delta\eta\delta\phi}$
LegendYPos=0.3
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d05-x02-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d05-x02-y01
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.191320e+00	5.223080e-02	5.223080e-02
5.252111e-02	5.825069e-02	1.789590e+00	4.674930e-02	4.674930e-02
5.825071e-02	6.398029e-02	1.501190e+00	4.483710e-02	4.483710e-02
6.398031e-02	6.970989e-02	1.212190e+00	4.360550e-02	4.360550e-02
6.970985e-02	7.639435e-02	1.041820e+00	3.741200e-02	3.741200e-02
7.639438e-02	8.403382e-02	7.612660e-01	3.193630e-02	3.193630e-02
8.403385e-02	9.358315e-02	5.930580e-01	2.669970e-02	2.669970e-02
9.358315e-02	1.031325e-01	6.142660e-01	2.519110e-02	2.519110e-02
1.031324e-01	1.145916e-01	8.589250e-01	2.421770e-02	2.421770e-02
1.145914e-01	1.260506e-01	1.018690e+00	2.214130e-02	2.214130e-02
1.260504e-01	1.355996e-01	9.653200e-01	2.397070e-02	2.397070e-02
1.356000e-01	1.480140e-01	8.702330e-01	2.129360e-02	2.129360e-02
1.480140e-01	1.623380e-01	7.747480e-01	2.032810e-02	2.032810e-02
1.623377e-01	1.814363e-01	8.620360e-01	1.787200e-02	1.787200e-02
1.814367e-01	2.005353e-01	8.889040e-01	1.666280e-02	1.666280e-02
2.005357e-01	2.196343e-01	8.743780e-01	1.642280e-02	1.642280e-02
2.196337e-01	2.387323e-01	8.356760e-01	1.588420e-02	1.588420e-02
2.387321e-01	2.673799e-01	8.384100e-01	1.459280e-02	1.459280e-02
2.673801e-01	2.960279e-01	8.468290e-01	1.359730e-02	1.359730e-02
2.960281e-01	3.246759e-01	8.367610e-01	1.337290e-02	1.337290e-02
3.246761e-01	3.533239e-01	8.180620e-01	1.253750e-02	1.253750e-02
3.533244e-01	3.915216e-01	7.851400e-01	1.166570e-02	1.166570e-02
3.915214e-01	4.297186e-01	7.877050e-01	1.110580e-02	1.110580e-02
4.297184e-01	4.679156e-01	7.369180e-01	1.002920e-02	1.002920e-02
4.679151e-01	5.252109e-01	7.135900e-01	8.375760e-03	8.375760e-03
5.252111e-01	5.681829e-01	6.887740e-01	8.236160e-03	8.236160e-03
5.681831e-01	6.254789e-01	6.482180e-01	6.920670e-03	6.920670e-03
6.254788e-01	6.875492e-01	6.175460e-01	5.536430e-03	5.536430e-03
6.875495e-01	7.543945e-01	5.772010e-01	5.488360e-03	5.488360e-03
7.543948e-01	8.307892e-01	5.291630e-01	5.526280e-03	5.526280e-03
8.307892e-01	9.167328e-01	4.921240e-01	5.184910e-03	5.184910e-03
9.167328e-01	1.007451e+00	4.371760e-01	5.041770e-03	5.041770e-03
1.007446e+00	1.107714e+00	3.792290e-01	5.020670e-03	5.020670e-03
1.107714e+00	1.222306e+00	3.273990e-01	4.557640e-03	4.557640e-03
1.222307e+00	1.341673e+00	2.841700e-01	4.166690e-03	4.166690e-03
1.341675e+00	1.475365e+00	2.319100e-01	3.814800e-03	3.814800e-03
1.475363e+00	1.623377e+00	1.903240e-01	3.316680e-03	3.316680e-03
1.623381e+00	1.785719e+00	1.489220e-01	2.810790e-03	2.810790e-03
1.785719e+00	1.962381e+00	1.164780e-01	2.426920e-03	2.426920e-03
1.962380e+00	2.158140e+00	9.154810e-02	2.019520e-03	2.019520e-03
2.158143e+00	2.377777e+00	6.538240e-02	1.736600e-03	1.736600e-03
2.377774e+00	2.616506e+00	4.519600e-02	1.370760e-03	1.370760e-03
2.616504e+00	2.874336e+00	3.114270e-02	9.739550e-04	9.739550e-04
2.874341e+00	3.160819e+00	1.965380e-02	7.698570e-04	7.698570e-04
3.160819e+00	3.480721e+00	1.101490e-02	5.337200e-04	5.337200e-04
3.480715e+00	3.829265e+00	6.235150e-03	4.072960e-04	4.072960e-04
3.829264e+00	4.211236e+00	3.191930e-03	3.149970e-04	3.149970e-04
4.211235e+00	4.631405e+00	1.411120e-03	2.217610e-04	2.217610e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=4.5533788135240268e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	3.035307e+00	9.328888e-02	9.328888e-02
5.252111e-02	5.825069e-02	2.095365e+00	2.516951e-01	2.516951e-01
5.825071e-02	6.398029e-02	2.018071e+00	6.045943e-02	6.045943e-02
6.398031e-02	6.970989e-02	1.472609e+00	6.611610e-02	6.611610e-02
6.970985e-02	7.639435e-02	9.498713e-01	6.467266e-02	6.467266e-02
7.639438e-02	8.403382e-02	8.354243e-01	3.732790e-02	3.732790e-02
8.403385e-02	9.358315e-02	5.449212e-01	2.883340e-02	2.883340e-02
9.358315e-02	1.031325e-01	6.252012e-01	2.908188e-02	2.908188e-02
1.031324e-01	1.145916e-01	1.066837e+00	3.806087e-02	3.806087e-02
1.145914e-01	1.260506e-01	1.239827e+00	3.007077e-02	3.007077e-02
1.260504e-01	1.355996e-01	1.073670e+00	3.004153e-02	3.004153e-02
1.356000e-01	1.480140e-01	8.402070e-01	3.452538e-02	3.452538e-02
1.480140e-01	1.623380e-01	9.065135e-01	7.855239e-02	7.855239e-02
1.623377e-01	1.814363e-01	9.457756e-01	2.013739e-02	2.013739e-02
1.814367e-01	2.005353e-01	9.356649e-01	2.391772e-02	2.391772e-02
2.005357e-01	2.196343e-01	8.788398e-01	2.185396e-02	2.185396e-02
2.196337e-01	2.387323e-01	8.288037e-01	2.577297e-02	2.577297e-02
2.387321e-01	2.673799e-01	8.102737e-01	4.131891e-02	4.131891e-02
2.673801e-01	2.960279e-01	8.152958e-01	1.868898e-02	1.868898e-02
2.960281e-01	3.246759e-01	8.095002e-01	2.654419e-02	2.654419e-02
3.246761e-01	3.533239e-01	7.435307e-01	1.744263e-02	1.744263e-02
3.533244e-01	3.915216e-01	7.288346e-01	1.415008e-02	1.415008e-02
3.915214e-01	4.297186e-01	7.167151e-01	1.577183e-02	1.577183e-02
4.297184e-01	4.679156e-01	6.749215e-01	1.947522e-02	1.947522e-02
4.679151e-01	5.252109e-01	6.405393e-01	1.268151e-02	1.268151e-02
5.252111e-01	5.681829e-01	6.255316e-01	1.162872e-02	1.162872e-02
5.681831e-01	6.254789e-01	5.892160e-01	1.065849e-02	1.065849e-02
6.254788e-01	6.875492e-01	5.754959e-01	1.042786e-02	1.042786e-02
6.875495e-01	7.543945e-01	5.228433e-01	9.144360e-03	9.144360e-03
7.543948e-01	8.307892e-01	4.829816e-01	8.261193e-03	8.261193e-03
8.307892e-01	9.167328e-01	4.444126e-01	7.265988e-03	7.265988e-03
9.167328e-01	1.007451e+00	4.079825e-01	6.812263e-03	6.812263e-03
1.007446e+00	1.107714e+00	3.747208e-01	5.480892e-03	5.480892e-03
1.107714e+00	1.222306e+00	3.149750e-01	4.808157e-03	4.808157e-03
1.222307e+00	1.341673e+00	2.875367e-01	5.502521e-03	5.502521e-03
1.341675e+00	1.475365e+00	2.273777e-01	4.746990e-03	4.746990e-03
1.475363e+00	1.623377e+00	1.973135e-01	3.757622e-03	3.757622e-03
1.623381e+00	1.785719e+00	1.535650e-01	3.341329e-03	3.341329e-03
1.785719e+00	1.962381e+00	1.223052e-01	2.585284e-03	2.585284e-03
1.962380e+00	2.158140e+00	8.878218e-02	3.629674e-03	3.629674e-03
2.158143e+00	2.377777e+00	6.737295e-02	1.881242e-03	1.881242e-03
2.377774e+00	2.616506e+00	4.652623e-02	1.128042e-03	1.128042e-03
2.616504e+00	2.874336e+00	3.113262e-02	1.336280e-03	1.336280e-03
2.874341e+00	3.160819e+00	1.962575e-02	6.301762e-04	6.301762e-04
3.160819e+00	3.480721e+00	1.120680e-02	5.540301e-04	5.540301e-04
3.480715e+00	3.829265e+00	6.988989e-03	2.614449e-04	2.614449e-04
3.829264e+00	4.211236e+00	3.708769e-03	2.845112e-04	2.845112e-04
4.211235e+00	4.631405e+00	1.873475e-03	1.320209e-04	1.320209e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=4.4506168671396359e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.208465e+01	1.935361e-01	1.935361e-01
5.252111e-02	5.825069e-02	9.847500e+00	1.362782e-01	1.362782e-01
5.825071e-02	6.398029e-02	7.876295e+00	1.213099e-01	1.213099e-01
6.398031e-02	6.970989e-02	5.799015e+00	1.492827e-01	1.492827e-01
6.970985e-02	7.639435e-02	4.321415e+00	9.580174e-02	9.580174e-02
7.639438e-02	8.403382e-02	3.276785e+00	7.943814e-02	7.943814e-02
8.403385e-02	9.358315e-02	2.036734e+00	4.297940e-02	4.297940e-02
9.358315e-02	1.031325e-01	1.831202e+00	4.301066e-02	4.301066e-02
1.031324e-01	1.145916e-01	2.465724e+00	5.529382e-02	5.529382e-02
1.145914e-01	1.260506e-01	2.493711e+00	5.952144e-02	5.952144e-02
1.260504e-01	1.355996e-01	2.184432e+00	4.914316e-02	4.914316e-02
1.356000e-01	1.480140e-01	1.841270e+00	5.542045e-02	5.542045e-02
1.480140e-01	1.623380e-01	1.378426e+00	3.418876e-02	3.418876e-02
1.623377e-01	1.814363e-01	1.172394e+00	2.184136e-02	2.184136e-02
1.814367e-01	2.005353e-01	9.920507e-01	2.078686e-02	2.078686e-02
2.005357e-01	2.196343e-01	8.312552e-01	1.982566e-02	1.982566e-02
2.196337e-01	2.387323e-01	6.202041e-01	2.024654e-02	2.024654e-02
2.387321e-01	2.673799e-01	4.686374e-01	4.942444e-02	4.942444e-02
2.673801e-01	2.960279e-01	4.218561e-01	1.008528e-02	1.008528e-02
2.960281e-01	3.246759e-01	2.683326e-01	3.893906e-02	3.893906e-02
3.246761e-01	3.533239e-01	2.669278e-01	8.550683e-03	8.550683e-03
3.533244e-01	3.915216e-01	1.948059e-01	6.235890e-03	6.235890e-03
3.915214e-01	4.297186e-01	1.490752e-01	7.608983e-03	7.608983e-03
4.297184e-01	4.679156e-01	1.307703e-01	3.364278e-03	3.364278e-03
4.679151e-01	5.252109e-01	9.693323e-02	4.003588e-03	4.003588e-03
5.252111e-01	5.681829e-01	8.372733e-02	3.945185e-03	3.945185e-03
5.681831e-01	6.254789e-01	6.531676e-02	2.081528e-03	2.081528e-03
6.254788e-01	6.875492e-01	5.021919e-02	1.835241e-03	1.835241e-03
6.875495e-01	7.543945e-01	4.041845e-02	1.388425e-03	1.388425e-03
7.543948e-01	8.307892e-01	3.087434e-02	1.376604e-03	1.376604e-03
8.307892e-01	9.167328e-01	2.540920e-02	7.478372e-04	7.478372e-04
9.167328e-01	1.007451e+00	2.051561e-02	6.483794e-04	6.483794e-04
1.007446e+00	1.107714e+00	1.702745e-02	2.214621e-03	2.214621e-03
1.107714e+00	1.222306e+00	1.195707e-02	6.319788e-04	6.319788e-04
1.222307e+00	1.341673e+00	8.778723e-03	3.447207e-04	3.447207e-04
1.341675e+00	1.475365e+00	6.945281e-03	2.642814e-04	2.642814e-04
1.475363e+00	1.623377e+00	4.440854e-03	2.721927e-04	2.721927e-04
1.623381e+00	1.785719e+00	3.740010e-03	2.128050e-04	2.128050e-04
1.785719e+00	1.962381e+00	2.795126e-03	1.245643e-04	1.245643e-04
1.962380e+00	2.158140e+00	2.117996e-03	9.811906e-05	9.811906e-05
2.158143e+00	2.377777e+00	1.505563e-03	9.397061e-05	9.397061e-05
2.377774e+00	2.616506e+00	1.058587e-03	6.127134e-05	6.127134e-05
2.616504e+00	2.874336e+00	8.383440e-04	5.687013e-05	5.687013e-05
2.874341e+00	3.160819e+00	5.909780e-04	3.719151e-05	3.719151e-05
3.160819e+00	3.480721e+00	4.075192e-04	2.955673e-05	2.955673e-05
3.480715e+00	3.829265e+00	2.838193e-04	2.403884e-05	2.403884e-05
3.829264e+00	4.211236e+00	2.160061e-04	1.896696e-05	1.896696e-05
4.211235e+00	4.631405e+00	1.604120e-04	1.555847e-05	1.555847e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y01
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	3.035307e+00	2.066147e-02	1.752057e-02
5.252111e-02	5.825069e-02	2.095365e+00	5.128502e-02	5.285967e-02
5.825071e-02	6.398029e-02	2.018071e+00	1.854815e-02	1.729202e-02
6.398031e-02	6.970989e-02	1.472609e+00	1.895594e-02	1.990126e-02
6.970985e-02	7.639435e-02	9.498713e-01	3.750383e-02	3.653068e-02
7.639438e-02	8.403382e-02	8.354243e-01	6.793445e-03	7.249745e-03
8.403385e-02	9.358315e-02	5.449212e-01	8.983595e-03	8.194515e-03
9.358315e-02	1.031325e-01	6.252012e-01	8.640571e-03	7.264893e-03
1.031324e-01	1.145916e-01	1.066837e+00	9.466525e-03	7.121077e-03
1.145914e-01	1.260506e-01	1.239827e+00	1.560626e-02	1.449139e-02
1.260504e-01	1.355996e-01	1.073670e+00	3.476767e-03	3.918683e-03
1.356000e-01	1.480140e-01	8.402070e-01	7.792198e-03	7.195790e-03
1.480140e-01	1.623380e-01	9.065135e-01	2.015283e-02	2.242110e-02
1.623377e-01	1.814363e-01	9.457756e-01	1.089497e-02	1.113538e-02
1.814367e-01	2.005353e-01	9.356649e-01	1.208624e-02	1.379327e-02
2.005357e-01	2.196343e-01	8.788398e-01	1.630483e-02	1.777867e-02
2.196337e-01	2.387323e-01	8.288037e-01	1.725148e-03	1.864870e-03
2.387321e-01	2.673799e-01	8.102737e-01	3.119444e-03	2.297150e-03
2.673801e-01	2.960279e-01	8.152958e-01	1.078963e-02	1.239476e-02
2.960281e-01	3.246759e-01	8.095002e-01	1.214134e-02	1.372816e-02
3.246761e-01	3.533239e-01	7.435307e-01	6.164052e-03	6.969833e-03
3.533244e-01	3.915216e-01	7.288346e-01	5.318329e-03	6.043802e-03
3.915214e-01	4.297186e-01	7.167151e-01	6.825153e-03	7.012175e-03
4.297184e-01	4.679156e-01	6.749215e-01	2.138548e-03	2.299653e-03
4.679151e-01	5.252109e-01	6.405393e-01	3.067874e-03	2.558269e-03
5.252111e-01	5.681829e-01	6.255316e-01	3.189868e-03	3.414861e-03
5.681831e-01	6.254789e-01	5.892160e-01	3.932879e-03	4.659671e-03
6.254788e-01	6.875492e-01	5.754959e-01	4.501662e-03	5.064584e-03
6.875495e-01	7.543945e-01	5.228433e-01	1.664461e-03	2.027906e-03
7.543948e-01	8.307892e-01	4.829816e-01	1.471762e-03	1.400612e-03
8.307892e-01	9.167328e-01	4.444126e-01	3.488286e-03	2.834986e-03
9.167328e-01	1.007451e+00	4.079825e-01	1.155767e-03	1.110347e-03
1.007446e+00	1.107714e+00	3.747208e-01	1.663204e-03	1.778568e-03
1.107714e+00	1.222306e+00	3.149750e-01	1.307282e-03	1.330523e-03
1.222307e+00	1.341673e+00	2.875367e-01	1.817683e-03	1.524894e-03
1.341675e+00	1.475365e+00	2.273777e-01	3.930678e-03	3.584648e-03
1.475363e+00	1.623377e+00	1.973135e-01	1.838188e-03	1.781020e-03
1.623381e+00	1.785719e+00	1.535650e-01	2.303577e-03	2.121982e-03
1.785719e+00	1.962381e+00	1.223052e-01	8.754852e-04	8.401878e-04
1.962380e+00	2.158140e+00	8.878218e-02	9.444257e-04	1.074741e-03
2.158143e+00	2.377777e+00	6.737295e-02	6.203258e-04	6.601082e-04
2.377774e+00	2.616506e+00	4.652623e-02	5.367173e-04	5.444772e-04
2.616504e+00	2.874336e+00	3.113262e-02	1.571460e-04	1.690107e-04
2.874341e+00	3.160819e+00	1.962575e-02	1.710371e-04	1.819368e-04
3.160819e+00	3.480721e+00	1.120680e-02	5.479905e-05	8.353482e-05
3.480715e+00	3.829265e+00	6.988989e-03	7.094790e-05	7.339970e-05
3.829264e+00	4.211236e+00	3.708769e-03	1.120489e-04	1.431557e-04
4.211235e+00	4.631405e+00	1.873475e-03	5.639930e-05	6.902633e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y01
Title= \ \  " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.208465e+01	1.191715e-01	1.068757e-01
5.252111e-02	5.825069e-02	9.847500e+00	8.809077e-02	6.938415e-02
5.825071e-02	6.398029e-02	7.876295e+00	5.223865e-02	3.190237e-02
6.398031e-02	6.970989e-02	5.799015e+00	4.898763e-02	4.453315e-02
6.970985e-02	7.639435e-02	4.321415e+00	5.489801e-02	4.854787e-02
7.639438e-02	8.403382e-02	3.276785e+00	3.226535e-02	3.528060e-02
8.403385e-02	9.358315e-02	2.036734e+00	2.545184e-02	2.570734e-02
9.358315e-02	1.031325e-01	1.831202e+00	2.470283e-02	2.685246e-02
1.031324e-01	1.145916e-01	2.465724e+00	3.027623e-02	3.136493e-02
1.145914e-01	1.260506e-01	2.493711e+00	4.093656e-02	4.108266e-02
1.260504e-01	1.355996e-01	2.184432e+00	5.171599e-02	5.370881e-02
1.356000e-01	1.480140e-01	1.841270e+00	6.095087e-02	6.441148e-02
1.480140e-01	1.623380e-01	1.378426e+00	4.291477e-02	4.743746e-02
1.623377e-01	1.814363e-01	1.172394e+00	4.493526e-02	4.850051e-02
1.814367e-01	2.005353e-01	9.920507e-01	4.758940e-02	5.165147e-02
2.005357e-01	2.196343e-01	8.312552e-01	4.718187e-02	5.248355e-02
2.196337e-01	2.387323e-01	6.202041e-01	3.305773e-02	3.646278e-02
2.387321e-01	2.673799e-01	4.686374e-01	3.139959e-02	3.770653e-02
2.673801e-01	2.960279e-01	4.218561e-01	3.296754e-02	3.638174e-02
2.960281e-01	3.246759e-01	2.683326e-01	1.639899e-02	1.756402e-02
3.246761e-01	3.533239e-01	2.669278e-01	2.559073e-02	2.905668e-02
3.533244e-01	3.915216e-01	1.948059e-01	1.687172e-02	1.897008e-02
3.915214e-01	4.297186e-01	1.490752e-01	1.352644e-02	1.579436e-02
4.297184e-01	4.679156e-01	1.307703e-01	1.397428e-02	1.591569e-02
4.679151e-01	5.252109e-01	9.693323e-02	1.021530e-02	1.163400e-02
5.252111e-01	5.681829e-01	8.372733e-02	9.599732e-03	1.088122e-02
5.681831e-01	6.254789e-01	6.531676e-02	7.542745e-03	8.523452e-03
6.254788e-01	6.875492e-01	5.021919e-02	6.140034e-03	7.198758e-03
6.875495e-01	7.543945e-01	4.041845e-02	5.401819e-03	6.286400e-03
7.543948e-01	8.307892e-01	3.087434e-02	4.094741e-03	4.755982e-03
8.307892e-01	9.167328e-01	2.540920e-02	3.480400e-03	4.017444e-03
9.167328e-01	1.007451e+00	2.051561e-02	3.000398e-03	3.553795e-03
1.007446e+00	1.107714e+00	1.702745e-02	2.113149e-03	2.389436e-03
1.107714e+00	1.222306e+00	1.195707e-02	1.776162e-03	2.068798e-03
1.222307e+00	1.341673e+00	8.778723e-03	1.400968e-03	1.673712e-03
1.341675e+00	1.475365e+00	6.945281e-03	1.119986e-03	1.318811e-03
1.475363e+00	1.623377e+00	4.440854e-03	6.972452e-04	8.329380e-04
1.623381e+00	1.785719e+00	3.740010e-03	6.634117e-04	8.050146e-04
1.785719e+00	1.962381e+00	2.795126e-03	5.026643e-04	6.072560e-04
1.962380e+00	2.158140e+00	2.117996e-03	3.960182e-04	4.841096e-04
2.158143e+00	2.377777e+00	1.505563e-03	2.668278e-04	3.224744e-04
2.377774e+00	2.616506e+00	1.058587e-03	2.044195e-04	2.526213e-04
2.616504e+00	2.874336e+00	8.383440e-04	1.643136e-04	2.032029e-04
2.874341e+00	3.160819e+00	5.909780e-04	1.204530e-04	1.504769e-04
3.160819e+00	3.480721e+00	4.075192e-04	8.536575e-05	1.070284e-04
3.480715e+00	3.829265e+00	2.838193e-04	5.993071e-05	7.582113e-05
3.829264e+00	4.211236e+00	2.160061e-04	4.498091e-05	5.632219e-05
4.211235e+00	4.631405e+00	1.604120e-04	3.429751e-05	4.382567e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=1.6944414545175864e-09
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.843714e+00	3.126659e-02	3.126659e-02
5.252111e-02	5.825069e-02	2.307017e+00	2.570822e-02	2.570822e-02
5.825071e-02	6.398029e-02	1.832607e+00	2.291296e-02	2.291296e-02
6.398031e-02	6.970989e-02	1.489692e+00	2.065831e-02	2.065831e-02
6.970985e-02	7.639435e-02	1.124883e+00	1.661985e-02	1.661985e-02
7.639438e-02	8.403382e-02	8.029295e-01	1.313457e-02	1.313457e-02
8.403385e-02	9.358315e-02	5.486649e-01	9.711264e-03	9.711264e-03
9.358315e-02	1.031325e-01	6.096818e-01	1.023700e-02	1.023700e-02
1.031324e-01	1.145916e-01	1.032181e+00	1.215930e-02	1.215930e-02
1.145914e-01	1.260506e-01	1.106809e+00	1.259120e-02	1.259120e-02
1.260504e-01	1.355996e-01	1.007271e+00	1.315824e-02	1.315824e-02
1.356000e-01	1.480140e-01	8.558740e-01	1.063792e-02	1.063792e-02
1.480140e-01	1.623380e-01	7.652409e-01	9.364289e-03	9.364289e-03
1.623377e-01	1.814363e-01	8.567733e-01	8.581044e-03	8.581044e-03
1.814367e-01	2.005353e-01	8.544527e-01	8.569415e-03	8.569415e-03
2.005357e-01	2.196343e-01	7.942064e-01	8.261783e-03	8.261783e-03
2.196337e-01	2.387323e-01	7.789943e-01	8.182280e-03	8.182280e-03
2.387321e-01	2.673799e-01	7.687983e-01	6.636949e-03	6.636949e-03
2.673801e-01	2.960279e-01	7.575681e-01	6.588297e-03	6.588297e-03
2.960281e-01	3.246759e-01	7.259409e-01	6.449304e-03	6.449304e-03
3.246761e-01	3.533239e-01	7.122470e-01	6.388187e-03	6.388187e-03
3.533244e-01	3.915216e-01	6.851437e-01	5.426040e-03	5.426040e-03
3.915214e-01	4.297186e-01	6.727247e-01	5.376639e-03	5.376639e-03
4.297184e-01	4.679156e-01	6.487036e-01	5.279773e-03	5.279773e-03
4.679151e-01	5.252109e-01	6.234933e-01	4.226321e-03	4.226321e-03
5.252111e-01	5.681829e-01	5.941203e-01	4.763798e-03	4.763798e-03
5.681831e-01	6.254789e-01	5.802062e-01	4.076972e-03	4.076972e-03
6.254788e-01	6.875492e-01	5.404942e-01	3.780603e-03	3.780603e-03
6.875495e-01	7.543945e-01	5.125694e-01	3.547724e-03	3.547724e-03
7.543948e-01	8.307892e-01	4.794587e-01	3.209614e-03	3.209614e-03
8.307892e-01	9.167328e-01	4.462778e-01	2.919469e-03	2.919469e-03
9.167328e-01	1.007451e+00	4.104499e-01	2.725153e-03	2.725153e-03
1.007446e+00	1.107714e+00	3.726672e-01	2.469945e-03	2.469945e-03
1.107714e+00	1.222306e+00	3.335466e-01	2.185793e-03	2.185793e-03
1.222307e+00	1.341673e+00	2.883179e-01	1.991147e-03	1.991147e-03
1.341675e+00	1.475365e+00	2.480709e-01	1.745205e-03	1.745205e-03
1.475363e+00	1.623377e+00	2.051784e-01	1.508420e-03	1.508420e-03
1.623381e+00	1.785719e+00	1.720191e-01	1.318822e-03	1.318822e-03
1.785719e+00	1.962381e+00	1.323720e-01	1.109007e-03	1.109007e-03
1.962380e+00	2.158140e+00	1.018583e-01	9.241540e-04	9.241540e-04
2.158143e+00	2.377777e+00	7.544365e-02	7.508782e-04	7.508782e-04
2.377774e+00	2.616506e+00	5.265268e-02	6.016763e-04	6.016763e-04
2.616504e+00	2.874336e+00	3.558696e-02	4.759758e-04	4.759758e-04
2.874341e+00	3.160819e+00	2.270642e-02	3.606921e-04	3.606921e-04
3.160819e+00	3.480721e+00	1.352522e-02	2.634339e-04	2.634339e-04
3.480715e+00	3.829265e+00	7.784372e-03	1.914640e-04	1.914640e-04
3.829264e+00	4.211236e+00	4.494858e-03	1.389793e-04	1.389793e-04
4.211235e+00	4.631405e+00	2.472832e-03	9.828623e-05	9.828623e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x02-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=1.8974137919261861e-09
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.768613e+00	1.744257e-01	1.744257e-01
5.252111e-02	5.825069e-02	2.375452e+00	1.207261e-01	1.207261e-01
5.825071e-02	6.398029e-02	1.983266e+00	2.293493e-01	2.293493e-01
6.398031e-02	6.970989e-02	1.257917e+00	6.829284e-02	6.829284e-02
6.970985e-02	7.639435e-02	1.063523e+00	5.815353e-02	5.815353e-02
7.639438e-02	8.403382e-02	7.795984e-01	4.249594e-02	4.249594e-02
8.403385e-02	9.358315e-02	5.506311e-01	3.377663e-02	3.377663e-02
9.358315e-02	1.031325e-01	6.185420e-01	3.746218e-02	3.746218e-02
1.031324e-01	1.145916e-01	1.013025e+00	4.598069e-02	4.598069e-02
1.145914e-01	1.260506e-01	1.202662e+00	1.210847e-01	1.210847e-01
1.260504e-01	1.355996e-01	9.467909e-01	4.962742e-02	4.962742e-02
1.356000e-01	1.480140e-01	7.398483e-01	7.947313e-02	7.947313e-02
1.480140e-01	1.623380e-01	7.428379e-01	3.883883e-02	3.883883e-02
1.623377e-01	1.814363e-01	8.747678e-01	4.736561e-02	4.736561e-02
1.814367e-01	2.005353e-01	9.666394e-01	6.923425e-02	6.923425e-02
2.005357e-01	2.196343e-01	7.897783e-01	6.828842e-02	6.828842e-02
2.196337e-01	2.387323e-01	9.039788e-01	4.297628e-02	4.297628e-02
2.387321e-01	2.673799e-01	7.864894e-01	2.969142e-02	2.969142e-02
2.673801e-01	2.960279e-01	7.946991e-01	2.917082e-02	2.917082e-02
2.960281e-01	3.246759e-01	9.534146e-01	1.593923e-01	1.593923e-01
3.246761e-01	3.533239e-01	7.729623e-01	2.762264e-02	2.762264e-02
3.533244e-01	3.915216e-01	7.341850e-01	2.254335e-02	2.254335e-02
3.915214e-01	4.297186e-01	7.162357e-01	2.994698e-02	2.994698e-02
4.297184e-01	4.679156e-01	7.425314e-01	5.903405e-02	5.903405e-02
4.679151e-01	5.252109e-01	6.784818e-01	1.842434e-02	1.842434e-02
5.252111e-01	5.681829e-01	6.408854e-01	2.280620e-02	2.280620e-02
5.681831e-01	6.254789e-01	6.185850e-01	2.463819e-02	2.463819e-02
6.254788e-01	6.875492e-01	6.059953e-01	2.060298e-02	2.060298e-02
6.875495e-01	7.543945e-01	5.641170e-01	2.777292e-02	2.777292e-02
7.543948e-01	8.307892e-01	5.126148e-01	1.557725e-02	1.557725e-02
8.307892e-01	9.167328e-01	4.691844e-01	1.156480e-02	1.156480e-02
9.167328e-01	1.007451e+00	3.908835e-01	2.291946e-02	2.291946e-02
1.007446e+00	1.107714e+00	3.859110e-01	1.135748e-02	1.135748e-02
1.107714e+00	1.222306e+00	3.371212e-01	1.057873e-02	1.057873e-02
1.222307e+00	1.341673e+00	2.761103e-01	1.039435e-02	1.039435e-02
1.341675e+00	1.475365e+00	2.111607e-01	1.437093e-02	1.437093e-02
1.475363e+00	1.623377e+00	1.903138e-01	7.177071e-03	7.177071e-03
1.623381e+00	1.785719e+00	1.201807e-01	3.616790e-02	3.616790e-02
1.785719e+00	1.962381e+00	1.172640e-01	5.312411e-03	5.312411e-03
1.962380e+00	2.158140e+00	8.657453e-02	3.650814e-03	3.650814e-03
2.158143e+00	2.377777e+00	6.565823e-02	2.810730e-03	2.810730e-03
2.377774e+00	2.616506e+00	4.017490e-02	2.670325e-03	2.670325e-03
2.616504e+00	2.874336e+00	2.813261e-02	2.437848e-03	2.437848e-03
2.874341e+00	3.160819e+00	1.979517e-02	1.029460e-03	1.029460e-03
3.160819e+00	3.480721e+00	1.137471e-02	9.953497e-04	9.953497e-04
3.480715e+00	3.829265e+00	7.753223e-03	4.229638e-04	4.229638e-04
3.829264e+00	4.211236e+00	3.114480e-03	3.452279e-04	3.452279e-04
4.211235e+00	4.631405e+00	1.753065e-03	1.956029e-04	1.956029e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x02-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=4.5473114096987615e-10
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.517480e+00	1.054120e-01	1.054120e-01
5.252111e-02	5.825069e-02	2.204495e+00	7.300585e-02	7.300585e-02
5.825071e-02	6.398029e-02	1.661865e+00	6.896931e-02	6.896931e-02
6.398031e-02	6.970989e-02	1.309320e+00	4.455564e-02	4.455564e-02
6.970985e-02	7.639435e-02	9.496543e-01	5.485267e-02	5.485267e-02
7.639438e-02	8.403382e-02	6.873891e-01	3.263249e-02	3.263249e-02
8.403385e-02	9.358315e-02	4.573706e-01	2.413118e-02	2.413118e-02
9.358315e-02	1.031325e-01	5.927493e-01	2.686384e-02	2.686384e-02
1.031324e-01	1.145916e-01	1.000865e+00	3.315240e-02	3.315240e-02
1.145914e-01	1.260506e-01	1.012523e+00	9.884067e-02	9.884067e-02
1.260504e-01	1.355996e-01	1.014858e+00	3.630923e-02	3.630923e-02
1.356000e-01	1.480140e-01	7.573115e-01	3.401938e-02	3.401938e-02
1.480140e-01	1.623380e-01	7.940401e-01	2.739587e-02	2.739587e-02
1.623377e-01	1.814363e-01	8.351539e-01	2.380116e-02	2.380116e-02
1.814367e-01	2.005353e-01	9.002257e-01	2.902127e-02	2.902127e-02
2.005357e-01	2.196343e-01	7.991910e-01	1.820976e-02	1.820976e-02
2.196337e-01	2.387323e-01	8.095002e-01	2.421266e-02	2.421266e-02
2.387321e-01	2.673799e-01	8.465240e-01	2.663154e-02	2.663154e-02
2.673801e-01	2.960279e-01	8.210945e-01	2.070025e-02	2.070025e-02
2.960281e-01	3.246759e-01	7.429342e-01	1.694077e-02	1.694077e-02
3.246761e-01	3.533239e-01	7.332724e-01	1.606201e-02	1.606201e-02
3.533244e-01	3.915216e-01	7.242007e-01	1.672717e-02	1.672717e-02
3.915214e-01	4.297186e-01	7.012943e-01	1.319346e-02	1.319346e-02
4.297184e-01	4.679156e-01	6.900163e-01	1.442306e-02	1.442306e-02
4.679151e-01	5.252109e-01	6.682268e-01	9.762839e-03	9.762839e-03
5.252111e-01	5.681829e-01	6.605825e-01	1.595502e-02	1.595502e-02
5.681831e-01	6.254789e-01	6.018523e-01	1.166572e-02	1.166572e-02
6.254788e-01	6.875492e-01	5.834433e-01	9.562822e-03	9.562822e-03
6.875495e-01	7.543945e-01	5.394122e-01	1.028674e-02	1.028674e-02
7.543948e-01	8.307892e-01	5.056477e-01	8.349095e-03	8.349095e-03
8.307892e-01	9.167328e-01	4.564303e-01	1.890422e-02	1.890422e-02
9.167328e-01	1.007451e+00	4.354868e-01	9.831488e-03	9.831488e-03
1.007446e+00	1.107714e+00	4.068106e-01	6.693193e-03	6.693193e-03
1.107714e+00	1.222306e+00	3.472013e-01	5.700605e-03	5.700605e-03
1.222307e+00	1.341673e+00	3.028077e-01	1.093681e-02	1.093681e-02
1.341675e+00	1.475365e+00	2.558667e-01	5.053507e-03	5.053507e-03
1.475363e+00	1.623377e+00	2.016403e-01	5.632874e-03	5.632874e-03
1.623381e+00	1.785719e+00	1.682831e-01	3.255065e-03	3.255065e-03
1.785719e+00	1.962381e+00	1.294921e-01	2.497162e-03	2.497162e-03
1.962380e+00	2.158140e+00	9.730277e-02	2.077400e-03	2.077400e-03
2.158143e+00	2.377777e+00	6.971921e-02	1.713564e-03	1.713564e-03
2.377774e+00	2.616506e+00	5.100116e-02	9.577835e-04	9.577835e-04
2.616504e+00	2.874336e+00	3.200210e-02	7.880526e-04	7.880526e-04
2.874341e+00	3.160819e+00	2.015450e-02	6.412108e-04	6.412108e-04
3.160819e+00	3.480721e+00	1.078410e-02	1.016523e-03	1.016523e-03
3.480715e+00	3.829265e+00	6.786891e-03	5.683332e-04	5.683332e-04
3.829264e+00	4.211236e+00	3.329349e-03	2.325900e-04	2.325900e-04
4.211235e+00	4.631405e+00	1.895722e-03	1.473071e-04	1.473071e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x02-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=1.3859044839736367e-09
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	3.424547e+00	1.507548e-01	1.507548e-01
5.252111e-02	5.825069e-02	2.918795e+00	9.787592e-02	9.787592e-02
5.825071e-02	6.398029e-02	2.081550e+00	1.333075e-01	1.333075e-01
6.398031e-02	6.970989e-02	1.582122e+00	7.711801e-02	7.711801e-02
6.970985e-02	7.639435e-02	1.277747e+00	4.965671e-02	4.965671e-02
7.639438e-02	8.403382e-02	7.190288e-01	1.214446e-01	1.214446e-01
8.403385e-02	9.358315e-02	6.829597e-01	9.099223e-02	9.099223e-02
9.358315e-02	1.031325e-01	7.808490e-01	4.929822e-02	4.929822e-02
1.031324e-01	1.145916e-01	1.310134e+00	8.160590e-02	8.160590e-02
1.145914e-01	1.260506e-01	1.350323e+00	7.508081e-02	7.508081e-02
1.260504e-01	1.355996e-01	1.191915e+00	8.282249e-02	8.282249e-02
1.356000e-01	1.480140e-01	9.579861e-01	5.093771e-02	5.093771e-02
1.480140e-01	1.623380e-01	9.767460e-01	7.188516e-02	7.188516e-02
1.623377e-01	1.814363e-01	8.944038e-01	5.164015e-02	5.164015e-02
1.814367e-01	2.005353e-01	1.049346e+00	4.412870e-02	4.412870e-02
2.005357e-01	2.196343e-01	9.332019e-01	4.078832e-02	4.078832e-02
2.196337e-01	2.387323e-01	8.977260e-01	3.623421e-02	3.623421e-02
2.387321e-01	2.673799e-01	9.729616e-01	2.561042e-02	2.561042e-02
2.673801e-01	2.960279e-01	8.805081e-01	3.377155e-02	3.377155e-02
2.960281e-01	3.246759e-01	8.488648e-01	2.635322e-02	2.635322e-02
3.246761e-01	3.533239e-01	8.330451e-01	2.401959e-02	2.401959e-02
3.533244e-01	3.915216e-01	7.468550e-01	3.147656e-02	3.147656e-02
3.915214e-01	4.297186e-01	7.833556e-01	2.770761e-02	2.770761e-02
4.297184e-01	4.679156e-01	7.470647e-01	2.455134e-02	2.455134e-02
4.679151e-01	5.252109e-01	7.001571e-01	1.930606e-02	1.930606e-02
5.252111e-01	5.681829e-01	6.674782e-01	2.433579e-02	2.433579e-02
5.681831e-01	6.254789e-01	6.409351e-01	1.628617e-02	1.628617e-02
6.254788e-01	6.875492e-01	5.775460e-01	1.339720e-02	1.339720e-02
6.875495e-01	7.543945e-01	5.377596e-01	1.612567e-02	1.612567e-02
7.543948e-01	8.307892e-01	4.750024e-01	2.062380e-02	2.062380e-02
8.307892e-01	9.167328e-01	4.210886e-01	1.461923e-02	1.461923e-02
9.167328e-01	1.007451e+00	3.922521e-01	1.075356e-02	1.075356e-02
1.007446e+00	1.107714e+00	2.996055e-01	4.347772e-02	4.347772e-02
1.107714e+00	1.222306e+00	2.905608e-01	8.323145e-03	8.323145e-03
1.222307e+00	1.341673e+00	2.076160e-01	9.960848e-03	9.960848e-03
1.341675e+00	1.475365e+00	1.881841e-01	6.158641e-03	6.158641e-03
1.475363e+00	1.623377e+00	1.444929e-01	5.820242e-03	5.820242e-03
1.623381e+00	1.785719e+00	1.114539e-01	4.524530e-03	4.524530e-03
1.785719e+00	1.962381e+00	8.206032e-02	2.906146e-03	2.906146e-03
1.962380e+00	2.158140e+00	5.710835e-02	2.734676e-03	2.734676e-03
2.158143e+00	2.377777e+00	4.286681e-02	2.236370e-03	2.236370e-03
2.377774e+00	2.616506e+00	2.272221e-02	1.625880e-03	1.625880e-03
2.616504e+00	2.874336e+00	1.554834e-02	8.937181e-04	8.937181e-04
2.874341e+00	3.160819e+00	8.123256e-03	3.346994e-03	3.346994e-03
3.160819e+00	3.480721e+00	6.434930e-03	1.271086e-03	1.271086e-03
3.480715e+00	3.829265e+00	3.838138e-03	3.061798e-04	3.061798e-04
3.829264e+00	4.211236e+00	1.737950e-03	1.825513e-04	1.825513e-04
4.211235e+00	4.631405e+00	1.696682e-03	6.092249e-04	6.092249e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=1.8974137919261861e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.768613e+00	1.744257e-01	1.744257e-01
5.252111e-02	5.825069e-02	2.375452e+00	1.207261e-01	1.207261e-01
5.825071e-02	6.398029e-02	1.983266e+00	2.293493e-01	2.293493e-01
6.398031e-02	6.970989e-02	1.257917e+00	6.829284e-02	6.829284e-02
6.970985e-02	7.639435e-02	1.063523e+00	5.815353e-02	5.815353e-02
7.639438e-02	8.403382e-02	7.795984e-01	4.249594e-02	4.249594e-02
8.403385e-02	9.358315e-02	5.506311e-01	3.377663e-02	3.377663e-02
9.358315e-02	1.031325e-01	6.185420e-01	3.746218e-02	3.746218e-02
1.031324e-01	1.145916e-01	1.013025e+00	4.598069e-02	4.598069e-02
1.145914e-01	1.260506e-01	1.202662e+00	1.210847e-01	1.210847e-01
1.260504e-01	1.355996e-01	9.467909e-01	4.962742e-02	4.962742e-02
1.356000e-01	1.480140e-01	7.398483e-01	7.947313e-02	7.947313e-02
1.480140e-01	1.623380e-01	7.428379e-01	3.883883e-02	3.883883e-02
1.623377e-01	1.814363e-01	8.747678e-01	4.736561e-02	4.736561e-02
1.814367e-01	2.005353e-01	9.666394e-01	6.923425e-02	6.923425e-02
2.005357e-01	2.196343e-01	7.897783e-01	6.828842e-02	6.828842e-02
2.196337e-01	2.387323e-01	9.039788e-01	4.297628e-02	4.297628e-02
2.387321e-01	2.673799e-01	7.864894e-01	2.969142e-02	2.969142e-02
2.673801e-01	2.960279e-01	7.946991e-01	2.917082e-02	2.917082e-02
2.960281e-01	3.246759e-01	9.534146e-01	1.593923e-01	1.593923e-01
3.246761e-01	3.533239e-01	7.729623e-01	2.762264e-02	2.762264e-02
3.533244e-01	3.915216e-01	7.341850e-01	2.254335e-02	2.254335e-02
3.915214e-01	4.297186e-01	7.162357e-01	2.994698e-02	2.994698e-02
4.297184e-01	4.679156e-01	7.425314e-01	5.903405e-02	5.903405e-02
4.679151e-01	5.252109e-01	6.784818e-01	1.842434e-02	1.842434e-02
5.252111e-01	5.681829e-01	6.408854e-01	2.280620e-02	2.280620e-02
5.681831e-01	6.254789e-01	6.185850e-01	2.463819e-02	2.463819e-02
6.254788e-01	6.875492e-01	6.059953e-01	2.060298e-02	2.060298e-02
6.875495e-01	7.543945e-01	5.641170e-01	2.777292e-02	2.777292e-02
7.543948e-01	8.307892e-01	5.126148e-01	1.557725e-02	1.557725e-02
8.307892e-01	9.167328e-01	4.691844e-01	1.156480e-02	1.156480e-02
9.167328e-01	1.007451e+00	3.908835e-01	2.291946e-02	2.291946e-02
1.007446e+00	1.107714e+00	3.859110e-01	1.135748e-02	1.135748e-02
1.107714e+00	1.222306e+00	3.371212e-01	1.057873e-02	1.057873e-02
1.222307e+00	1.341673e+00	2.761103e-01	1.039435e-02	1.039435e-02
1.341675e+00	1.475365e+00	2.111607e-01	1.437093e-02	1.437093e-02
1.475363e+00	1.623377e+00	1.903138e-01	7.177071e-03	7.177071e-03
1.623381e+00	1.785719e+00	1.201807e-01	3.616790e-02	3.616790e-02
1.785719e+00	1.962381e+00	1.172640e-01	5.312411e-03	5.312411e-03
1.962380e+00	2.158140e+00	8.657453e-02	3.650814e-03	3.650814e-03
2.158143e+00	2.377777e+00	6.565823e-02	2.810730e-03	2.810730e-03
2.377774e+00	2.616506e+00	4.017490e-02	2.670325e-03	2.670325e-03
2.616504e+00	2.874336e+00	2.813261e-02	2.437848e-03	2.437848e-03
2.874341e+00	3.160819e+00	1.979517e-02	1.029460e-03	1.029460e-03
3.160819e+00	3.480721e+00	1.137471e-02	9.953497e-04	9.953497e-04
3.480715e+00	3.829265e+00	7.753223e-03	4.229638e-04	4.229638e-04
3.829264e+00	4.211236e+00	3.114480e-03	3.452279e-04	3.452279e-04
4.211235e+00	4.631405e+00	1.753065e-03	1.956029e-04	1.956029e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=4.5517577409530559e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.486933e+00	4.792322e-02	4.792322e-02
5.252111e-02	5.825069e-02	2.057819e+00	3.979480e-02	3.979480e-02
5.825071e-02	6.398029e-02	1.629170e+00	3.540838e-02	3.540838e-02
6.398031e-02	6.970989e-02	1.172048e+00	3.003279e-02	3.003279e-02
6.970985e-02	7.639435e-02	9.564615e-01	2.511791e-02	2.511791e-02
7.639438e-02	8.403382e-02	6.903003e-01	1.996055e-02	1.996055e-02
8.403385e-02	9.358315e-02	4.658950e-01	1.466704e-02	1.466704e-02
9.358315e-02	1.031325e-01	5.808651e-01	1.637702e-02	1.637702e-02
1.031324e-01	1.145916e-01	9.488708e-01	1.910780e-02	1.910780e-02
1.145914e-01	1.260506e-01	9.911975e-01	1.952932e-02	1.952932e-02
1.260504e-01	1.355996e-01	9.179475e-01	2.058778e-02	2.058778e-02
1.356000e-01	1.480140e-01	7.647169e-01	1.648082e-02	1.648082e-02
1.480140e-01	1.623380e-01	7.193877e-01	1.488105e-02	1.488105e-02
1.623377e-01	1.814363e-01	8.184333e-01	1.374596e-02	1.374596e-02
1.814367e-01	2.005353e-01	8.022724e-01	1.360957e-02	1.360957e-02
2.005357e-01	2.196343e-01	7.500958e-01	1.315957e-02	1.315957e-02
2.196337e-01	2.387323e-01	7.470940e-01	1.313322e-02	1.313322e-02
2.387321e-01	2.673799e-01	7.606413e-01	1.082003e-02	1.082003e-02
2.673801e-01	2.960279e-01	7.324751e-01	1.061781e-02	1.061781e-02
2.960281e-01	3.246759e-01	7.434030e-01	1.069672e-02	1.069672e-02
3.246761e-01	3.533239e-01	7.207775e-01	1.053269e-02	1.053269e-02
3.533244e-01	3.915216e-01	7.073848e-01	9.036419e-03	9.036419e-03
3.915214e-01	4.297186e-01	6.793341e-01	8.855440e-03	8.855440e-03
4.297184e-01	4.679156e-01	6.948022e-01	8.955690e-03	8.955690e-03
4.679151e-01	5.252109e-01	6.428951e-01	7.033848e-03	7.033848e-03
5.252111e-01	5.681829e-01	6.285820e-01	8.031070e-03	8.031070e-03
5.681831e-01	6.254789e-01	6.055713e-01	6.826616e-03	6.826616e-03
6.254788e-01	6.875492e-01	5.760380e-01	6.396870e-03	6.396870e-03
6.875495e-01	7.543945e-01	5.414231e-01	5.976104e-03	5.976104e-03
7.543948e-01	8.307892e-01	5.118958e-01	5.435560e-03	5.435560e-03
8.307892e-01	9.167328e-01	4.735913e-01	4.929232e-03	4.929232e-03
9.167328e-01	1.007451e+00	4.301474e-01	4.572415e-03	4.572415e-03
1.007446e+00	1.107714e+00	3.963029e-01	4.174618e-03	4.174618e-03
1.107714e+00	1.222306e+00	3.523829e-01	3.682260e-03	3.682260e-03
1.222307e+00	1.341673e+00	3.041207e-01	3.351713e-03	3.351713e-03
1.341675e+00	1.475365e+00	2.592340e-01	2.924023e-03	2.924023e-03
1.475363e+00	1.623377e+00	2.132642e-01	2.520530e-03	2.520530e-03
1.623381e+00	1.785719e+00	1.741573e-01	2.174928e-03	2.174928e-03
1.785719e+00	1.962381e+00	1.333803e-01	1.824562e-03	1.824562e-03
1.962380e+00	2.158140e+00	1.052994e-01	1.540052e-03	1.540052e-03
2.158143e+00	2.377777e+00	7.413925e-02	1.219996e-03	1.219996e-03
2.377774e+00	2.616506e+00	5.258298e-02	9.854885e-04	9.854885e-04
2.616504e+00	2.874336e+00	3.507497e-02	7.744876e-04	7.744876e-04
2.874341e+00	3.160819e+00	2.350261e-02	6.014461e-04	6.014461e-04
3.160819e+00	3.480721e+00	1.396243e-02	4.386884e-04	4.386884e-04
3.480715e+00	3.829265e+00	8.804659e-03	3.337398e-04	3.337398e-04
3.829264e+00	4.211236e+00	4.767459e-03	2.345913e-04	2.345913e-04
4.211235e+00	4.631405e+00	2.602525e-03	1.652606e-04	1.652606e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=4.5473114096987615e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.517480e+00	1.054120e-01	1.054120e-01
5.252111e-02	5.825069e-02	2.204495e+00	7.300585e-02	7.300585e-02
5.825071e-02	6.398029e-02	1.661865e+00	6.896931e-02	6.896931e-02
6.398031e-02	6.970989e-02	1.309320e+00	4.455564e-02	4.455564e-02
6.970985e-02	7.639435e-02	9.496543e-01	5.485267e-02	5.485267e-02
7.639438e-02	8.403382e-02	6.873891e-01	3.263249e-02	3.263249e-02
8.403385e-02	9.358315e-02	4.573706e-01	2.413118e-02	2.413118e-02
9.358315e-02	1.031325e-01	5.927493e-01	2.686384e-02	2.686384e-02
1.031324e-01	1.145916e-01	1.000865e+00	3.315240e-02	3.315240e-02
1.145914e-01	1.260506e-01	1.012523e+00	9.884067e-02	9.884067e-02
1.260504e-01	1.355996e-01	1.014858e+00	3.630923e-02	3.630923e-02
1.356000e-01	1.480140e-01	7.573115e-01	3.401938e-02	3.401938e-02
1.480140e-01	1.623380e-01	7.940401e-01	2.739587e-02	2.739587e-02
1.623377e-01	1.814363e-01	8.351539e-01	2.380116e-02	2.380116e-02
1.814367e-01	2.005353e-01	9.002257e-01	2.902127e-02	2.902127e-02
2.005357e-01	2.196343e-01	7.991910e-01	1.820976e-02	1.820976e-02
2.196337e-01	2.387323e-01	8.095002e-01	2.421266e-02	2.421266e-02
2.387321e-01	2.673799e-01	8.465240e-01	2.663154e-02	2.663154e-02
2.673801e-01	2.960279e-01	8.210945e-01	2.070025e-02	2.070025e-02
2.960281e-01	3.246759e-01	7.429342e-01	1.694077e-02	1.694077e-02
3.246761e-01	3.533239e-01	7.332724e-01	1.606201e-02	1.606201e-02
3.533244e-01	3.915216e-01	7.242007e-01	1.672717e-02	1.672717e-02
3.915214e-01	4.297186e-01	7.012943e-01	1.319346e-02	1.319346e-02
4.297184e-01	4.679156e-01	6.900163e-01	1.442306e-02	1.442306e-02
4.679151e-01	5.252109e-01	6.682268e-01	9.762839e-03	9.762839e-03
5.252111e-01	5.681829e-01	6.605825e-01	1.595502e-02	1.595502e-02
5.681831e-01	6.254789e-01	6.018523e-01	1.166572e-02	1.166572e-02
6.254788e-01	6.875492e-01	5.834433e-01	9.562822e-03	9.562822e-03
6.875495e-01	7.543945e-01	5.394122e-01	1.028674e-02	1.028674e-02
7.543948e-01	8.307892e-01	5.056477e-01	8.349095e-03	8.349095e-03
8.307892e-01	9.167328e-01	4.564303e-01	1.890422e-02	1.890422e-02
9.167328e-01	1.007451e+00	4.354868e-01	9.831488e-03	9.831488e-03
1.007446e+00	1.107714e+00	4.068106e-01	6.693193e-03	6.693193e-03
1.107714e+00	1.222306e+00	3.472013e-01	5.700605e-03	5.700605e-03
1.222307e+00	1.341673e+00	3.028077e-01	1.093681e-02	1.093681e-02
1.341675e+00	1.475365e+00	2.558667e-01	5.053507e-03	5.053507e-03
1.475363e+00	1.623377e+00	2.016403e-01	5.632874e-03	5.632874e-03
1.623381e+00	1.785719e+00	1.682831e-01	3.255065e-03	3.255065e-03
1.785719e+00	1.962381e+00	1.294921e-01	2.497162e-03	2.497162e-03
1.962380e+00	2.158140e+00	9.730277e-02	2.077400e-03	2.077400e-03
2.158143e+00	2.377777e+00	6.971921e-02	1.713564e-03	1.713564e-03
2.377774e+00	2.616506e+00	5.100116e-02	9.577835e-04	9.577835e-04
2.616504e+00	2.874336e+00	3.200210e-02	7.880526e-04	7.880526e-04
2.874341e+00	3.160819e+00	2.015450e-02	6.412108e-04	6.412108e-04
3.160819e+00	3.480721e+00	1.078410e-02	1.016523e-03	1.016523e-03
3.480715e+00	3.829265e+00	6.786891e-03	5.683332e-04	5.683332e-04
3.829264e+00	4.211236e+00	3.329349e-03	2.325900e-04	2.325900e-04
4.211235e+00	4.631405e+00	1.895722e-03	1.473071e-04	1.473071e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=1.8219916995565929e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	2.466699e+00	3.019643e-02	3.019643e-02
5.252111e-02	5.825069e-02	2.042949e+00	2.508621e-02	2.508621e-02
5.825071e-02	6.398029e-02	1.615999e+00	2.231141e-02	2.231141e-02
6.398031e-02	6.970989e-02	1.310420e+00	2.009147e-02	2.009147e-02
6.970985e-02	7.639435e-02	9.729808e-01	1.602823e-02	1.602823e-02
7.639438e-02	8.403382e-02	7.129681e-01	1.283430e-02	1.283430e-02
8.403385e-02	9.358315e-02	4.966288e-01	9.580716e-03	9.580716e-03
9.358315e-02	1.031325e-01	5.450504e-01	1.003689e-02	1.003689e-02
1.031324e-01	1.145916e-01	9.436898e-01	1.205606e-02	1.205606e-02
1.145914e-01	1.260506e-01	1.037797e+00	1.264290e-02	1.264290e-02
1.260504e-01	1.355996e-01	9.106495e-01	1.297359e-02	1.297359e-02
1.356000e-01	1.480140e-01	7.829590e-01	1.055070e-02	1.055070e-02
1.480140e-01	1.623380e-01	7.102241e-01	9.354775e-03	9.354775e-03
1.623377e-01	1.814363e-01	7.917968e-01	8.554092e-03	8.554092e-03
1.814367e-01	2.005353e-01	7.928131e-01	8.559581e-03	8.559581e-03
2.005357e-01	2.196343e-01	7.516891e-01	8.334629e-03	8.334629e-03
2.196337e-01	2.387323e-01	7.407847e-01	8.273953e-03	8.273953e-03
2.387321e-01	2.673799e-01	7.333324e-01	6.721599e-03	6.721599e-03
2.673801e-01	2.960279e-01	7.229204e-01	6.673712e-03	6.673712e-03
2.960281e-01	3.246759e-01	7.155272e-01	6.639499e-03	6.639499e-03
3.246761e-01	3.533239e-01	6.870639e-01	6.506101e-03	6.506101e-03
3.533244e-01	3.915216e-01	6.815013e-01	5.611584e-03	5.611584e-03
3.915214e-01	4.297186e-01	6.592761e-01	5.519322e-03	5.519322e-03
4.297184e-01	4.679156e-01	6.625567e-01	5.533038e-03	5.533038e-03
4.679151e-01	5.252109e-01	6.219410e-01	4.377045e-03	4.377045e-03
5.252111e-01	5.681829e-01	6.048350e-01	4.984190e-03	4.984190e-03
5.681831e-01	6.254789e-01	5.861156e-01	4.249111e-03	4.249111e-03
6.254788e-01	6.875492e-01	5.598540e-01	3.989909e-03	3.989909e-03
6.875495e-01	7.543945e-01	5.333044e-01	3.752502e-03	3.752502e-03
7.543948e-01	8.307892e-01	5.084576e-01	3.427397e-03	3.427397e-03
8.307892e-01	9.167328e-01	4.747170e-01	3.122328e-03	3.122328e-03
9.167328e-01	1.007451e+00	4.377088e-01	2.918188e-03	2.918188e-03
1.007446e+00	1.107714e+00	3.971995e-01	2.644180e-03	2.644180e-03
1.107714e+00	1.222306e+00	3.570219e-01	2.344974e-03	2.344974e-03
1.222307e+00	1.341673e+00	3.131558e-01	2.151829e-03	2.151829e-03
1.341675e+00	1.475365e+00	2.691341e-01	1.884963e-03	1.884963e-03
1.475363e+00	1.623377e+00	2.270029e-01	1.645251e-03	1.645251e-03
1.623381e+00	1.785719e+00	1.837176e-01	1.413296e-03	1.413296e-03
1.785719e+00	1.962381e+00	1.441347e-01	1.199998e-03	1.199998e-03
1.962380e+00	2.158140e+00	1.094086e-01	9.931884e-04	9.931884e-04
2.158143e+00	2.377777e+00	7.965215e-02	8.000494e-04	8.000494e-04
2.377774e+00	2.616506e+00	5.528542e-02	6.393193e-04	6.393193e-04
2.616504e+00	2.874336e+00	3.630801e-02	4.985408e-04	4.985408e-04
2.874341e+00	3.160819e+00	2.365787e-02	3.817773e-04	3.817773e-04
3.160819e+00	3.480721e+00	1.380403e-02	2.759703e-04	2.759703e-04
3.480715e+00	3.829265e+00	7.782955e-03	1.985215e-04	1.985215e-04
3.829264e+00	4.211236e+00	4.070804e-03	1.371488e-04	1.371488e-04
4.211235e+00	4.631405e+00	2.226315e-03	9.670493e-05	9.670493e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=1.3859044839736367e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	3.424547e+00	1.507548e-01	1.507548e-01
5.252111e-02	5.825069e-02	2.918795e+00	9.787592e-02	9.787592e-02
5.825071e-02	6.398029e-02	2.081550e+00	1.333075e-01	1.333075e-01
6.398031e-02	6.970989e-02	1.582122e+00	7.711801e-02	7.711801e-02
6.970985e-02	7.639435e-02	1.277747e+00	4.965671e-02	4.965671e-02
7.639438e-02	8.403382e-02	7.190288e-01	1.214446e-01	1.214446e-01
8.403385e-02	9.358315e-02	6.829597e-01	9.099223e-02	9.099223e-02
9.358315e-02	1.031325e-01	7.808490e-01	4.929822e-02	4.929822e-02
1.031324e-01	1.145916e-01	1.310134e+00	8.160590e-02	8.160590e-02
1.145914e-01	1.260506e-01	1.350323e+00	7.508081e-02	7.508081e-02
1.260504e-01	1.355996e-01	1.191915e+00	8.282249e-02	8.282249e-02
1.356000e-01	1.480140e-01	9.579861e-01	5.093771e-02	5.093771e-02
1.480140e-01	1.623380e-01	9.767460e-01	7.188516e-02	7.188516e-02
1.623377e-01	1.814363e-01	8.944038e-01	5.164015e-02	5.164015e-02
1.814367e-01	2.005353e-01	1.049346e+00	4.412870e-02	4.412870e-02
2.005357e-01	2.196343e-01	9.332019e-01	4.078832e-02	4.078832e-02
2.196337e-01	2.387323e-01	8.977260e-01	3.623421e-02	3.623421e-02
2.387321e-01	2.673799e-01	9.729616e-01	2.561042e-02	2.561042e-02
2.673801e-01	2.960279e-01	8.805081e-01	3.377155e-02	3.377155e-02
2.960281e-01	3.246759e-01	8.488648e-01	2.635322e-02	2.635322e-02
3.246761e-01	3.533239e-01	8.330451e-01	2.401959e-02	2.401959e-02
3.533244e-01	3.915216e-01	7.468550e-01	3.147656e-02	3.147656e-02
3.915214e-01	4.297186e-01	7.833556e-01	2.770761e-02	2.770761e-02
4.297184e-01	4.679156e-01	7.470647e-01	2.455134e-02	2.455134e-02
4.679151e-01	5.252109e-01	7.001571e-01	1.930606e-02	1.930606e-02
5.252111e-01	5.681829e-01	6.674782e-01	2.433579e-02	2.433579e-02
5.681831e-01	6.254789e-01	6.409351e-01	1.628617e-02	1.628617e-02
6.254788e-01	6.875492e-01	5.775460e-01	1.339720e-02	1.339720e-02
6.875495e-01	7.543945e-01	5.377596e-01	1.612567e-02	1.612567e-02
7.543948e-01	8.307892e-01	4.750024e-01	2.062380e-02	2.062380e-02
8.307892e-01	9.167328e-01	4.210886e-01	1.461923e-02	1.461923e-02
9.167328e-01	1.007451e+00	3.922521e-01	1.075356e-02	1.075356e-02
1.007446e+00	1.107714e+00	2.996055e-01	4.347772e-02	4.347772e-02
1.107714e+00	1.222306e+00	2.905608e-01	8.323145e-03	8.323145e-03
1.222307e+00	1.341673e+00	2.076160e-01	9.960848e-03	9.960848e-03
1.341675e+00	1.475365e+00	1.881841e-01	6.158641e-03	6.158641e-03
1.475363e+00	1.623377e+00	1.444929e-01	5.820242e-03	5.820242e-03
1.623381e+00	1.785719e+00	1.114539e-01	4.524530e-03	4.524530e-03
1.785719e+00	1.962381e+00	8.206032e-02	2.906146e-03	2.906146e-03
1.962380e+00	2.158140e+00	5.710835e-02	2.734676e-03	2.734676e-03
2.158143e+00	2.377777e+00	4.286681e-02	2.236370e-03	2.236370e-03
2.377774e+00	2.616506e+00	2.272221e-02	1.625880e-03	1.625880e-03
2.616504e+00	2.874336e+00	1.554834e-02	8.937181e-04	8.937181e-04
2.874341e+00	3.160819e+00	8.123256e-03	3.346994e-03	3.346994e-03
3.160819e+00	3.480721e+00	6.434930e-03	1.271086e-03	1.271086e-03
3.480715e+00	3.829265e+00	3.838138e-03	3.061798e-04	3.061798e-04
3.829264e+00	4.211236e+00	1.737950e-03	1.825513e-04	1.825513e-04
4.211235e+00	4.631405e+00	1.696682e-03	6.092249e-04	6.092249e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x02-y01
ScaledBy=2.1335094431020559e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	3.262001e+00	3.757627e-02	3.757627e-02
5.252111e-02	5.825069e-02	2.646187e+00	3.089518e-02	3.089518e-02
5.825071e-02	6.398029e-02	2.101510e+00	2.753254e-02	2.753254e-02
6.398031e-02	6.970989e-02	1.614549e+00	2.413271e-02	2.413271e-02
6.970985e-02	7.639435e-02	1.224363e+00	1.945640e-02	1.945640e-02
7.639438e-02	8.403382e-02	8.784249e-01	1.541571e-02	1.541571e-02
8.403385e-02	9.358315e-02	5.774284e-01	1.117906e-02	1.117906e-02
9.358315e-02	1.031325e-01	7.085797e-01	1.238367e-02	1.238367e-02
1.031324e-01	1.145916e-01	1.188363e+00	1.463994e-02	1.463994e-02
1.145914e-01	1.260506e-01	1.235256e+00	1.492599e-02	1.492599e-02
1.260504e-01	1.355996e-01	1.144914e+00	1.574145e-02	1.574145e-02
1.356000e-01	1.480140e-01	9.196568e-01	1.237368e-02	1.237368e-02
1.480140e-01	1.623380e-01	8.671495e-01	1.118554e-02	1.118554e-02
1.623377e-01	1.814363e-01	9.812819e-01	1.030476e-02	1.030476e-02
1.814367e-01	2.005353e-01	9.779272e-01	1.028714e-02	1.028714e-02
2.005357e-01	2.196343e-01	8.889756e-01	9.808128e-03	9.808128e-03
2.196337e-01	2.387323e-01	8.822668e-01	9.771046e-03	9.771046e-03
2.387321e-01	2.673799e-01	8.776164e-01	7.956987e-03	7.956987e-03
2.673801e-01	2.960279e-01	8.411121e-01	7.789745e-03	7.789745e-03
2.960281e-01	3.246759e-01	8.192528e-01	7.687857e-03	7.687857e-03
3.246761e-01	3.533239e-01	8.160787e-01	7.672949e-03	7.672949e-03
3.533244e-01	3.915216e-01	7.946135e-01	6.556984e-03	6.556984e-03
3.915214e-01	4.297186e-01	7.636641e-01	6.428023e-03	6.428023e-03
4.297184e-01	4.679156e-01	7.221103e-01	6.250689e-03	6.250689e-03
4.679151e-01	5.252109e-01	6.925317e-01	4.998048e-03	4.998048e-03
5.252111e-01	5.681829e-01	6.594792e-01	5.631845e-03	5.631845e-03
5.681831e-01	6.254789e-01	6.296235e-01	4.765638e-03	4.765638e-03
6.254788e-01	6.875492e-01	5.819573e-01	4.401951e-03	4.401951e-03
6.875495e-01	7.543945e-01	5.500048e-01	4.123735e-03	4.123735e-03
7.543948e-01	8.307892e-01	5.037619e-01	3.691678e-03	3.691678e-03
8.307892e-01	9.167328e-01	4.497127e-01	3.288537e-03	3.288537e-03
9.167328e-01	1.007451e+00	4.024190e-01	3.027847e-03	3.027847e-03
1.007446e+00	1.107714e+00	3.451078e-01	2.667093e-03	2.667093e-03
1.107714e+00	1.222306e+00	2.991377e-01	2.322739e-03	2.322739e-03
1.222307e+00	1.341673e+00	2.500002e-01	2.080519e-03	2.080519e-03
1.341675e+00	1.475365e+00	2.047098e-01	1.778942e-03	1.778942e-03
1.475363e+00	1.623377e+00	1.629630e-01	1.508465e-03	1.508465e-03
1.623381e+00	1.785719e+00	1.246878e-01	1.259922e-03	1.259922e-03
1.785719e+00	1.962381e+00	9.396463e-02	1.048462e-03	1.048462e-03
1.962380e+00	2.158140e+00	6.546690e-02	8.313632e-04	8.313632e-04
2.158143e+00	2.377777e+00	4.330429e-02	6.383482e-04	6.383482e-04
2.377774e+00	2.616506e+00	2.935628e-02	5.041236e-04	5.041236e-04
2.616504e+00	2.874336e+00	1.863674e-02	3.865080e-04	3.865080e-04
2.874341e+00	3.160819e+00	1.123984e-02	2.847583e-04	2.847583e-04
3.160819e+00	3.480721e+00	6.802918e-03	2.096433e-04	2.096433e-04
3.480715e+00	3.829265e+00	3.279019e-03	1.394381e-04	1.394381e-04
3.829264e+00	4.211236e+00	1.796348e-03	9.858741e-05	9.858741e-05
4.211235e+00	4.631405e+00	9.394902e-04	6.797912e-05	6.797912e-05
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d05-x02-y06.dat <==
# BEGIN PLOT
DrawOnly=/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region, $p_\text{T}^Z > 110$ GeV
PlotSize=8,6
YTwosidedTicks=1
LegendXPos=0.3
XLabel=$\sum p_\text{T} / \delta\eta\delta\phi$ [GeV]
XMax=10.0
Legend=0
LeftMargin=1.8
LegendOnly=/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
RatioPlot=1
LogX=1
LogY=1
RatioPlotYMax=1.5
YLabelSep=7.0
XMin=0.048
RatioPlotYSize=3
RatioPlotYMin=0.5
XTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d05-x02-y06
YLabel=$\dfrac{1}{N_{ev}} \dfrac{\text{d}N_{ev}}{\text{d}\sum p_\text{T} / \delta\eta\delta\phi}$
LegendYPos=0.3
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d05-x02-y06
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d05-x02-y06
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	7.218290e-01	1.138990e-01	1.138990e-01
5.252111e-02	5.825069e-02	5.330060e-01	1.106740e-01	1.106740e-01
5.825071e-02	6.398029e-02	5.125620e-01	9.190950e-02	9.190950e-02
6.398031e-02	6.970989e-02	5.275720e-01	9.772880e-02	9.772880e-02
6.970985e-02	7.639435e-02	3.872280e-01	7.964270e-02	7.964270e-02
7.639433e-02	9.358307e-02	2.041270e-01	4.847120e-02	4.847120e-02
9.358280e-02	1.145912e-01	2.696130e-01	4.316890e-02	4.316890e-02
1.145914e-01	1.260506e-01	2.740600e-01	4.692040e-02	4.692040e-02
1.260504e-01	1.355996e-01	4.035400e-01	5.512350e-02	5.512350e-02
1.356000e-01	1.480140e-01	3.330800e-01	5.300840e-02	5.300840e-02
1.480140e-01	1.623380e-01	3.060760e-01	5.295890e-02	5.295890e-02
1.623377e-01	1.814363e-01	3.787460e-01	5.038190e-02	5.038190e-02
1.814367e-01	2.005353e-01	3.649590e-01	4.695610e-02	4.695610e-02
2.005357e-01	2.196343e-01	3.592870e-01	4.706720e-02	4.706720e-02
2.196337e-01	2.387323e-01	4.758510e-01	4.491820e-02	4.491820e-02
2.387321e-01	2.673799e-01	3.760840e-01	3.787020e-02	3.787020e-02
2.673801e-01	2.960279e-01	4.434020e-01	3.858930e-02	3.858930e-02
2.960281e-01	3.246759e-01	4.449490e-01	3.630960e-02	3.630960e-02
3.246761e-01	3.533239e-01	4.237810e-01	3.570800e-02	3.570800e-02
3.533244e-01	3.915216e-01	4.008480e-01	3.237390e-02	3.237390e-02
3.915214e-01	4.297186e-01	4.233940e-01	3.338750e-02	3.338750e-02
4.297184e-01	4.679156e-01	4.241490e-01	3.377790e-02	3.377790e-02
4.679151e-01	5.252109e-01	4.364480e-01	2.902930e-02	2.902930e-02
5.252111e-01	5.681829e-01	4.628120e-01	2.881980e-02	2.881980e-02
5.681831e-01	6.254789e-01	4.507320e-01	2.538450e-02	2.538450e-02
6.254788e-01	6.875492e-01	4.403980e-01	2.326620e-02	2.326620e-02
6.875495e-01	7.543945e-01	4.462230e-01	2.152050e-02	2.152050e-02
7.543948e-01	8.307892e-01	4.136920e-01	2.146370e-02	2.146370e-02
8.307892e-01	9.167328e-01	3.920270e-01	1.896060e-02	1.896060e-02
9.167328e-01	1.007451e+00	3.789190e-01	1.818380e-02	1.818380e-02
1.007446e+00	1.107714e+00	3.908980e-01	1.629990e-02	1.629990e-02
1.107714e+00	1.222306e+00	3.784500e-01	1.503760e-02	1.503760e-02
1.222307e+00	1.341673e+00	3.590540e-01	1.451050e-02	1.451050e-02
1.341675e+00	1.475365e+00	3.100860e-01	1.285500e-02	1.285500e-02
1.475363e+00	1.623377e+00	2.715280e-01	1.124040e-02	1.124040e-02
1.623381e+00	1.785719e+00	2.288820e-01	9.876770e-03	9.876770e-03
1.785719e+00	1.962381e+00	2.145400e-01	9.410870e-03	9.410870e-03
1.962380e+00	2.158140e+00	1.876680e-01	8.451040e-03	8.451040e-03
2.158143e+00	2.377777e+00	1.676540e-01	7.620390e-03	7.620390e-03
2.377774e+00	2.616506e+00	1.340400e-01	6.529300e-03	6.529300e-03
2.616504e+00	2.874336e+00	1.107750e-01	5.833620e-03	5.833620e-03
2.874341e+00	3.160819e+00	7.809940e-02	4.913340e-03	4.913340e-03
3.160819e+00	3.480721e+00	7.021970e-02	4.094070e-03	4.094070e-03
3.480715e+00	3.829265e+00	5.453540e-02	3.783960e-03	3.783960e-03
3.829264e+00	4.211236e+00	4.505870e-02	3.215110e-03	3.215110e-03
4.211235e+00	4.631405e+00	3.221390e-02	2.807340e-03	2.807340e-03
4.631410e+00	5.094550e+00	2.486820e-02	2.289090e-03	2.289090e-03
5.094546e+00	5.605434e+00	2.007560e-02	1.908150e-03	1.908150e-03
5.605433e+00	6.164067e+00	1.817400e-02	1.541120e-03	1.541120e-03
6.164075e+00	6.780005e+00	1.425260e-02	1.337770e-03	1.337770e-03
6.780000e+00	7.458000e+00	1.314120e-02	1.335900e-03	1.335900e-03
7.457997e+00	8.202843e+00	9.766680e-03	1.202150e-03	1.202150e-03
8.202850e+00	9.024090e+00	8.533760e-03	8.262250e-04	8.262250e-04
9.024084e+00	9.549296e+00	9.835700e-03	1.268070e-03	1.268070e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=7.1342686106787751e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	9.405002e-01	7.982847e-02	7.982847e-02
5.252111e-02	5.825069e-02	9.061320e-01	6.709855e-02	6.709855e-02
5.825071e-02	6.398029e-02	5.636270e-01	5.627268e-02	5.627268e-02
6.398031e-02	6.970989e-02	5.609633e-01	5.604698e-02	5.604698e-02
6.970985e-02	7.639435e-02	4.705311e-01	4.815448e-02	4.815448e-02
7.639433e-02	9.358307e-02	2.593597e-01	2.518134e-02	2.518134e-02
9.358280e-02	1.145912e-01	3.805499e-01	2.466802e-02	2.466802e-02
1.145914e-01	1.260506e-01	4.962985e-01	3.925882e-02	3.925882e-02
1.260504e-01	1.355996e-01	3.886756e-01	3.605156e-02	3.605156e-02
1.356000e-01	1.480140e-01	4.150376e-01	2.826897e-02	2.826897e-02
1.480140e-01	1.623380e-01	3.179886e-01	3.559589e-02	3.559589e-02
1.623377e-01	1.814363e-01	4.408490e-01	2.684413e-02	2.684413e-02
1.814367e-01	2.005353e-01	4.265135e-01	2.885042e-02	2.885042e-02
2.005357e-01	2.196343e-01	4.422646e-01	2.621096e-02	2.621096e-02
2.196337e-01	2.387323e-01	4.673658e-01	3.013342e-02	3.013342e-02
2.387321e-01	2.673799e-01	4.766471e-01	2.030167e-02	2.030167e-02
2.673801e-01	2.960279e-01	4.320695e-01	2.251597e-02	2.251597e-02
2.960281e-01	3.246759e-01	4.502447e-01	2.718958e-02	2.718958e-02
3.246761e-01	3.533239e-01	4.517111e-01	2.243162e-02	2.243162e-02
3.533244e-01	3.915216e-01	4.623043e-01	1.769415e-02	1.769415e-02
3.915214e-01	4.297186e-01	4.537948e-01	2.139662e-02	2.139662e-02
4.297184e-01	4.679156e-01	4.585580e-01	1.620145e-02	1.620145e-02
4.679151e-01	5.252109e-01	4.331164e-01	1.337218e-02	1.337218e-02
5.252111e-01	5.681829e-01	4.569199e-01	1.821604e-02	1.821604e-02
5.681831e-01	6.254789e-01	4.738061e-01	1.646371e-02	1.646371e-02
6.254788e-01	6.875492e-01	4.375931e-01	1.260787e-02	1.260787e-02
6.875495e-01	7.543945e-01	4.246165e-01	1.233706e-02	1.233706e-02
7.543948e-01	8.307892e-01	4.108450e-01	1.061868e-02	1.061868e-02
8.307892e-01	9.167328e-01	4.164371e-01	1.082798e-02	1.082798e-02
9.167328e-01	1.007451e+00	3.834282e-01	9.890996e-03	9.890996e-03
1.007446e+00	1.107714e+00	3.573442e-01	1.078045e-02	1.078045e-02
1.107714e+00	1.222306e+00	3.466417e-01	7.544507e-03	7.544507e-03
1.222307e+00	1.341673e+00	3.201412e-01	6.922505e-03	6.922505e-03
1.341675e+00	1.475365e+00	2.910794e-01	7.427810e-03	7.427810e-03
1.475363e+00	1.623377e+00	2.712068e-01	5.575239e-03	5.575239e-03
1.623381e+00	1.785719e+00	2.436309e-01	5.645290e-03	5.645290e-03
1.785719e+00	1.962381e+00	2.090274e-01	4.468421e-03	4.468421e-03
1.962380e+00	2.158140e+00	1.801098e-01	3.749410e-03	3.749410e-03
2.158143e+00	2.377777e+00	1.451864e-01	3.265124e-03	3.265124e-03
2.377774e+00	2.616506e+00	1.129502e-01	2.869901e-03	2.869901e-03
2.616504e+00	2.874336e+00	9.708989e-02	2.323184e-03	2.323184e-03
2.874341e+00	3.160819e+00	8.028746e-02	2.037482e-03	2.037482e-03
3.160819e+00	3.480721e+00	6.650952e-02	1.578692e-03	1.578692e-03
3.480715e+00	3.829265e+00	5.320671e-02	1.282909e-03	1.282909e-03
3.829264e+00	4.211236e+00	4.255660e-02	1.087397e-03	1.087397e-03
4.211235e+00	4.631405e+00	3.355261e-02	8.791903e-04	8.791903e-04
4.631410e+00	5.094550e+00	2.402522e-02	7.063698e-04	7.063698e-04
5.094546e+00	5.605434e+00	2.036014e-02	6.502618e-04	6.502618e-04
5.605433e+00	6.164067e+00	1.629798e-02	5.237265e-04	5.237265e-04
6.164075e+00	6.780005e+00	1.343955e-02	4.755272e-04	4.755272e-04
6.780000e+00	7.458000e+00	1.065878e-02	3.787867e-04	3.787867e-04
7.457997e+00	8.202843e+00	7.626060e-03	3.102901e-04	3.102901e-04
8.202850e+00	9.024090e+00	5.861472e-03	2.573172e-04	2.573172e-04
9.024084e+00	9.549296e+00	4.937420e-03	2.947134e-04	2.947134e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=7.1440589906595377e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	4.236770e+00	2.002254e-01	2.002254e-01
5.252111e-02	5.825069e-02	3.501419e+00	1.738724e-01	1.738724e-01
5.825071e-02	6.398029e-02	3.185459e+00	1.407198e-01	1.407198e-01
6.398031e-02	6.970989e-02	2.507550e+00	1.299427e-01	1.299427e-01
6.970985e-02	7.639435e-02	1.994311e+00	1.013723e-01	1.013723e-01
7.639433e-02	9.358307e-02	1.228879e+00	4.797482e-02	4.797482e-02
9.358280e-02	1.145912e-01	1.243773e+00	4.574988e-02	4.574988e-02
1.145914e-01	1.260506e-01	1.647130e+00	6.698818e-02	6.698818e-02
1.260504e-01	1.355996e-01	1.557230e+00	7.758328e-02	7.758328e-02
1.356000e-01	1.480140e-01	1.373559e+00	5.386298e-02	5.386298e-02
1.480140e-01	1.623380e-01	1.159545e+00	4.879031e-02	4.879031e-02
1.623377e-01	1.814363e-01	1.152491e+00	3.702692e-02	3.702692e-02
1.814367e-01	2.005353e-01	1.059695e+00	4.078545e-02	4.078545e-02
2.005357e-01	2.196343e-01	1.074249e+00	3.573921e-02	3.573921e-02
2.196337e-01	2.387323e-01	9.331747e-01	3.376250e-02	3.376250e-02
2.387321e-01	2.673799e-01	9.006105e-01	2.255480e-02	2.255480e-02
2.673801e-01	2.960279e-01	7.936316e-01	2.149744e-02	2.149744e-02
2.960281e-01	3.246759e-01	6.987297e-01	2.037610e-02	2.037610e-02
3.246761e-01	3.533239e-01	6.382965e-01	2.053162e-02	2.053162e-02
3.533244e-01	3.915216e-01	6.197622e-01	1.617195e-02	1.617195e-02
3.915214e-01	4.297186e-01	5.600036e-01	1.391883e-02	1.391883e-02
4.297184e-01	4.679156e-01	4.843648e-01	1.292822e-02	1.292822e-02
4.679151e-01	5.252109e-01	4.392886e-01	1.007211e-02	1.007211e-02
5.252111e-01	5.681829e-01	3.944070e-01	1.049819e-02	1.049819e-02
5.681831e-01	6.254789e-01	3.641831e-01	8.322328e-03	8.322328e-03
6.254788e-01	6.875492e-01	3.201441e-01	7.691029e-03	7.691029e-03
6.875495e-01	7.543945e-01	2.983121e-01	6.999278e-03	6.999278e-03
7.543948e-01	8.307892e-01	2.572158e-01	6.040011e-03	6.040011e-03
8.307892e-01	9.167328e-01	2.322658e-01	5.333836e-03	5.333836e-03
9.167328e-01	1.007451e+00	2.071649e-01	4.918856e-03	4.918856e-03
1.007446e+00	1.107714e+00	1.864463e-01	4.416961e-03	4.416961e-03
1.107714e+00	1.222306e+00	1.679710e-01	3.841732e-03	3.841732e-03
1.222307e+00	1.341673e+00	1.430185e-01	3.497951e-03	3.497951e-03
1.341675e+00	1.475365e+00	1.305430e-01	3.110475e-03	3.110475e-03
1.475363e+00	1.623377e+00	1.124321e-01	2.792171e-03	2.792171e-03
1.623381e+00	1.785719e+00	9.769851e-02	2.936131e-03	2.936131e-03
1.785719e+00	1.962381e+00	8.809042e-02	2.168760e-03	2.168760e-03
1.962380e+00	2.158140e+00	7.845178e-02	1.989943e-03	1.989943e-03
2.158143e+00	2.377777e+00	6.579250e-02	1.665853e-03	1.665853e-03
2.377774e+00	2.616506e+00	5.575386e-02	1.716994e-03	1.716994e-03
2.616504e+00	2.874336e+00	4.964694e-02	1.329034e-03	1.329034e-03
2.874341e+00	3.160819e+00	4.155558e-02	1.171362e-03	1.171362e-03
3.160819e+00	3.480721e+00	3.271727e-02	9.900929e-04	9.900929e-04
3.480715e+00	3.829265e+00	2.990713e-02	8.885985e-04	8.885985e-04
3.829264e+00	4.211236e+00	2.398280e-02	7.808217e-04	7.808217e-04
4.211235e+00	4.631405e+00	2.083947e-02	7.131556e-04	7.131556e-04
4.631410e+00	5.094550e+00	1.776842e-02	6.141939e-04	6.141939e-04
5.094546e+00	5.605434e+00	1.501631e-02	5.224854e-04	5.224854e-04
5.605433e+00	6.164067e+00	1.142499e-02	4.306149e-04	4.306149e-04
6.164075e+00	6.780005e+00	1.008368e-02	3.863721e-04	3.863721e-04
6.780000e+00	7.458000e+00	7.741549e-03	3.242365e-04	3.242365e-04
7.457997e+00	8.202843e+00	5.573819e-03	2.617214e-04	2.617214e-04
8.202850e+00	9.024090e+00	5.186000e-03	2.414524e-04	2.414524e-04
9.024084e+00	9.549296e+00	3.532290e-03	2.467588e-04	2.467588e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y06
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	9.405002e-01	1.113615e-01	7.508107e-02
5.252111e-02	5.825069e-02	9.061320e-01	2.303895e-02	1.400551e-02
5.825071e-02	6.398029e-02	5.636270e-01	7.700245e-02	5.670115e-02
6.398031e-02	6.970989e-02	5.609633e-01	1.847056e-02	1.584534e-02
6.970985e-02	7.639435e-02	4.705311e-01	3.317662e-02	2.343648e-02
7.639433e-02	9.358307e-02	2.593597e-01	2.624821e-02	1.813604e-02
9.358280e-02	1.145912e-01	3.805499e-01	2.659515e-02	1.844610e-02
1.145914e-01	1.260506e-01	4.962985e-01	3.041525e-02	1.872720e-02
1.260504e-01	1.355996e-01	3.886756e-01	3.933713e-02	2.729050e-02
1.356000e-01	1.480140e-01	4.150376e-01	2.249423e-02	1.675811e-02
1.480140e-01	1.623380e-01	3.179886e-01	4.451119e-02	3.200645e-02
1.623377e-01	1.814363e-01	4.408490e-01	2.163266e-02	1.564870e-02
1.814367e-01	2.005353e-01	4.265135e-01	3.760727e-02	2.755160e-02
2.005357e-01	2.196343e-01	4.422646e-01	1.583776e-02	1.234699e-02
2.196337e-01	2.387323e-01	4.673658e-01	2.017353e-02	1.348043e-02
2.387321e-01	2.673799e-01	4.766471e-01	2.873531e-02	2.049126e-02
2.673801e-01	2.960279e-01	4.320695e-01	2.246198e-02	1.676745e-02
2.960281e-01	3.246759e-01	4.502447e-01	2.854082e-02	2.169918e-02
3.246761e-01	3.533239e-01	4.517111e-01	3.481895e-02	2.590246e-02
3.533244e-01	3.915216e-01	4.623043e-01	2.298947e-02	1.674181e-02
3.915214e-01	4.297186e-01	4.537948e-01	2.364875e-02	1.697085e-02
4.297184e-01	4.679156e-01	4.585580e-01	1.795576e-02	1.343977e-02
4.679151e-01	5.252109e-01	4.331164e-01	2.577237e-02	1.870631e-02
5.252111e-01	5.681829e-01	4.569199e-01	3.605738e-02	2.828876e-02
5.681831e-01	6.254789e-01	4.738061e-01	2.100247e-02	1.531510e-02
6.254788e-01	6.875492e-01	4.375931e-01	1.929240e-02	1.437437e-02
6.875495e-01	7.543945e-01	4.246165e-01	1.008164e-02	7.883512e-03
7.543948e-01	8.307892e-01	4.108450e-01	1.986250e-02	1.458781e-02
8.307892e-01	9.167328e-01	4.164371e-01	6.099029e-03	4.524508e-03
9.167328e-01	1.007451e+00	3.834282e-01	1.207379e-02	8.928420e-03
1.007446e+00	1.107714e+00	3.573442e-01	6.598654e-03	4.849723e-03
1.107714e+00	1.222306e+00	3.466417e-01	6.557873e-03	4.610167e-03
1.222307e+00	1.341673e+00	3.201412e-01	4.342506e-03	3.323938e-03
1.341675e+00	1.475365e+00	2.910794e-01	2.429294e-03	2.056734e-03
1.475363e+00	1.623377e+00	2.712068e-01	1.721715e-03	2.431902e-03
1.623381e+00	1.785719e+00	2.436309e-01	2.715779e-03	2.123169e-03
1.785719e+00	1.962381e+00	2.090274e-01	1.309563e-03	2.165448e-03
1.962380e+00	2.158140e+00	1.801098e-01	2.928269e-03	3.941465e-03
2.158143e+00	2.377777e+00	1.451864e-01	1.601498e-03	2.180282e-03
2.377774e+00	2.616506e+00	1.129502e-01	2.540602e-03	3.589990e-03
2.616504e+00	2.874336e+00	9.708989e-02	3.460351e-03	4.867152e-03
2.874341e+00	3.160819e+00	8.028746e-02	2.682455e-03	3.704743e-03
3.160819e+00	3.480721e+00	6.650952e-02	3.333937e-03	4.523300e-03
3.480715e+00	3.829265e+00	5.320671e-02	2.451588e-03	3.364057e-03
3.829264e+00	4.211236e+00	4.255660e-02	2.873531e-03	3.912569e-03
4.211235e+00	4.631405e+00	3.355261e-02	2.620380e-03	3.570231e-03
4.631410e+00	5.094550e+00	2.402522e-02	2.149173e-03	2.907553e-03
5.094546e+00	5.605434e+00	2.036014e-02	2.039272e-03	2.754386e-03
5.605433e+00	6.164067e+00	1.629798e-02	1.830299e-03	2.457352e-03
6.164075e+00	6.780005e+00	1.343955e-02	1.563175e-03	2.108207e-03
6.780000e+00	7.458000e+00	1.065878e-02	1.375681e-03	1.867747e-03
7.457997e+00	8.202843e+00	7.626060e-03	9.717115e-04	1.313449e-03
8.202850e+00	9.024090e+00	5.861472e-03	8.461968e-04	1.145157e-03
9.024084e+00	9.549296e+00	4.937420e-03	7.070535e-04	9.530111e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d05-x02-y06
Title= \ \  " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	4.236770e+00	4.890962e-01	3.514092e-01
5.252111e-02	5.825069e-02	3.501419e+00	3.200633e-01	2.267062e-01
5.825071e-02	6.398029e-02	3.185459e+00	2.154201e-01	1.455770e-01
6.398031e-02	6.970989e-02	2.507550e+00	2.144430e-01	1.521778e-01
6.970985e-02	7.639435e-02	1.994311e+00	1.195042e-01	8.364153e-02
7.639433e-02	9.358307e-02	1.228879e+00	9.839286e-02	7.007041e-02
9.358280e-02	1.145912e-01	1.243773e+00	1.204990e-01	8.562060e-02
1.145914e-01	1.260506e-01	1.647130e+00	1.256159e-01	8.636101e-02
1.260504e-01	1.355996e-01	1.557230e+00	4.802322e-02	3.720858e-02
1.356000e-01	1.480140e-01	1.373559e+00	6.613947e-02	4.952815e-02
1.480140e-01	1.623380e-01	1.159545e+00	7.314954e-02	5.509272e-02
1.623377e-01	1.814363e-01	1.152491e+00	3.619172e-02	2.798632e-02
1.814367e-01	2.005353e-01	1.059695e+00	7.953925e-02	5.989020e-02
2.005357e-01	2.196343e-01	1.074249e+00	1.068831e-02	8.881678e-03
2.196337e-01	2.387323e-01	9.331747e-01	2.366888e-02	2.002431e-02
2.387321e-01	2.673799e-01	9.006105e-01	2.674827e-02	2.118793e-02
2.673801e-01	2.960279e-01	7.936316e-01	1.017716e-02	8.546418e-03
2.960281e-01	3.246759e-01	6.987297e-01	2.072587e-02	1.813182e-02
3.246761e-01	3.533239e-01	6.382965e-01	5.100727e-03	5.306118e-03
3.533244e-01	3.915216e-01	6.197622e-01	3.373733e-03	6.874571e-03
3.915214e-01	4.297186e-01	5.600036e-01	3.492910e-03	6.704142e-03
4.297184e-01	4.679156e-01	4.843648e-01	2.530987e-03	3.445481e-03
4.679151e-01	5.252109e-01	4.392886e-01	2.823483e-03	5.429615e-03
5.252111e-01	5.681829e-01	3.944070e-01	2.490732e-03	4.565781e-03
5.681831e-01	6.254789e-01	3.641831e-01	5.827507e-03	8.850656e-03
6.254788e-01	6.875492e-01	3.201441e-01	5.520124e-04	2.174109e-03
6.875495e-01	7.543945e-01	2.983121e-01	5.579030e-03	8.498295e-03
7.543948e-01	8.307892e-01	2.572158e-01	1.924835e-03	4.063909e-03
8.307892e-01	9.167328e-01	2.322658e-01	6.051620e-03	8.827304e-03
9.167328e-01	1.007451e+00	2.071649e-01	4.271524e-03	6.823780e-03
1.007446e+00	1.107714e+00	1.864463e-01	3.800680e-03	5.663249e-03
1.107714e+00	1.222306e+00	1.679710e-01	6.130667e-03	8.628012e-03
1.222307e+00	1.341673e+00	1.430185e-01	5.026249e-03	7.154924e-03
1.341675e+00	1.475365e+00	1.305430e-01	4.429989e-03	6.266962e-03
1.475363e+00	1.623377e+00	1.124321e-01	3.875995e-03	5.684824e-03
1.623381e+00	1.785719e+00	9.769851e-02	4.142241e-03	5.658573e-03
1.785719e+00	1.962381e+00	8.809042e-02	3.827803e-03	5.348469e-03
1.962380e+00	2.158140e+00	7.845178e-02	4.044059e-03	5.618230e-03
2.158143e+00	2.377777e+00	6.579250e-02	3.645983e-03	5.016629e-03
2.377774e+00	2.616506e+00	5.575386e-02	3.823727e-03	5.289327e-03
2.616504e+00	2.874336e+00	4.964694e-02	3.598061e-03	4.861435e-03
2.874341e+00	3.160819e+00	4.155558e-02	3.169504e-03	4.290265e-03
3.160819e+00	3.480721e+00	3.271727e-02	2.769723e-03	3.741170e-03
3.480715e+00	3.829265e+00	2.990713e-02	2.721965e-03	3.691279e-03
3.829264e+00	4.211236e+00	2.398280e-02	2.206127e-03	2.977319e-03
4.211235e+00	4.631405e+00	2.083947e-02	2.287858e-03	3.087429e-03
4.631410e+00	5.094550e+00	1.776842e-02	1.972042e-03	2.690456e-03
5.094546e+00	5.605434e+00	1.501631e-02	1.834849e-03	2.494658e-03
5.605433e+00	6.164067e+00	1.142499e-02	1.453203e-03	1.965669e-03
6.164075e+00	6.780005e+00	1.008368e-02	1.342171e-03	1.818609e-03
6.780000e+00	7.458000e+00	7.741549e-03	1.032878e-03	1.394915e-03
7.457997e+00	8.202843e+00	5.573819e-03	7.790077e-04	1.059741e-03
8.202850e+00	9.024090e+00	5.186000e-03	7.870595e-04	1.076650e-03
9.024084e+00	9.549296e+00	3.532290e-03	5.131639e-04	7.018792e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=3.5073262837688205e-08
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.174110e+00	9.140435e-02	9.140435e-02
5.252111e-02	5.825069e-02	8.301771e-01	7.016278e-02	7.016278e-02
5.825071e-02	6.398029e-02	7.412295e-01	6.629759e-02	6.629759e-02
6.398031e-02	6.970989e-02	6.344924e-01	6.133870e-02	6.133870e-02
6.970985e-02	7.639435e-02	4.523625e-01	4.795032e-02	4.795032e-02
7.639433e-02	9.358307e-02	2.984684e-01	2.428901e-02	2.428901e-02
9.358280e-02	1.145912e-01	3.946048e-01	2.526198e-02	2.526198e-02
1.145914e-01	1.260506e-01	6.344902e-01	4.337286e-02	4.337286e-02
1.260504e-01	1.355996e-01	4.625320e-01	4.056674e-02	4.056674e-02
1.356000e-01	1.480140e-01	4.734780e-01	3.599787e-02	3.599787e-02
1.480140e-01	1.623380e-01	4.435502e-01	3.243560e-02	3.243560e-02
1.623377e-01	1.814363e-01	4.482956e-01	2.823997e-02	2.823997e-02
1.814367e-01	2.005353e-01	5.070010e-01	3.003215e-02	3.003215e-02
2.005357e-01	2.196343e-01	4.571904e-01	2.851875e-02	2.851875e-02
2.196337e-01	2.387323e-01	4.589693e-01	2.857418e-02	2.857418e-02
2.387321e-01	2.673799e-01	4.649006e-01	2.348104e-02	2.348104e-02
2.673801e-01	2.960279e-01	4.684587e-01	2.357072e-02	2.357072e-02
2.960281e-01	3.246759e-01	4.886201e-01	2.407259e-02	2.407259e-02
3.246761e-01	3.533239e-01	5.241994e-01	2.493362e-02	2.493362e-02
3.533244e-01	3.915216e-01	4.963272e-01	2.101121e-02	2.101121e-02
3.915214e-01	4.297186e-01	5.158957e-01	2.142140e-02	2.142140e-02
4.297184e-01	4.679156e-01	4.385115e-01	1.974956e-02	1.974956e-02
4.679151e-01	5.252109e-01	4.838746e-01	1.693900e-02	1.693900e-02
5.252111e-01	5.681829e-01	4.767594e-01	1.941514e-02	1.941514e-02
5.681831e-01	6.254789e-01	4.880255e-01	1.701150e-02	1.701150e-02
6.254788e-01	6.875492e-01	4.734750e-01	1.609863e-02	1.609863e-02
6.875495e-01	7.543945e-01	4.569369e-01	1.523970e-02	1.523970e-02
7.543948e-01	8.307892e-01	4.242798e-01	1.373656e-02	1.373656e-02
8.307892e-01	9.167328e-01	4.174610e-01	1.284647e-02	1.284647e-02
9.167328e-01	1.007451e+00	4.014817e-01	1.226220e-02	1.226220e-02
1.007446e+00	1.107714e+00	3.673097e-01	1.115624e-02	1.115624e-02
1.107714e+00	1.222306e+00	3.489696e-01	1.017184e-02	1.017184e-02
1.222307e+00	1.341673e+00	3.281816e-01	9.664946e-03	9.664946e-03
1.341675e+00	1.475365e+00	3.026762e-01	8.770461e-03	8.770461e-03
1.475363e+00	1.623377e+00	2.726962e-01	7.911720e-03	7.911720e-03
1.623381e+00	1.785719e+00	2.277058e-01	6.903348e-03	6.903348e-03
1.785719e+00	1.962381e+00	1.913575e-01	6.066440e-03	6.066440e-03
1.962380e+00	2.158140e+00	1.702592e-01	5.435957e-03	5.435957e-03
2.158143e+00	2.377777e+00	1.498959e-01	4.815349e-03	4.815349e-03
2.377774e+00	2.616506e+00	1.135684e-01	4.020280e-03	4.020280e-03
2.616504e+00	2.874336e+00	9.540414e-02	3.545667e-03	3.545667e-03
2.874341e+00	3.160819e+00	7.732534e-02	3.028294e-03	3.028294e-03
3.160819e+00	3.480721e+00	6.170562e-02	2.559980e-03	2.559980e-03
3.480715e+00	3.829265e+00	4.493671e-02	2.092911e-03	2.092911e-03
3.829264e+00	4.211236e+00	3.878111e-02	1.857279e-03	1.857279e-03
4.211235e+00	4.631405e+00	3.080813e-02	1.578349e-03	1.578349e-03
4.631410e+00	5.094550e+00	2.274129e-02	1.291618e-03	1.291618e-03
5.094546e+00	5.605434e+00	1.888679e-02	1.120725e-03	1.120725e-03
5.605433e+00	6.164067e+00	1.368424e-02	9.122825e-04	9.122825e-04
6.164075e+00	6.780005e+00	1.169419e-02	8.031599e-04	8.031599e-04
6.780000e+00	7.458000e+00	8.067922e-03	6.358412e-04	6.358412e-04
7.457997e+00	8.202843e+00	6.066673e-03	5.260473e-04	5.260473e-04
8.202850e+00	9.024090e+00	4.343948e-03	4.239259e-04	4.239259e-04
9.024084e+00	9.549296e+00	3.169764e-03	4.528234e-04	4.528234e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x02-y06
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=3.0083667838326007e-08
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	5.405666e-01	1.229305e-01	1.229305e-01
5.252111e-02	5.825069e-02	4.235127e-01	1.231397e-01	1.231397e-01
5.825071e-02	6.398029e-02	5.648519e-01	1.548580e-01	1.548580e-01
6.398031e-02	6.970989e-02	3.406597e-01	8.283143e-02	8.283143e-02
6.970985e-02	7.639435e-02	2.913322e-01	5.910410e-02	5.910410e-02
7.639433e-02	9.358307e-02	1.099676e-01	3.630516e-02	3.630516e-02
9.358280e-02	1.145912e-01	2.859526e-01	3.779590e-02	3.779590e-02
1.145914e-01	1.260506e-01	2.823931e-01	6.010263e-02	6.010263e-02
1.260504e-01	1.355996e-01	2.915146e-01	7.644070e-02	7.644070e-02
1.356000e-01	1.480140e-01	2.622815e-01	5.038802e-02	5.038802e-02
1.480140e-01	1.623380e-01	2.906786e-01	5.659577e-02	5.659577e-02
1.623377e-01	1.814363e-01	3.000634e-01	4.497327e-02	4.497327e-02
1.814367e-01	2.005353e-01	3.312486e-01	4.166706e-02	4.166706e-02
2.005357e-01	2.196343e-01	3.458179e-01	4.259372e-02	4.259372e-02
2.196337e-01	2.387323e-01	3.904887e-01	4.928452e-02	4.928452e-02
2.387321e-01	2.673799e-01	3.159442e-01	3.911572e-02	3.911572e-02
2.673801e-01	2.960279e-01	3.426636e-01	4.132313e-02	4.132313e-02
2.960281e-01	3.246759e-01	3.460903e-01	3.625456e-02	3.625456e-02
3.246761e-01	3.533239e-01	2.879108e-01	4.655751e-02	4.655751e-02
3.533244e-01	3.915216e-01	4.201135e-01	3.632353e-02	3.632353e-02
3.915214e-01	4.297186e-01	4.538935e-01	4.527093e-02	4.527093e-02
4.297184e-01	4.679156e-01	4.101733e-01	3.361540e-02	3.361540e-02
4.679151e-01	5.252109e-01	3.887896e-01	3.175141e-02	3.175141e-02
5.252111e-01	5.681829e-01	4.023525e-01	3.140225e-02	3.140225e-02
5.681831e-01	6.254789e-01	4.176987e-01	2.509503e-02	2.509503e-02
6.254788e-01	6.875492e-01	4.395715e-01	4.388752e-02	4.388752e-02
6.875495e-01	7.543945e-01	4.477270e-01	2.371892e-02	2.371892e-02
7.543948e-01	8.307892e-01	4.243852e-01	2.114125e-02	2.114125e-02
8.307892e-01	9.167328e-01	4.384464e-01	2.175891e-02	2.175891e-02
9.167328e-01	1.007451e+00	4.070585e-01	2.026228e-02	2.026228e-02
1.007446e+00	1.107714e+00	3.853100e-01	1.892097e-02	1.892097e-02
1.107714e+00	1.222306e+00	3.837348e-01	1.568424e-02	1.568424e-02
1.222307e+00	1.341673e+00	3.254495e-01	1.520660e-02	1.520660e-02
1.341675e+00	1.475365e+00	3.010531e-01	1.497081e-02	1.497081e-02
1.475363e+00	1.623377e+00	3.084418e-01	1.261751e-02	1.261751e-02
1.623381e+00	1.785719e+00	2.505453e-01	9.923718e-03	9.923718e-03
1.785719e+00	1.962381e+00	2.254151e-01	8.737883e-03	8.737883e-03
1.962380e+00	2.158140e+00	1.983532e-01	7.752083e-03	7.752083e-03
2.158143e+00	2.377777e+00	1.560972e-01	6.699818e-03	6.699818e-03
2.377774e+00	2.616506e+00	1.372082e-01	6.579280e-03	6.579280e-03
2.616504e+00	2.874336e+00	1.135375e-01	5.233117e-03	5.233117e-03
2.874341e+00	3.160819e+00	9.233955e-02	3.879990e-03	3.879990e-03
3.160819e+00	3.480721e+00	6.854199e-02	3.156986e-03	3.156986e-03
3.480715e+00	3.829265e+00	5.873588e-02	2.717170e-03	2.717170e-03
3.829264e+00	4.211236e+00	4.655514e-02	2.405042e-03	2.405042e-03
4.211235e+00	4.631405e+00	3.691901e-02	1.929601e-03	1.929601e-03
4.631410e+00	5.094550e+00	2.877614e-02	1.567674e-03	1.567674e-03
5.094546e+00	5.605434e+00	2.109359e-02	1.292148e-03	1.292148e-03
5.605433e+00	6.164067e+00	1.832019e-02	1.129668e-03	1.129668e-03
6.164075e+00	6.780005e+00	1.453725e-02	9.485669e-04	9.485669e-04
6.780000e+00	7.458000e+00	1.066285e-02	7.736809e-04	7.736809e-04
7.457997e+00	8.202843e+00	1.058508e-02	7.358641e-04	7.358641e-04
8.202850e+00	9.024090e+00	7.239265e-03	5.876554e-04	5.876554e-04
9.024084e+00	9.549296e+00	4.875783e-03	5.962534e-04	5.962534e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x02-y06
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=7.1397041347406342e-09
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	7.143244e-01	8.670907e-02	8.670907e-02
5.252111e-02	5.825069e-02	6.788955e-01	6.041349e-02	6.041349e-02
5.825071e-02	6.398029e-02	4.563455e-01	5.992781e-02	5.992781e-02
6.398031e-02	6.970989e-02	4.442739e-01	5.876898e-02	5.876898e-02
6.970985e-02	7.639435e-02	3.952685e-01	3.742016e-02	3.742016e-02
7.639433e-02	9.358307e-02	2.531006e-01	1.958824e-02	1.958824e-02
9.358280e-02	1.145912e-01	3.311626e-01	2.311628e-02	2.311628e-02
1.145914e-01	1.260506e-01	4.449491e-01	3.555485e-02	3.555485e-02
1.260504e-01	1.355996e-01	4.114255e-01	3.763726e-02	3.763726e-02
1.356000e-01	1.480140e-01	3.536551e-01	2.677836e-02	2.677836e-02
1.480140e-01	1.623380e-01	2.905121e-01	2.773970e-02	2.773970e-02
1.623377e-01	1.814363e-01	3.806010e-01	2.752273e-02	2.752273e-02
1.814367e-01	2.005353e-01	4.174893e-01	3.694015e-02	3.694015e-02
2.005357e-01	2.196343e-01	4.257255e-01	2.527482e-02	2.527482e-02
2.196337e-01	2.387323e-01	4.074999e-01	2.620582e-02	2.620582e-02
2.387321e-01	2.673799e-01	4.220666e-01	2.028441e-02	2.028441e-02
2.673801e-01	2.960279e-01	4.066452e-01	1.963234e-02	1.963234e-02
2.960281e-01	3.246759e-01	4.691694e-01	1.992121e-02	1.992121e-02
3.246761e-01	3.533239e-01	4.188056e-01	1.851482e-02	1.851482e-02
3.533244e-01	3.915216e-01	4.236248e-01	1.799770e-02	1.799770e-02
3.915214e-01	4.297186e-01	4.380360e-01	1.693409e-02	1.693409e-02
4.297184e-01	4.679156e-01	4.338164e-01	1.725297e-02	1.725297e-02
4.679151e-01	5.252109e-01	4.682764e-01	1.464661e-02	1.464661e-02
5.252111e-01	5.681829e-01	4.214538e-01	1.565937e-02	1.565937e-02
5.681831e-01	6.254789e-01	4.412645e-01	1.650162e-02	1.650162e-02
6.254788e-01	6.875492e-01	4.394529e-01	1.247061e-02	1.247061e-02
6.875495e-01	7.543945e-01	4.321804e-01	1.311656e-02	1.311656e-02
7.543948e-01	8.307892e-01	4.204337e-01	1.294950e-02	1.294950e-02
8.307892e-01	9.167328e-01	3.914713e-01	9.996272e-03	9.996272e-03
9.167328e-01	1.007451e+00	4.161356e-01	9.852662e-03	9.852662e-03
1.007446e+00	1.107714e+00	3.807596e-01	1.132847e-02	1.132847e-02
1.107714e+00	1.222306e+00	3.545682e-01	8.290502e-03	8.290502e-03
1.222307e+00	1.341673e+00	3.225341e-01	7.896480e-03	7.896480e-03
1.341675e+00	1.475365e+00	3.100153e-01	7.649281e-03	7.649281e-03
1.475363e+00	1.623377e+00	2.802627e-01	5.986554e-03	5.986554e-03
1.623381e+00	1.785719e+00	2.386464e-01	5.236672e-03	5.236672e-03
1.785719e+00	1.962381e+00	2.063575e-01	4.364322e-03	4.364322e-03
1.962380e+00	2.158140e+00	1.895647e-01	3.835762e-03	3.835762e-03
2.158143e+00	2.377777e+00	1.457252e-01	3.145766e-03	3.145766e-03
2.377774e+00	2.616506e+00	1.335162e-01	2.919735e-03	2.919735e-03
2.616504e+00	2.874336e+00	1.038680e-01	2.344713e-03	2.344713e-03
2.874341e+00	3.160819e+00	8.480396e-02	1.985907e-03	1.985907e-03
3.160819e+00	3.480721e+00	6.845106e-02	1.511963e-03	1.511963e-03
3.480715e+00	3.829265e+00	5.181317e-02	1.271119e-03	1.271119e-03
3.829264e+00	4.211236e+00	4.228404e-02	1.038737e-03	1.038737e-03
4.211235e+00	4.631405e+00	3.323928e-02	8.806175e-04	8.806175e-04
4.631410e+00	5.094550e+00	2.585626e-02	7.253013e-04	7.253013e-04
5.094546e+00	5.605434e+00	2.117386e-02	6.236641e-04	6.236641e-04
5.605433e+00	6.164067e+00	1.644712e-02	5.232828e-04	5.232828e-04
6.164075e+00	6.780005e+00	1.365731e-02	4.559559e-04	4.559559e-04
6.780000e+00	7.458000e+00	1.004294e-02	3.741366e-04	3.741366e-04
7.457997e+00	8.202843e+00	8.216700e-03	3.180945e-04	3.180945e-04
8.202850e+00	9.024090e+00	6.334251e-03	2.653368e-04	2.653368e-04
9.024084e+00	9.549296e+00	5.477539e-03	3.082925e-04	3.082925e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x02-y06
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=2.2170478570733466e-08
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.023913e+00	1.410945e-01	1.410945e-01
5.252111e-02	5.825069e-02	1.055412e+00	1.346714e-01	1.346714e-01
5.825071e-02	6.398029e-02	6.429705e-01	1.386790e-01	1.386790e-01
6.398031e-02	6.970989e-02	4.622279e-01	1.331745e-01	1.331745e-01
6.970985e-02	7.639435e-02	5.394706e-01	7.874051e-02	7.874051e-02
7.639433e-02	9.358307e-02	3.318876e-01	4.230868e-02	4.230868e-02
9.358280e-02	1.145912e-01	4.581773e-01	4.000406e-02	4.000406e-02
1.145914e-01	1.260506e-01	6.384517e-01	6.796220e-02	6.796220e-02
1.260504e-01	1.355996e-01	5.964840e-01	7.442930e-02	7.442930e-02
1.356000e-01	1.480140e-01	4.592018e-01	5.179321e-02	5.179321e-02
1.480140e-01	1.623380e-01	4.839985e-01	4.906187e-02	4.906187e-02
1.623377e-01	1.814363e-01	5.178160e-01	4.956268e-02	4.956268e-02
1.814367e-01	2.005353e-01	4.533454e-01	4.906566e-02	4.906566e-02
2.005357e-01	2.196343e-01	5.018140e-01	4.277079e-02	4.277079e-02
2.196337e-01	2.387323e-01	5.243405e-01	4.538459e-02	4.538459e-02
2.387321e-01	2.673799e-01	6.215692e-01	3.836546e-02	3.836546e-02
2.673801e-01	2.960279e-01	5.149013e-01	3.571187e-02	3.571187e-02
2.960281e-01	3.246759e-01	5.170736e-01	3.782177e-02	3.782177e-02
3.246761e-01	3.533239e-01	5.284235e-01	3.660679e-02	3.660679e-02
3.533244e-01	3.915216e-01	5.168625e-01	3.352517e-02	3.352517e-02
3.915214e-01	4.297186e-01	5.181867e-01	3.074135e-02	3.074135e-02
4.297184e-01	4.679156e-01	5.783804e-01	3.493894e-02	3.493894e-02
4.679151e-01	5.252109e-01	4.981744e-01	3.180682e-02	3.180682e-02
5.252111e-01	5.681829e-01	5.431311e-01	2.732754e-02	2.732754e-02
5.681831e-01	6.254789e-01	4.552774e-01	2.462940e-02	2.462940e-02
6.254788e-01	6.875492e-01	4.913020e-01	2.161736e-02	2.161736e-02
6.875495e-01	7.543945e-01	4.605326e-01	2.050663e-02	2.050663e-02
7.543948e-01	8.307892e-01	4.553581e-01	1.884078e-02	1.884078e-02
8.307892e-01	9.167328e-01	4.240403e-01	1.697154e-02	1.697154e-02
9.167328e-01	1.007451e+00	3.975864e-01	1.548365e-02	1.548365e-02
1.007446e+00	1.107714e+00	3.739511e-01	1.662494e-02	1.662494e-02
1.107714e+00	1.222306e+00	3.406271e-01	1.309460e-02	1.309460e-02
1.222307e+00	1.341673e+00	3.075175e-01	1.301905e-02	1.301905e-02
1.341675e+00	1.475365e+00	2.728131e-01	9.751226e-03	9.751226e-03
1.475363e+00	1.623377e+00	2.541831e-01	8.890594e-03	8.890594e-03
1.623381e+00	1.785719e+00	2.117485e-01	1.337881e-02	1.337881e-02
1.785719e+00	1.962381e+00	1.739930e-01	6.781240e-03	6.781240e-03
1.962380e+00	2.158140e+00	1.481610e-01	5.974143e-03	5.974143e-03
2.158143e+00	2.377777e+00	1.242116e-01	5.970176e-03	5.970176e-03
2.377774e+00	2.616506e+00	1.049272e-01	4.232914e-03	4.232914e-03
2.616504e+00	2.874336e+00	8.367914e-02	3.367964e-03	3.367964e-03
2.874341e+00	3.160819e+00	6.498160e-02	2.847142e-03	2.847142e-03
3.160819e+00	3.480721e+00	5.024279e-02	2.219351e-03	2.219351e-03
3.480715e+00	3.829265e+00	4.197639e-02	1.993102e-03	1.993102e-03
3.829264e+00	4.211236e+00	3.398288e-02	1.841556e-03	1.841556e-03
4.211235e+00	4.631405e+00	2.755925e-02	1.416946e-03	1.416946e-03
4.631410e+00	5.094550e+00	2.495794e-02	1.429240e-03	1.429240e-03
5.094546e+00	5.605434e+00	1.792378e-02	9.942949e-04	9.942949e-04
5.605433e+00	6.164067e+00	1.381080e-02	9.284117e-04	9.284117e-04
6.164075e+00	6.780005e+00	1.209812e-02	7.501504e-04	7.501504e-04
6.780000e+00	7.458000e+00	9.632957e-03	6.337116e-04	6.337116e-04
7.457997e+00	8.202843e+00	7.569868e-03	5.844867e-04	5.844867e-04
8.202850e+00	9.024090e+00	5.489049e-03	4.391960e-04	4.391960e-04
9.024084e+00	9.549296e+00	5.092827e-03	5.228334e-04	5.228334e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=3.0083667838326007e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	5.405666e-01	1.229305e-01	1.229305e-01
5.252111e-02	5.825069e-02	4.235127e-01	1.231397e-01	1.231397e-01
5.825071e-02	6.398029e-02	5.648519e-01	1.548580e-01	1.548580e-01
6.398031e-02	6.970989e-02	3.406597e-01	8.283143e-02	8.283143e-02
6.970985e-02	7.639435e-02	2.913322e-01	5.910410e-02	5.910410e-02
7.639433e-02	9.358307e-02	1.099676e-01	3.630516e-02	3.630516e-02
9.358280e-02	1.145912e-01	2.859526e-01	3.779590e-02	3.779590e-02
1.145914e-01	1.260506e-01	2.823931e-01	6.010263e-02	6.010263e-02
1.260504e-01	1.355996e-01	2.915146e-01	7.644070e-02	7.644070e-02
1.356000e-01	1.480140e-01	2.622815e-01	5.038802e-02	5.038802e-02
1.480140e-01	1.623380e-01	2.906786e-01	5.659577e-02	5.659577e-02
1.623377e-01	1.814363e-01	3.000634e-01	4.497327e-02	4.497327e-02
1.814367e-01	2.005353e-01	3.312486e-01	4.166706e-02	4.166706e-02
2.005357e-01	2.196343e-01	3.458179e-01	4.259372e-02	4.259372e-02
2.196337e-01	2.387323e-01	3.904887e-01	4.928452e-02	4.928452e-02
2.387321e-01	2.673799e-01	3.159442e-01	3.911572e-02	3.911572e-02
2.673801e-01	2.960279e-01	3.426636e-01	4.132313e-02	4.132313e-02
2.960281e-01	3.246759e-01	3.460903e-01	3.625456e-02	3.625456e-02
3.246761e-01	3.533239e-01	2.879108e-01	4.655751e-02	4.655751e-02
3.533244e-01	3.915216e-01	4.201135e-01	3.632353e-02	3.632353e-02
3.915214e-01	4.297186e-01	4.538935e-01	4.527093e-02	4.527093e-02
4.297184e-01	4.679156e-01	4.101733e-01	3.361540e-02	3.361540e-02
4.679151e-01	5.252109e-01	3.887896e-01	3.175141e-02	3.175141e-02
5.252111e-01	5.681829e-01	4.023525e-01	3.140225e-02	3.140225e-02
5.681831e-01	6.254789e-01	4.176987e-01	2.509503e-02	2.509503e-02
6.254788e-01	6.875492e-01	4.395715e-01	4.388752e-02	4.388752e-02
6.875495e-01	7.543945e-01	4.477270e-01	2.371892e-02	2.371892e-02
7.543948e-01	8.307892e-01	4.243852e-01	2.114125e-02	2.114125e-02
8.307892e-01	9.167328e-01	4.384464e-01	2.175891e-02	2.175891e-02
9.167328e-01	1.007451e+00	4.070585e-01	2.026228e-02	2.026228e-02
1.007446e+00	1.107714e+00	3.853100e-01	1.892097e-02	1.892097e-02
1.107714e+00	1.222306e+00	3.837348e-01	1.568424e-02	1.568424e-02
1.222307e+00	1.341673e+00	3.254495e-01	1.520660e-02	1.520660e-02
1.341675e+00	1.475365e+00	3.010531e-01	1.497081e-02	1.497081e-02
1.475363e+00	1.623377e+00	3.084418e-01	1.261751e-02	1.261751e-02
1.623381e+00	1.785719e+00	2.505453e-01	9.923718e-03	9.923718e-03
1.785719e+00	1.962381e+00	2.254151e-01	8.737883e-03	8.737883e-03
1.962380e+00	2.158140e+00	1.983532e-01	7.752083e-03	7.752083e-03
2.158143e+00	2.377777e+00	1.560972e-01	6.699818e-03	6.699818e-03
2.377774e+00	2.616506e+00	1.372082e-01	6.579280e-03	6.579280e-03
2.616504e+00	2.874336e+00	1.135375e-01	5.233117e-03	5.233117e-03
2.874341e+00	3.160819e+00	9.233955e-02	3.879990e-03	3.879990e-03
3.160819e+00	3.480721e+00	6.854199e-02	3.156986e-03	3.156986e-03
3.480715e+00	3.829265e+00	5.873588e-02	2.717170e-03	2.717170e-03
3.829264e+00	4.211236e+00	4.655514e-02	2.405042e-03	2.405042e-03
4.211235e+00	4.631405e+00	3.691901e-02	1.929601e-03	1.929601e-03
4.631410e+00	5.094550e+00	2.877614e-02	1.567674e-03	1.567674e-03
5.094546e+00	5.605434e+00	2.109359e-02	1.292148e-03	1.292148e-03
5.605433e+00	6.164067e+00	1.832019e-02	1.129668e-03	1.129668e-03
6.164075e+00	6.780005e+00	1.453725e-02	9.485669e-04	9.485669e-04
6.780000e+00	7.458000e+00	1.066285e-02	7.736809e-04	7.736809e-04
7.457997e+00	8.202843e+00	1.058508e-02	7.358641e-04	7.358641e-04
8.202850e+00	9.024090e+00	7.239265e-03	5.876554e-04	5.876554e-04
9.024084e+00	9.549296e+00	4.875783e-03	5.962534e-04	5.962534e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=1.0074278765508775e-07
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	4.701002e-01	9.802267e-02	9.802267e-02
5.252111e-02	5.825069e-02	4.087820e-01	8.344226e-02	8.344226e-02
5.825071e-02	6.398029e-02	4.258146e-01	8.516290e-02	8.516290e-02
6.398031e-02	6.970989e-02	2.895539e-01	7.022713e-02	7.022713e-02
6.970985e-02	7.639435e-02	2.773881e-01	6.363720e-02	6.363720e-02
7.639433e-02	9.358307e-02	1.078730e-01	2.474777e-02	2.474777e-02
9.358280e-02	1.145912e-01	2.369084e-01	3.317381e-02	3.317381e-02
1.145914e-01	1.260506e-01	3.576830e-01	5.519168e-02	5.519168e-02
1.260504e-01	1.355996e-01	3.168094e-01	5.690063e-02	5.690063e-02
1.356000e-01	1.480140e-01	2.358374e-01	4.305783e-02	4.305783e-02
1.480140e-01	1.623380e-01	2.929594e-01	4.467589e-02	4.467589e-02
1.623377e-01	1.814363e-01	3.065865e-01	3.958014e-02	3.958014e-02
1.814367e-01	2.005353e-01	2.912572e-01	3.857795e-02	3.857795e-02
2.005357e-01	2.196343e-01	3.219158e-01	4.055758e-02	4.055758e-02
2.196337e-01	2.387323e-01	2.503789e-01	3.576842e-02	3.576842e-02
2.387321e-01	2.673799e-01	2.520831e-01	2.930406e-02	2.930406e-02
2.673801e-01	2.960279e-01	3.031810e-01	3.213712e-02	3.213712e-02
2.960281e-01	3.246759e-01	3.508723e-01	3.457248e-02	3.457248e-02
3.246761e-01	3.533239e-01	3.815312e-01	3.605130e-02	3.605130e-02
3.533244e-01	3.915216e-01	3.679037e-01	3.065864e-02	3.065864e-02
3.915214e-01	4.297186e-01	3.832331e-01	3.129085e-02	3.129085e-02
4.297184e-01	4.679156e-01	3.960076e-01	3.180809e-02	3.180809e-02
4.679151e-01	5.252109e-01	3.832332e-01	2.554887e-02	2.554887e-02
5.252111e-01	5.681829e-01	4.133246e-01	3.063765e-02	3.063765e-02
5.681831e-01	6.254789e-01	4.104852e-01	2.644168e-02	2.644168e-02
6.254788e-01	6.875492e-01	3.899155e-01	2.475965e-02	2.475965e-02
6.875495e-01	7.543945e-01	4.321415e-01	2.511772e-02	2.511772e-02
7.543948e-01	8.307892e-01	4.419955e-01	2.376182e-02	2.376182e-02
8.307892e-01	9.167328e-01	4.099179e-01	2.157463e-02	2.157463e-02
9.167328e-01	1.007451e+00	3.851163e-01	2.035403e-02	2.035403e-02
1.007446e+00	1.107714e+00	4.214333e-01	2.025279e-02	2.025279e-02
1.107714e+00	1.222306e+00	3.576830e-01	1.745314e-02	1.745314e-02
1.222307e+00	1.341673e+00	3.466478e-01	1.683471e-02	1.683471e-02
1.341675e+00	1.475365e+00	3.328658e-01	1.558787e-02	1.558787e-02
1.475363e+00	1.623377e+00	3.085647e-01	1.426341e-02	1.426341e-02
1.623381e+00	1.785719e+00	2.753268e-01	1.286518e-02	1.286518e-02
1.785719e+00	1.962381e+00	2.342211e-01	1.137478e-02	1.137478e-02
1.962380e+00	2.158140e+00	2.153590e-01	1.036147e-02	1.036147e-02
2.158143e+00	2.377777e+00	1.732879e-01	8.774775e-03	8.774775e-03
2.377774e+00	2.616506e+00	1.602429e-01	8.093486e-03	8.093486e-03
2.616504e+00	2.874336e+00	1.116576e-01	6.500960e-03	6.500960e-03
2.874341e+00	3.160819e+00	9.776737e-02	5.771025e-03	5.771025e-03
3.160819e+00	3.480721e+00	7.321458e-02	4.725980e-03	4.725980e-03
3.480715e+00	3.829265e+00	5.459750e-02	3.909808e-03	3.909808e-03
3.829264e+00	4.211236e+00	4.573249e-02	3.418207e-03	3.418207e-03
4.211235e+00	4.631405e+00	4.018133e-02	3.054930e-03	3.054930e-03
4.631410e+00	5.094550e+00	3.223906e-02	2.606374e-03	2.606374e-03
5.094546e+00	5.605434e+00	2.043908e-02	1.975921e-03	1.975921e-03
5.605433e+00	6.164067e+00	1.956564e-02	1.848778e-03	1.848778e-03
6.164075e+00	6.780005e+00	1.457672e-02	1.519728e-03	1.519728e-03
6.780000e+00	7.458000e+00	9.787742e-03	1.186938e-03	1.186938e-03
7.457997e+00	8.202843e+00	9.302402e-03	1.103992e-03	1.103992e-03
8.202850e+00	9.024090e+00	6.298093e-03	8.651095e-04	8.651095e-04
9.024084e+00	9.549296e+00	5.202674e-03	9.832131e-04	9.832131e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=7.1397041347406342e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	7.143244e-01	8.670907e-02	8.670907e-02
5.252111e-02	5.825069e-02	6.788955e-01	6.041349e-02	6.041349e-02
5.825071e-02	6.398029e-02	4.563455e-01	5.992781e-02	5.992781e-02
6.398031e-02	6.970989e-02	4.442739e-01	5.876898e-02	5.876898e-02
6.970985e-02	7.639435e-02	3.952685e-01	3.742016e-02	3.742016e-02
7.639433e-02	9.358307e-02	2.531006e-01	1.958824e-02	1.958824e-02
9.358280e-02	1.145912e-01	3.311626e-01	2.311628e-02	2.311628e-02
1.145914e-01	1.260506e-01	4.449491e-01	3.555485e-02	3.555485e-02
1.260504e-01	1.355996e-01	4.114255e-01	3.763726e-02	3.763726e-02
1.356000e-01	1.480140e-01	3.536551e-01	2.677836e-02	2.677836e-02
1.480140e-01	1.623380e-01	2.905121e-01	2.773970e-02	2.773970e-02
1.623377e-01	1.814363e-01	3.806010e-01	2.752273e-02	2.752273e-02
1.814367e-01	2.005353e-01	4.174893e-01	3.694015e-02	3.694015e-02
2.005357e-01	2.196343e-01	4.257255e-01	2.527482e-02	2.527482e-02
2.196337e-01	2.387323e-01	4.074999e-01	2.620582e-02	2.620582e-02
2.387321e-01	2.673799e-01	4.220666e-01	2.028441e-02	2.028441e-02
2.673801e-01	2.960279e-01	4.066452e-01	1.963234e-02	1.963234e-02
2.960281e-01	3.246759e-01	4.691694e-01	1.992121e-02	1.992121e-02
3.246761e-01	3.533239e-01	4.188056e-01	1.851482e-02	1.851482e-02
3.533244e-01	3.915216e-01	4.236248e-01	1.799770e-02	1.799770e-02
3.915214e-01	4.297186e-01	4.380360e-01	1.693409e-02	1.693409e-02
4.297184e-01	4.679156e-01	4.338164e-01	1.725297e-02	1.725297e-02
4.679151e-01	5.252109e-01	4.682764e-01	1.464661e-02	1.464661e-02
5.252111e-01	5.681829e-01	4.214538e-01	1.565937e-02	1.565937e-02
5.681831e-01	6.254789e-01	4.412645e-01	1.650162e-02	1.650162e-02
6.254788e-01	6.875492e-01	4.394529e-01	1.247061e-02	1.247061e-02
6.875495e-01	7.543945e-01	4.321804e-01	1.311656e-02	1.311656e-02
7.543948e-01	8.307892e-01	4.204337e-01	1.294950e-02	1.294950e-02
8.307892e-01	9.167328e-01	3.914713e-01	9.996272e-03	9.996272e-03
9.167328e-01	1.007451e+00	4.161356e-01	9.852662e-03	9.852662e-03
1.007446e+00	1.107714e+00	3.807596e-01	1.132847e-02	1.132847e-02
1.107714e+00	1.222306e+00	3.545682e-01	8.290502e-03	8.290502e-03
1.222307e+00	1.341673e+00	3.225341e-01	7.896480e-03	7.896480e-03
1.341675e+00	1.475365e+00	3.100153e-01	7.649281e-03	7.649281e-03
1.475363e+00	1.623377e+00	2.802627e-01	5.986554e-03	5.986554e-03
1.623381e+00	1.785719e+00	2.386464e-01	5.236672e-03	5.236672e-03
1.785719e+00	1.962381e+00	2.063575e-01	4.364322e-03	4.364322e-03
1.962380e+00	2.158140e+00	1.895647e-01	3.835762e-03	3.835762e-03
2.158143e+00	2.377777e+00	1.457252e-01	3.145766e-03	3.145766e-03
2.377774e+00	2.616506e+00	1.335162e-01	2.919735e-03	2.919735e-03
2.616504e+00	2.874336e+00	1.038680e-01	2.344713e-03	2.344713e-03
2.874341e+00	3.160819e+00	8.480396e-02	1.985907e-03	1.985907e-03
3.160819e+00	3.480721e+00	6.845106e-02	1.511963e-03	1.511963e-03
3.480715e+00	3.829265e+00	5.181317e-02	1.271119e-03	1.271119e-03
3.829264e+00	4.211236e+00	4.228404e-02	1.038737e-03	1.038737e-03
4.211235e+00	4.631405e+00	3.323928e-02	8.806175e-04	8.806175e-04
4.631410e+00	5.094550e+00	2.585626e-02	7.253013e-04	7.253013e-04
5.094546e+00	5.605434e+00	2.117386e-02	6.236641e-04	6.236641e-04
5.605433e+00	6.164067e+00	1.644712e-02	5.232828e-04	5.232828e-04
6.164075e+00	6.780005e+00	1.365731e-02	4.559559e-04	4.559559e-04
6.780000e+00	7.458000e+00	1.004294e-02	3.741366e-04	3.741366e-04
7.457997e+00	8.202843e+00	8.216700e-03	3.180945e-04	3.180945e-04
8.202850e+00	9.024090e+00	6.334251e-03	2.653368e-04	2.653368e-04
9.024084e+00	9.549296e+00	5.477539e-03	3.082925e-04	3.082925e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=3.7777623695443072e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	7.357912e-01	7.509636e-02	7.509636e-02
5.252111e-02	5.825069e-02	6.834157e-01	6.606829e-02	6.606829e-02
5.825071e-02	6.398029e-02	5.173521e-01	5.748356e-02	5.748356e-02
6.398031e-02	6.970989e-02	5.429004e-01	5.888579e-02	5.888579e-02
6.970985e-02	7.639435e-02	4.270213e-01	4.835065e-02	4.835065e-02
7.639433e-02	9.358307e-02	2.469664e-01	2.293026e-02	2.293026e-02
9.358280e-02	1.145912e-01	3.570959e-01	2.494066e-02	2.494066e-02
1.145914e-01	1.260506e-01	4.407057e-01	3.751536e-02	3.751536e-02
1.260504e-01	1.355996e-01	3.449050e-01	3.635618e-02	3.635618e-02
1.356000e-01	1.480140e-01	3.802786e-01	3.348167e-02	3.348167e-02
1.480140e-01	1.623380e-01	3.602291e-01	3.033676e-02	3.033676e-02
1.623377e-01	1.814363e-01	4.253784e-01	2.854953e-02	2.854953e-02
1.814367e-01	2.005353e-01	4.311267e-01	2.874178e-02	2.874178e-02
2.005357e-01	2.196343e-01	4.387912e-01	2.899614e-02	2.899614e-02
2.196337e-01	2.387323e-01	3.966366e-01	2.756815e-02	2.756815e-02
2.387321e-01	2.673799e-01	4.560378e-01	2.413608e-02	2.413608e-02
2.673801e-01	2.960279e-01	4.547606e-01	2.410225e-02	2.410225e-02
2.960281e-01	3.246759e-01	4.317668e-01	2.348502e-02	2.348502e-02
3.246761e-01	3.533239e-01	4.688119e-01	2.447179e-02	2.447179e-02
3.533244e-01	3.915216e-01	4.914845e-01	2.169957e-02	2.169957e-02
3.915214e-01	4.297186e-01	4.569942e-01	2.092433e-02	2.092433e-02
4.297184e-01	4.679156e-01	4.953167e-01	2.178400e-02	2.178400e-02
4.679151e-01	5.252109e-01	4.700879e-01	1.732767e-02	1.732767e-02
5.252111e-01	5.681829e-01	4.675336e-01	1.995384e-02	1.995384e-02
5.681831e-01	6.254789e-01	5.160747e-01	1.815544e-02	1.815544e-02
6.254788e-01	6.875492e-01	4.474877e-01	1.624277e-02	1.624277e-02
6.875495e-01	7.543945e-01	4.439927e-01	1.559069e-02	1.559069e-02
7.543948e-01	8.307892e-01	4.373540e-01	1.447431e-02	1.447431e-02
8.307892e-01	9.167328e-01	4.279337e-01	1.349875e-02	1.349875e-02
9.167328e-01	1.007451e+00	4.142857e-01	1.292751e-02	1.292751e-02
1.007446e+00	1.107714e+00	3.872371e-01	1.188829e-02	1.188829e-02
1.107714e+00	1.222306e+00	3.701290e-01	1.087205e-02	1.087205e-02
1.222307e+00	1.341673e+00	3.418363e-01	1.023719e-02	1.023719e-02
1.341675e+00	1.475365e+00	2.980938e-01	9.033145e-03	9.033145e-03
1.475363e+00	1.623377e+00	2.727072e-01	8.211243e-03	8.211243e-03
1.623381e+00	1.785719e+00	2.497718e-01	7.503668e-03	7.503668e-03
1.785719e+00	1.962381e+00	2.077695e-01	6.560414e-03	6.560414e-03
1.962380e+00	2.158140e+00	1.772182e-01	5.755780e-03	5.755780e-03
2.158143e+00	2.377777e+00	1.484575e-01	4.973513e-03	4.973513e-03
2.377774e+00	2.616506e+00	1.221720e-01	4.327553e-03	4.327553e-03
2.616504e+00	2.874336e+00	1.004894e-01	3.776624e-03	3.776624e-03
2.874341e+00	3.160819e+00	7.958307e-02	3.188429e-03	3.188429e-03
3.160819e+00	3.480721e+00	6.223087e-02	2.668127e-03	2.668127e-03
3.480715e+00	3.829265e+00	5.123641e-02	2.319363e-03	2.319363e-03
3.829264e+00	4.211236e+00	3.975946e-02	1.951715e-03	1.951715e-03
4.211235e+00	4.631405e+00	2.682562e-02	1.528531e-03	1.528531e-03
4.631410e+00	5.094550e+00	2.109711e-02	1.291122e-03	1.291122e-03
5.094546e+00	5.605434e+00	1.883883e-02	1.161652e-03	1.161652e-03
5.605433e+00	6.164067e+00	1.500141e-02	9.913210e-04	9.913210e-04
6.164075e+00	6.780005e+00	1.241763e-02	8.589458e-04	8.589458e-04
6.780000e+00	7.458000e+00	8.690007e-03	6.848685e-04	6.848685e-04
7.457997e+00	8.202843e+00	6.534451e-03	5.666087e-04	5.666087e-04
8.202850e+00	9.024090e+00	6.015720e-03	5.177507e-04	5.177507e-04
9.024084e+00	9.549296e+00	4.110942e-03	5.351990e-04	5.351990e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=2.2170478570733466e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.023913e+00	1.410945e-01	1.410945e-01
5.252111e-02	5.825069e-02	1.055412e+00	1.346714e-01	1.346714e-01
5.825071e-02	6.398029e-02	6.429705e-01	1.386790e-01	1.386790e-01
6.398031e-02	6.970989e-02	4.622279e-01	1.331745e-01	1.331745e-01
6.970985e-02	7.639435e-02	5.394706e-01	7.874051e-02	7.874051e-02
7.639433e-02	9.358307e-02	3.318876e-01	4.230868e-02	4.230868e-02
9.358280e-02	1.145912e-01	4.581773e-01	4.000406e-02	4.000406e-02
1.145914e-01	1.260506e-01	6.384517e-01	6.796220e-02	6.796220e-02
1.260504e-01	1.355996e-01	5.964840e-01	7.442930e-02	7.442930e-02
1.356000e-01	1.480140e-01	4.592018e-01	5.179321e-02	5.179321e-02
1.480140e-01	1.623380e-01	4.839985e-01	4.906187e-02	4.906187e-02
1.623377e-01	1.814363e-01	5.178160e-01	4.956268e-02	4.956268e-02
1.814367e-01	2.005353e-01	4.533454e-01	4.906566e-02	4.906566e-02
2.005357e-01	2.196343e-01	5.018140e-01	4.277079e-02	4.277079e-02
2.196337e-01	2.387323e-01	5.243405e-01	4.538459e-02	4.538459e-02
2.387321e-01	2.673799e-01	6.215692e-01	3.836546e-02	3.836546e-02
2.673801e-01	2.960279e-01	5.149013e-01	3.571187e-02	3.571187e-02
2.960281e-01	3.246759e-01	5.170736e-01	3.782177e-02	3.782177e-02
3.246761e-01	3.533239e-01	5.284235e-01	3.660679e-02	3.660679e-02
3.533244e-01	3.915216e-01	5.168625e-01	3.352517e-02	3.352517e-02
3.915214e-01	4.297186e-01	5.181867e-01	3.074135e-02	3.074135e-02
4.297184e-01	4.679156e-01	5.783804e-01	3.493894e-02	3.493894e-02
4.679151e-01	5.252109e-01	4.981744e-01	3.180682e-02	3.180682e-02
5.252111e-01	5.681829e-01	5.431311e-01	2.732754e-02	2.732754e-02
5.681831e-01	6.254789e-01	4.552774e-01	2.462940e-02	2.462940e-02
6.254788e-01	6.875492e-01	4.913020e-01	2.161736e-02	2.161736e-02
6.875495e-01	7.543945e-01	4.605326e-01	2.050663e-02	2.050663e-02
7.543948e-01	8.307892e-01	4.553581e-01	1.884078e-02	1.884078e-02
8.307892e-01	9.167328e-01	4.240403e-01	1.697154e-02	1.697154e-02
9.167328e-01	1.007451e+00	3.975864e-01	1.548365e-02	1.548365e-02
1.007446e+00	1.107714e+00	3.739511e-01	1.662494e-02	1.662494e-02
1.107714e+00	1.222306e+00	3.406271e-01	1.309460e-02	1.309460e-02
1.222307e+00	1.341673e+00	3.075175e-01	1.301905e-02	1.301905e-02
1.341675e+00	1.475365e+00	2.728131e-01	9.751226e-03	9.751226e-03
1.475363e+00	1.623377e+00	2.541831e-01	8.890594e-03	8.890594e-03
1.623381e+00	1.785719e+00	2.117485e-01	1.337881e-02	1.337881e-02
1.785719e+00	1.962381e+00	1.739930e-01	6.781240e-03	6.781240e-03
1.962380e+00	2.158140e+00	1.481610e-01	5.974143e-03	5.974143e-03
2.158143e+00	2.377777e+00	1.242116e-01	5.970176e-03	5.970176e-03
2.377774e+00	2.616506e+00	1.049272e-01	4.232914e-03	4.232914e-03
2.616504e+00	2.874336e+00	8.367914e-02	3.367964e-03	3.367964e-03
2.874341e+00	3.160819e+00	6.498160e-02	2.847142e-03	2.847142e-03
3.160819e+00	3.480721e+00	5.024279e-02	2.219351e-03	2.219351e-03
3.480715e+00	3.829265e+00	4.197639e-02	1.993102e-03	1.993102e-03
3.829264e+00	4.211236e+00	3.398288e-02	1.841556e-03	1.841556e-03
4.211235e+00	4.631405e+00	2.755925e-02	1.416946e-03	1.416946e-03
4.631410e+00	5.094550e+00	2.495794e-02	1.429240e-03	1.429240e-03
5.094546e+00	5.605434e+00	1.792378e-02	9.942949e-04	9.942949e-04
5.605433e+00	6.164067e+00	1.381080e-02	9.284117e-04	9.284117e-04
6.164075e+00	6.780005e+00	1.209812e-02	7.501504e-04	7.501504e-04
6.780000e+00	7.458000e+00	9.632957e-03	6.337116e-04	6.337116e-04
7.457997e+00	8.202843e+00	7.569868e-03	5.844867e-04	5.844867e-04
8.202850e+00	9.024090e+00	5.489049e-03	4.391960e-04	4.391960e-04
9.024084e+00	9.549296e+00	5.092827e-03	5.228334e-04	5.228334e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d05-x02-y06
ScaledBy=5.4541731130220354e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774648e-02	5.252112e-02	1.195092e+00	1.149978e-01	1.149978e-01
5.252111e-02	5.825069e-02	1.051236e+00	9.845728e-02	9.845728e-02
5.825071e-02	6.398029e-02	9.129156e-01	9.175146e-02	9.175146e-02
6.398031e-02	6.970989e-02	7.561523e-01	8.350306e-02	8.350306e-02
6.970985e-02	7.639435e-02	7.192679e-01	7.539976e-02	7.539976e-02
7.639433e-02	9.358307e-02	4.149617e-01	3.571421e-02	3.571421e-02
9.358280e-02	1.145912e-01	4.803507e-01	3.475697e-02	3.475697e-02
1.145914e-01	1.260506e-01	7.008216e-01	5.684414e-02	5.684414e-02
1.260504e-01	1.355996e-01	6.473470e-01	5.984724e-02	5.984724e-02
1.356000e-01	1.480140e-01	5.788225e-01	4.963362e-02	4.963362e-02
1.480140e-01	1.623380e-01	5.459032e-01	4.487297e-02	4.487297e-02
1.623377e-01	1.814363e-01	6.169096e-01	4.131132e-02	4.131132e-02
1.814367e-01	2.005353e-01	6.418073e-01	4.213671e-02	4.213671e-02
2.005357e-01	2.196343e-01	5.754134e-01	3.989775e-02	3.989775e-02
2.196337e-01	2.387323e-01	5.532819e-01	3.912296e-02	3.912296e-02
2.387321e-01	2.673799e-01	5.957026e-01	3.314578e-02	3.314578e-02
2.673801e-01	2.960279e-01	6.215224e-01	3.385649e-02	3.385649e-02
2.960281e-01	3.246759e-01	6.104566e-01	3.355374e-02	3.355374e-02
3.246761e-01	3.533239e-01	5.754156e-01	3.257649e-02	3.257649e-02
3.533244e-01	3.915216e-01	6.072272e-01	2.898137e-02	2.898137e-02
3.915214e-01	4.297186e-01	5.408334e-01	2.735111e-02	2.735111e-02
4.297184e-01	4.679156e-01	5.615815e-01	2.787082e-02	2.787082e-02
4.679151e-01	5.252109e-01	5.357616e-01	2.222714e-02	2.222714e-02
5.252111e-01	5.681829e-01	5.127088e-01	2.510745e-02	2.510745e-02
5.681831e-01	6.254789e-01	4.979540e-01	2.142853e-02	2.142853e-02
6.254788e-01	6.875492e-01	4.775255e-01	2.016114e-02	2.016114e-02
6.875495e-01	7.543945e-01	4.860986e-01	1.960139e-02	1.960139e-02
7.543948e-01	8.307892e-01	4.585326e-01	1.780793e-02	1.780793e-02
8.307892e-01	9.167328e-01	4.641428e-01	1.689189e-02	1.689189e-02
9.167328e-01	1.007451e+00	4.100119e-01	1.545291e-02	1.545291e-02
1.007446e+00	1.107714e+00	3.709612e-01	1.398113e-02	1.398113e-02
1.107714e+00	1.222306e+00	3.444170e-01	1.260156e-02	1.260156e-02
1.222307e+00	1.341673e+00	3.209044e-01	1.191809e-02	1.191809e-02
1.341675e+00	1.475365e+00	2.762463e-01	1.044859e-02	1.044859e-02
1.475363e+00	1.623377e+00	2.509405e-01	9.464400e-03	9.464400e-03
1.623381e+00	1.785719e+00	2.037381e-01	8.143014e-03	8.143014e-03
1.785719e+00	1.962381e+00	1.641903e-01	7.007469e-03	7.007469e-03
1.962380e+00	2.158140e+00	1.392656e-01	6.130828e-03	6.130828e-03
2.158143e+00	2.377777e+00	1.212409e-01	5.400499e-03	5.400499e-03
2.377774e+00	2.616506e+00	9.472212e-02	4.578566e-03	4.578566e-03
2.616504e+00	2.874336e+00	6.967234e-02	3.778512e-03	3.778512e-03
2.874341e+00	3.160819e+00	5.975468e-02	3.319705e-03	3.319705e-03
3.160819e+00	3.480721e+00	4.640959e-02	2.768563e-03	2.768563e-03
3.480715e+00	3.829265e+00	3.926022e-02	2.439512e-03	2.439512e-03
3.829264e+00	4.211236e+00	3.264365e-02	2.124921e-03	2.124921e-03
4.211235e+00	4.631405e+00	2.125102e-02	1.634694e-03	1.634694e-03
4.631410e+00	5.094550e+00	1.779633e-02	1.424847e-03	1.424847e-03
5.094546e+00	5.605434e+00	1.406473e-02	1.206041e-03	1.206041e-03
5.605433e+00	6.164067e+00	1.125480e-02	1.031726e-03	1.031726e-03
6.164075e+00	6.780005e+00	9.264257e-03	8.914536e-04	8.914536e-04
6.780000e+00	7.458000e+00	6.701730e-03	7.226662e-04	7.226662e-04
7.457997e+00	8.202843e+00	6.171219e-03	6.616241e-04	6.616241e-04
8.202850e+00	9.024090e+00	4.053112e-03	5.106442e-04	5.106442e-04
9.024084e+00	9.549296e+00	4.426253e-03	6.672829e-04	6.672829e-04
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d06-x01-y01.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d06-x01-y01
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Toward region, $p_\text{T}^Z < 5$ GeV
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=1
RatioPlotYMax=1.64
LegendOnly=/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
LegendXPos=0.03
XLabel=$N_\text{ch} / \delta\eta\delta\phi$
XMax=3.6
YLabel=$\dfrac{1}{N_{ev}} \dfrac{\text{d}N_{ev}}{\text{d}N_\text{ch} / \delta\eta\delta\phi}$
XMin=0.
DrawOnly=/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
LegendYPos=0.55
Legend=0
RatioPlotYMin=0.5
LeftMargin=1.8
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d06-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d06-x01-y01
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	8.103780e-01	1.018390e-02	1.018390e-02
1.432395e-01	2.387325e-01	8.275230e-01	9.641480e-03	9.641480e-03
2.387325e-01	3.342255e-01	8.367650e-01	8.934860e-03	8.934860e-03
3.342255e-01	4.297185e-01	8.562100e-01	8.497390e-03	8.497390e-03
4.297185e-01	5.252115e-01	8.244840e-01	8.316560e-03	8.316560e-03
5.252115e-01	6.207045e-01	7.618310e-01	7.887490e-03	7.887490e-03
6.207045e-01	7.161975e-01	7.012660e-01	7.730210e-03	7.730210e-03
7.161975e-01	8.116905e-01	6.290310e-01	6.347410e-03	6.347410e-03
8.116905e-01	9.071835e-01	5.659620e-01	5.987600e-03	5.987600e-03
9.071835e-01	1.002676e+00	5.058860e-01	5.321580e-03	5.321580e-03
1.002673e+00	1.098166e+00	4.299530e-01	5.055100e-03	5.055100e-03
1.098174e+00	1.193666e+00	3.686120e-01	4.766390e-03	4.766390e-03
1.193663e+00	1.289156e+00	3.138510e-01	4.938820e-03	4.938820e-03
1.289154e+00	1.384646e+00	2.579470e-01	4.952780e-03	4.952780e-03
1.384644e+00	1.480136e+00	2.173590e-01	5.138330e-03	5.138330e-03
1.480144e+00	1.575636e+00	1.748820e-01	5.005600e-03	5.005600e-03
1.575634e+00	1.671126e+00	1.450470e-01	4.799480e-03	4.799480e-03
1.671123e+00	1.766616e+00	1.177260e-01	4.655200e-03	4.655200e-03
1.766624e+00	1.862116e+00	9.612910e-02	4.582020e-03	4.582020e-03
1.862113e+00	1.957606e+00	7.638250e-02	4.198870e-03	4.198870e-03
1.957604e+00	2.053097e+00	6.032100e-02	3.790030e-03	3.790030e-03
2.053103e+00	2.148597e+00	4.813470e-02	3.421630e-03	3.421630e-03
2.148594e+00	2.244087e+00	3.848430e-02	3.093080e-03	3.093080e-03
2.244083e+00	2.339577e+00	2.952540e-02	2.745780e-03	2.745780e-03
2.339573e+00	2.435067e+00	2.230300e-02	2.214440e-03	2.214440e-03
2.435073e+00	2.530566e+00	1.859760e-02	1.716530e-03	1.716530e-03
2.530563e+00	2.626057e+00	1.465050e-02	1.360730e-03	1.360730e-03
2.626057e+00	2.817043e+00	1.028340e-02	1.102750e-03	1.102750e-03
2.817047e+00	3.008033e+00	5.695930e-03	8.343390e-04	8.343390e-04
3.008027e+00	3.199013e+00	3.649870e-03	5.495940e-04	5.495940e-04
3.199017e+00	3.390003e+00	1.836110e-03	3.112830e-04	3.112830e-04
3.389997e+00	3.580983e+00	1.213400e-03	2.459980e-04	2.459980e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=4.5533788135240268e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	8.784727e-01	9.598944e-03	9.598944e-03
1.432395e-01	2.387325e-01	8.041887e-01	1.093507e-02	1.093507e-02
2.387325e-01	3.342255e-01	7.893072e-01	1.550722e-02	1.550722e-02
3.342255e-01	4.297185e-01	7.383377e-01	9.261927e-03	9.261927e-03
4.297185e-01	5.252115e-01	7.274820e-01	1.167344e-02	1.167344e-02
5.252115e-01	6.207045e-01	6.777817e-01	8.588112e-03	8.588112e-03
6.207045e-01	7.161975e-01	6.362206e-01	8.739833e-03	8.739833e-03
7.161975e-01	8.116905e-01	5.868599e-01	7.658464e-03	7.658464e-03
8.116905e-01	9.071835e-01	5.432769e-01	7.366044e-03	7.366044e-03
9.071835e-01	1.002676e+00	4.800437e-01	7.107189e-03	7.107189e-03
1.002673e+00	1.098166e+00	4.206212e-01	8.539069e-03	8.539069e-03
1.098174e+00	1.193666e+00	3.709767e-01	1.363950e-02	1.363950e-02
1.193663e+00	1.289156e+00	3.190264e-01	8.964408e-03	8.964408e-03
1.289154e+00	1.384646e+00	2.908928e-01	5.230927e-03	5.230927e-03
1.384644e+00	1.480136e+00	2.420488e-01	5.245383e-03	5.245383e-03
1.480144e+00	1.575636e+00	2.078355e-01	4.805740e-03	4.805740e-03
1.575634e+00	1.671126e+00	1.757348e-01	3.652781e-03	3.652781e-03
1.671123e+00	1.766616e+00	1.451234e-01	4.623052e-03	4.623052e-03
1.766624e+00	1.862116e+00	1.250821e-01	2.919762e-03	2.919762e-03
1.862113e+00	1.957606e+00	9.395016e-02	2.982652e-03	2.982652e-03
1.957604e+00	2.053097e+00	7.854308e-02	2.280940e-03	2.280940e-03
2.053103e+00	2.148597e+00	6.249929e-02	2.247234e-03	2.247234e-03
2.148594e+00	2.244087e+00	5.180991e-02	1.807096e-03	1.807096e-03
2.244083e+00	2.339577e+00	3.860582e-02	3.181988e-03	3.181988e-03
2.339573e+00	2.435067e+00	2.999296e-02	1.475942e-03	1.475942e-03
2.435073e+00	2.530566e+00	2.480720e-02	1.089964e-03	1.089964e-03
2.530563e+00	2.626057e+00	1.681662e-02	9.662729e-04	9.662729e-04
2.626057e+00	2.817043e+00	1.122292e-02	1.137307e-03	1.137307e-03
2.817047e+00	3.008033e+00	6.799451e-03	4.312505e-04	4.312505e-04
3.008027e+00	3.199013e+00	3.923411e-03	2.498168e-04	2.498168e-04
3.199017e+00	3.390003e+00	1.841240e-03	1.590343e-04	1.590343e-04
3.389997e+00	3.580983e+00	8.686752e-04	2.424981e-04	2.424981e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=4.4506168671396359e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.039660e+00	2.055139e-02	2.055139e-02
1.432395e-01	2.387325e-01	1.085954e+00	1.170982e-02	1.170982e-02
2.387325e-01	3.342255e-01	3.950269e-01	6.549680e-03	6.549680e-03
3.342255e-01	4.297185e-01	1.753798e-01	4.408308e-03	4.408308e-03
4.297185e-01	5.252115e-01	9.347362e-02	2.424789e-03	2.424789e-03
5.252115e-01	6.207045e-01	5.018369e-02	3.262395e-03	3.262395e-03
6.207045e-01	7.161975e-01	2.565051e-02	8.069424e-04	8.069424e-04
7.161975e-01	8.116905e-01	1.452392e-02	7.321898e-04	7.321898e-04
8.116905e-01	9.071835e-01	8.139215e-03	2.901641e-04	2.901641e-04
9.071835e-01	1.002676e+00	5.247648e-03	2.764334e-04	2.764334e-04
1.002673e+00	1.098166e+00	2.989414e-03	1.618097e-04	1.618097e-04
1.098174e+00	1.193666e+00	1.544436e-03	2.915008e-04	2.915008e-04
1.193663e+00	1.289156e+00	1.443526e-03	1.062253e-04	1.062253e-04
1.289154e+00	1.384646e+00	8.644117e-04	7.294207e-05	7.294207e-05
1.384644e+00	1.480136e+00	6.546456e-04	6.329741e-05	6.329741e-05
1.480144e+00	1.575636e+00	3.423553e-04	4.495763e-05	4.495763e-05
1.575634e+00	1.671126e+00	3.121513e-04	4.287800e-05	4.287800e-05
1.671123e+00	1.766616e+00	2.117607e-04	3.529382e-05	3.529382e-05
1.766624e+00	1.862116e+00	1.590367e-04	3.060715e-05	3.060715e-05
1.862113e+00	1.957606e+00	8.128568e-05	2.374735e-05	2.374735e-05
1.957604e+00	2.053097e+00	1.003317e-04	2.433420e-05	2.433420e-05
2.053103e+00	2.148597e+00	7.258781e-05	2.637667e-05	2.637667e-05
2.148594e+00	2.244087e+00	2.948051e-05	1.318423e-05	1.318423e-05
2.244083e+00	2.339577e+00	1.774651e-05	1.024600e-05	1.024600e-05
2.339573e+00	2.435067e+00	1.171361e-05	8.283066e-06	8.283066e-06
2.435073e+00	2.530566e+00	2.355878e-05	1.177948e-05	1.177948e-05
2.530563e+00	2.626057e+00	2.061655e-05	1.214693e-05	1.214693e-05
2.626057e+00	2.817043e+00	1.470298e-05	6.575483e-06	6.575483e-06
2.817047e+00	3.008033e+00	5.889081e-06	4.164278e-06	4.164278e-06
3.008027e+00	3.199013e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.199017e+00	3.390003e+00	5.984381e-06	4.232277e-06	4.232277e-06
3.389997e+00	3.580983e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y01
Title=\t		\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	8.784727e-01	4.596249e-03	4.388817e-03
1.432395e-01	2.387325e-01	8.041887e-01	5.644810e-03	5.602486e-03
2.387325e-01	3.342255e-01	7.893072e-01	8.829134e-03	9.763045e-03
3.342255e-01	4.297185e-01	7.383377e-01	6.487743e-03	7.510988e-03
4.297185e-01	5.252115e-01	7.274820e-01	8.263008e-03	8.577859e-03
5.252115e-01	6.207045e-01	6.777817e-01	5.967742e-03	6.585590e-03
6.207045e-01	7.161975e-01	6.362206e-01	4.741301e-03	5.310051e-03
7.161975e-01	8.116905e-01	5.868599e-01	1.121038e-03	1.244679e-03
8.116905e-01	9.071835e-01	5.432769e-01	1.890154e-03	1.974936e-03
9.071836e-01	1.002676e+00	4.800437e-01	3.236537e-03	2.640286e-03
1.002673e+00	1.098165e+00	4.206212e-01	2.809670e-03	2.904302e-03
1.098174e+00	1.193666e+00	3.709767e-01	5.018322e-03	4.560097e-03
1.193663e+00	1.289156e+00	3.190264e-01	4.063841e-03	4.049315e-03
1.289154e+00	1.384646e+00	2.908928e-01	1.582737e-03	1.426050e-03
1.384644e+00	1.480136e+00	2.420488e-01	3.632759e-03	3.455883e-03
1.480144e+00	1.575636e+00	2.078355e-01	2.798575e-03	2.593685e-03
1.575634e+00	1.671126e+00	1.757348e-01	1.285736e-03	1.336100e-03
1.671123e+00	1.766615e+00	1.451234e-01	2.456225e-03	2.180978e-03
1.766624e+00	1.862116e+00	1.250821e-01	1.108665e-03	1.012063e-03
1.862113e+00	1.957606e+00	9.395016e-02	2.701121e-03	2.365573e-03
1.957605e+00	2.053098e+00	7.854308e-02	1.101148e-03	1.037870e-03
2.053103e+00	2.148597e+00	6.249929e-02	8.205414e-04	7.186133e-04
2.148594e+00	2.244087e+00	5.180991e-02	3.720328e-04	4.124582e-04
2.244083e+00	2.339577e+00	3.860582e-02	8.044720e-04	7.053565e-04
2.339573e+00	2.435067e+00	2.999296e-02	6.901756e-04	6.327873e-04
2.435072e+00	2.530566e+00	2.480720e-02	1.428698e-04	1.607602e-04
2.530563e+00	2.626057e+00	1.681662e-02	5.904858e-04	5.460484e-04
2.626057e+00	2.817043e+00	1.122292e-02	1.361633e-04	1.372206e-04
2.817047e+00	3.008033e+00	6.799451e-03	1.458547e-04	1.366055e-04
3.008027e+00	3.199013e+00	3.923411e-03	5.408403e-05	4.381601e-05
3.199017e+00	3.390003e+00	1.841240e-03	1.056294e-05	1.160117e-05
3.389997e+00	3.580983e+00	8.686752e-04	6.853282e-05	6.392955e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y01
Title=\t		\textsc{Geneva+Py8})(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.039660e+00	5.948543e-03	5.051954e-03
1.432395e-01	2.387325e-01	1.085954e+00	5.077726e-02	5.642699e-02
2.387325e-01	3.342255e-01	3.950269e-01	3.338303e-02	3.827769e-02
3.342255e-01	4.297185e-01	1.753798e-01	1.889806e-02	2.194404e-02
4.297185e-01	5.252115e-01	9.347362e-02	1.217978e-02	1.422955e-02
5.252115e-01	6.207045e-01	5.018369e-02	6.870881e-03	8.097729e-03
6.207045e-01	7.161975e-01	2.565051e-02	4.065749e-03	4.864282e-03
7.161975e-01	8.116905e-01	1.452392e-02	2.488415e-03	3.040106e-03
8.116905e-01	9.071835e-01	8.139215e-03	1.456985e-03	1.766039e-03
9.071836e-01	1.002676e+00	5.247648e-03	9.826723e-04	1.185137e-03
1.002673e+00	1.098165e+00	2.989414e-03	5.515121e-04	6.747599e-04
1.098174e+00	1.193666e+00	1.544436e-03	2.943622e-04	3.968629e-04
1.193663e+00	1.289156e+00	1.443526e-03	3.022194e-04	3.820756e-04
1.289154e+00	1.384646e+00	8.644117e-04	1.796663e-04	2.264481e-04
1.384644e+00	1.480136e+00	6.546456e-04	1.354927e-04	1.706432e-04
1.480144e+00	1.575636e+00	3.423553e-04	7.375344e-05	9.371894e-05
1.575634e+00	1.671126e+00	3.121513e-04	7.043529e-05	9.059453e-05
1.671123e+00	1.766615e+00	2.117607e-04	4.896032e-05	6.410877e-05
1.766624e+00	1.862116e+00	1.590367e-04	3.579421e-05	4.624041e-05
1.862113e+00	1.957606e+00	8.128568e-05	1.904352e-05	2.515468e-05
1.957605e+00	2.053098e+00	1.003317e-04	2.376839e-05	3.170819e-05
2.053103e+00	2.148597e+00	7.258781e-05	1.893505e-05	2.622633e-05
2.148594e+00	2.244087e+00	2.948051e-05	7.181458e-06	9.643117e-06
2.244083e+00	2.339577e+00	1.774651e-05	4.031288e-06	5.660830e-06
2.339573e+00	2.435067e+00	1.171361e-05	3.148044e-06	4.366736e-06
2.435072e+00	2.530566e+00	2.355878e-05	5.653809e-06	7.473234e-06
2.530563e+00	2.626057e+00	2.061655e-05	5.384188e-06	7.549474e-06
2.626057e+00	2.817043e+00	1.470298e-05	3.800744e-06	5.221594e-06
2.817047e+00	3.008033e+00	5.889081e-06	1.590886e-06	2.238461e-06
3.008027e+00	3.199013e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.199017e+00	3.390003e+00	5.984381e-06	1.530680e-06	2.107443e-06
3.389997e+00	3.580983e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=1.6944414545175864e-09
Title=\t		\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	8.517542e-01	3.826303e-03	3.826303e-03
1.432395e-01	2.387325e-01	7.471435e-01	3.583638e-03	3.583638e-03
2.387325e-01	3.342255e-01	7.215323e-01	3.521681e-03	3.521681e-03
3.342255e-01	4.297185e-01	6.939443e-01	3.453699e-03	3.453699e-03
4.297185e-01	5.252115e-01	6.701894e-01	3.394071e-03	3.394071e-03
5.252115e-01	6.207045e-01	6.404356e-01	3.317874e-03	3.317874e-03
6.207045e-01	7.161975e-01	6.075708e-01	3.231622e-03	3.231622e-03
7.161975e-01	8.116905e-01	5.684664e-01	3.125896e-03	3.125896e-03
8.116905e-01	9.071835e-01	5.280900e-01	3.012841e-03	3.012841e-03
9.071835e-01	1.002676e+00	4.837628e-01	2.883630e-03	2.883630e-03
1.002673e+00	1.098166e+00	4.405133e-01	2.751704e-03	2.751704e-03
1.098174e+00	1.193666e+00	3.987144e-01	2.617914e-03	2.617914e-03
1.193663e+00	1.289156e+00	3.545180e-01	2.468547e-03	2.468547e-03
1.289154e+00	1.384646e+00	3.079225e-01	2.300621e-03	2.300621e-03
1.384644e+00	1.480136e+00	2.688865e-01	2.149854e-03	2.149854e-03
1.480144e+00	1.575636e+00	2.308989e-01	1.992211e-03	1.992211e-03
1.575634e+00	1.671126e+00	1.933926e-01	1.823243e-03	1.823243e-03
1.671123e+00	1.766616e+00	1.618492e-01	1.667929e-03	1.667929e-03
1.766624e+00	1.862116e+00	1.373224e-01	1.536367e-03	1.536367e-03
1.862113e+00	1.957606e+00	1.103002e-01	1.376925e-03	1.376925e-03
1.957604e+00	2.053097e+00	9.180512e-02	1.256191e-03	1.256191e-03
2.053103e+00	2.148597e+00	7.501092e-02	1.135487e-03	1.135487e-03
2.148594e+00	2.244087e+00	5.993718e-02	1.015010e-03	1.015010e-03
2.244083e+00	2.339577e+00	4.826550e-02	9.108321e-04	9.108321e-04
2.339573e+00	2.435067e+00	3.802112e-02	8.084113e-04	8.084113e-04
2.435073e+00	2.530566e+00	2.975373e-02	7.151430e-04	7.151430e-04
2.530563e+00	2.626057e+00	2.263735e-02	6.237818e-04	6.237818e-04
2.626057e+00	2.817043e+00	1.565895e-02	3.668500e-04	3.668500e-04
2.817047e+00	3.008033e+00	8.843612e-03	2.756906e-04	2.756906e-04
3.008027e+00	3.199013e+00	4.924577e-03	2.057271e-04	2.057271e-04
3.199017e+00	3.390003e+00	2.853333e-03	1.565970e-04	1.565970e-04
3.389997e+00	3.580983e+00	1.641526e-03	1.187766e-04	1.187766e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=1.8974137919261861e-09
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.963454e-01	2.073777e-02	2.073777e-02
1.432395e-01	2.387325e-01	8.483737e-01	5.096991e-02	5.096991e-02
2.387325e-01	3.342255e-01	7.689557e-01	2.043311e-02	2.043311e-02
3.342255e-01	4.297185e-01	7.656122e-01	1.760809e-02	1.760809e-02
4.297185e-01	5.252115e-01	8.053178e-01	2.515042e-02	2.515042e-02
5.252115e-01	6.207045e-01	7.020681e-01	1.973566e-02	1.973566e-02
6.207045e-01	7.161975e-01	6.443389e-01	1.755451e-02	1.755451e-02
7.161975e-01	8.116905e-01	6.565356e-01	2.444262e-02	2.444262e-02
8.116905e-01	9.071835e-01	5.596101e-01	1.520400e-02	1.520400e-02
9.071835e-01	1.002676e+00	5.011494e-01	1.922676e-02	1.922676e-02
1.002673e+00	1.098166e+00	4.400767e-01	1.744913e-02	1.744913e-02
1.098174e+00	1.193666e+00	3.866907e-01	1.141970e-02	1.141970e-02
1.193663e+00	1.289156e+00	3.266875e-01	1.506171e-02	1.506171e-02
1.289154e+00	1.384646e+00	2.844030e-01	8.642162e-03	8.642162e-03
1.384644e+00	1.480136e+00	2.279787e-01	1.202065e-02	1.202065e-02
1.480144e+00	1.575636e+00	1.866869e-01	8.696440e-03	8.696440e-03
1.575634e+00	1.671126e+00	1.435462e-01	8.264428e-03	8.264428e-03
1.671123e+00	1.766616e+00	1.352144e-01	5.973655e-03	5.973655e-03
1.766624e+00	1.862116e+00	1.094394e-01	5.344860e-03	5.344860e-03
1.862113e+00	1.957606e+00	8.441675e-02	4.668025e-03	4.668025e-03
1.957604e+00	2.053097e+00	6.546045e-03	6.116407e-02	6.116407e-02
2.053103e+00	2.148597e+00	5.352445e-02	3.951593e-03	3.951593e-03
2.148594e+00	2.244087e+00	3.872457e-02	3.894903e-03	3.894903e-03
2.244083e+00	2.339577e+00	2.966360e-02	2.806275e-03	2.806275e-03
2.339573e+00	2.435067e+00	2.792822e-02	3.195921e-03	3.195921e-03
2.435073e+00	2.530566e+00	1.958600e-02	1.469966e-03	1.469966e-03
2.530563e+00	2.626057e+00	1.443773e-02	1.800101e-03	1.800101e-03
2.626057e+00	2.817043e+00	1.079268e-02	8.481358e-04	8.481358e-04
2.817047e+00	3.008033e+00	5.824731e-03	5.649930e-04	5.649930e-04
3.008027e+00	3.199013e+00	3.369478e-03	3.871128e-04	3.871128e-04
3.199017e+00	3.390003e+00	1.705272e-03	2.154779e-04	2.154779e-04
3.389997e+00	3.580983e+00	9.049051e-04	2.146047e-04	2.146047e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=4.5473114096987615e-10
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.805023e-01	9.895552e-03	9.895552e-03
1.432395e-01	2.387325e-01	7.349824e-01	9.781347e-03	9.781347e-03
2.387325e-01	3.342255e-01	7.449160e-01	9.442676e-03	9.442676e-03
3.342255e-01	4.297185e-01	7.301759e-01	1.086451e-02	1.086451e-02
4.297185e-01	5.252115e-01	6.929926e-01	1.370131e-02	1.370131e-02
5.252115e-01	6.207045e-01	6.996868e-01	1.226045e-02	1.226045e-02
6.207045e-01	7.161975e-01	6.742682e-01	1.431976e-02	1.431976e-02
7.161975e-01	8.116905e-01	5.979171e-01	1.702688e-02	1.702688e-02
8.116905e-01	9.071835e-01	5.708556e-01	8.668910e-03	8.668910e-03
9.071835e-01	1.002676e+00	5.102856e-01	9.537071e-03	9.537071e-03
1.002673e+00	1.098166e+00	4.554421e-01	8.260434e-03	8.260434e-03
1.098174e+00	1.193666e+00	4.134092e-01	6.079743e-03	6.079743e-03
1.193663e+00	1.289156e+00	3.631656e-01	9.214177e-03	9.214177e-03
1.289154e+00	1.384646e+00	3.146698e-01	6.473265e-03	6.473265e-03
1.384644e+00	1.480136e+00	2.550869e-01	7.332775e-03	7.332775e-03
1.480144e+00	1.575636e+00	2.298959e-01	4.901759e-03	4.901759e-03
1.575634e+00	1.671126e+00	1.986041e-01	4.034715e-03	4.034715e-03
1.671123e+00	1.766616e+00	1.662377e-01	5.298124e-03	5.298124e-03
1.766624e+00	1.862116e+00	1.309244e-01	3.964208e-03	3.964208e-03
1.862113e+00	1.957606e+00	1.070375e-01	3.081529e-03	3.081529e-03
1.957604e+00	2.053097e+00	8.592227e-02	2.452001e-03	2.452001e-03
2.053103e+00	2.148597e+00	6.818399e-02	2.328183e-03	2.328183e-03
2.148594e+00	2.244087e+00	5.352524e-02	2.132534e-03	2.132534e-03
2.244083e+00	2.339577e+00	4.088660e-02	1.721476e-03	1.721476e-03
2.339573e+00	2.435067e+00	3.110992e-02	1.244863e-03	1.244863e-03
2.435073e+00	2.530566e+00	2.193970e-02	1.483863e-03	1.483863e-03
2.530563e+00	2.626057e+00	1.822669e-02	1.718140e-03	1.718140e-03
2.626057e+00	2.817043e+00	1.238199e-02	6.536042e-04	6.536042e-04
2.817047e+00	3.008033e+00	6.414926e-03	5.226156e-04	5.226156e-04
3.008027e+00	3.199013e+00	4.302280e-03	2.172266e-04	2.172266e-04
3.199017e+00	3.390003e+00	1.801946e-03	3.152620e-04	3.152620e-04
3.389997e+00	3.580983e+00	7.710429e-04	2.189268e-04	2.189268e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=1.3859044839736367e-09
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	9.960467e-01	4.188989e-02	4.188989e-02
1.432395e-01	2.387325e-01	8.687527e-01	1.681488e-02	1.681488e-02
2.387325e-01	3.342255e-01	8.430493e-01	1.577453e-02	1.577453e-02
3.342255e-01	4.297185e-01	8.346503e-01	2.299244e-02	2.299244e-02
4.297185e-01	5.252115e-01	7.611262e-01	1.458480e-02	1.458480e-02
5.252115e-01	6.207045e-01	7.074655e-01	1.426475e-02	1.426475e-02
6.207045e-01	7.161975e-01	6.563035e-01	1.537702e-02	1.537702e-02
7.161975e-01	8.116905e-01	5.751058e-01	1.697357e-02	1.697357e-02
8.116905e-01	9.071835e-01	5.225698e-01	1.046498e-02	1.046498e-02
9.071835e-01	1.002676e+00	4.626714e-01	1.046797e-02	1.046797e-02
1.002673e+00	1.098166e+00	3.427808e-01	4.676998e-02	4.676998e-02
1.098174e+00	1.193666e+00	3.385597e-01	8.737566e-03	8.737566e-03
1.193663e+00	1.289156e+00	2.796517e-01	8.096103e-03	8.096103e-03
1.289154e+00	1.384646e+00	2.384735e-01	9.926424e-03	9.926424e-03
1.384644e+00	1.480136e+00	1.938994e-01	8.682619e-03	8.682619e-03
1.480144e+00	1.575636e+00	1.563022e-01	6.898807e-03	6.898807e-03
1.575634e+00	1.671126e+00	1.254056e-01	6.272709e-03	6.272709e-03
1.671123e+00	1.766616e+00	8.959558e-02	1.242517e-02	1.242517e-02
1.766624e+00	1.862116e+00	7.267483e-02	3.585481e-03	3.585481e-03
1.862113e+00	1.957606e+00	6.376306e-02	3.431670e-03	3.431670e-03
1.957604e+00	2.053097e+00	4.799360e-02	2.306010e-03	2.306010e-03
2.053103e+00	2.148597e+00	3.214507e-02	3.685619e-03	3.685619e-03
2.148594e+00	2.244087e+00	3.761989e-02	9.562170e-03	9.562170e-03
2.244083e+00	2.339577e+00	1.759115e-02	2.271822e-03	2.271822e-03
2.339573e+00	2.435067e+00	1.649105e-02	2.125086e-03	2.125086e-03
2.435073e+00	2.530566e+00	1.072896e-02	1.176608e-03	1.176608e-03
2.530563e+00	2.626057e+00	9.007909e-03	2.510606e-03	2.510606e-03
2.626057e+00	2.817043e+00	5.202468e-03	5.636752e-04	5.636752e-04
2.817047e+00	3.008033e+00	2.562747e-03	3.209172e-04	3.209172e-04
3.008027e+00	3.199013e+00	1.466202e-03	2.136496e-04	2.136496e-04
3.199017e+00	3.390003e+00	6.223404e-04	2.072948e-04	2.072948e-04
3.389997e+00	3.580983e+00	3.593051e-04	7.327158e-05	7.327158e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=1.8974137919261861e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.963454e-01	2.073777e-02	2.073777e-02
1.432395e-01	2.387325e-01	8.483737e-01	5.096991e-02	5.096991e-02
2.387325e-01	3.342255e-01	7.689557e-01	2.043311e-02	2.043311e-02
3.342255e-01	4.297185e-01	7.656122e-01	1.760809e-02	1.760809e-02
4.297185e-01	5.252115e-01	8.053178e-01	2.515042e-02	2.515042e-02
5.252115e-01	6.207045e-01	7.020681e-01	1.973566e-02	1.973566e-02
6.207045e-01	7.161975e-01	6.443389e-01	1.755451e-02	1.755451e-02
7.161975e-01	8.116905e-01	6.565356e-01	2.444262e-02	2.444262e-02
8.116905e-01	9.071835e-01	5.596101e-01	1.520400e-02	1.520400e-02
9.071835e-01	1.002676e+00	5.011494e-01	1.922676e-02	1.922676e-02
1.002673e+00	1.098166e+00	4.400767e-01	1.744913e-02	1.744913e-02
1.098174e+00	1.193666e+00	3.866907e-01	1.141970e-02	1.141970e-02
1.193663e+00	1.289156e+00	3.266875e-01	1.506171e-02	1.506171e-02
1.289154e+00	1.384646e+00	2.844030e-01	8.642162e-03	8.642162e-03
1.384644e+00	1.480136e+00	2.279787e-01	1.202065e-02	1.202065e-02
1.480144e+00	1.575636e+00	1.866869e-01	8.696440e-03	8.696440e-03
1.575634e+00	1.671126e+00	1.435462e-01	8.264428e-03	8.264428e-03
1.671123e+00	1.766616e+00	1.352144e-01	5.973655e-03	5.973655e-03
1.766624e+00	1.862116e+00	1.094394e-01	5.344860e-03	5.344860e-03
1.862113e+00	1.957606e+00	8.441675e-02	4.668025e-03	4.668025e-03
1.957604e+00	2.053097e+00	6.546045e-03	6.116407e-02	6.116407e-02
2.053103e+00	2.148597e+00	5.352445e-02	3.951593e-03	3.951593e-03
2.148594e+00	2.244087e+00	3.872457e-02	3.894903e-03	3.894903e-03
2.244083e+00	2.339577e+00	2.966360e-02	2.806275e-03	2.806275e-03
2.339573e+00	2.435067e+00	2.792822e-02	3.195921e-03	3.195921e-03
2.435073e+00	2.530566e+00	1.958600e-02	1.469966e-03	1.469966e-03
2.530563e+00	2.626057e+00	1.443773e-02	1.800101e-03	1.800101e-03
2.626057e+00	2.817043e+00	1.079268e-02	8.481358e-04	8.481358e-04
2.817047e+00	3.008033e+00	5.824731e-03	5.649930e-04	5.649930e-04
3.008027e+00	3.199013e+00	3.369478e-03	3.871128e-04	3.871128e-04
3.199017e+00	3.390003e+00	1.705272e-03	2.154779e-04	2.154779e-04
3.389997e+00	3.580983e+00	9.049051e-04	2.146047e-04	2.146047e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=4.5517577409530559e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.249770e-01	5.785762e-03	5.785762e-03
1.432395e-01	2.387325e-01	7.133874e-01	5.739329e-03	5.739329e-03
2.387325e-01	3.342255e-01	7.127870e-01	5.736914e-03	5.736914e-03
3.342255e-01	4.297185e-01	7.328266e-01	5.817000e-03	5.817000e-03
4.297185e-01	5.252115e-01	7.150034e-01	5.745827e-03	5.745827e-03
5.252115e-01	6.207045e-01	6.946407e-01	5.663417e-03	5.663417e-03
6.207045e-01	7.161975e-01	6.581633e-01	5.512712e-03	5.512712e-03
7.161975e-01	8.116905e-01	6.234405e-01	5.365324e-03	5.365324e-03
8.116905e-01	9.071835e-01	5.680318e-01	5.121354e-03	5.121354e-03
9.071835e-01	1.002676e+00	5.133183e-01	4.868475e-03	4.868475e-03
1.002673e+00	1.098166e+00	4.657104e-01	4.637206e-03	4.637206e-03
1.098174e+00	1.193666e+00	4.220804e-01	4.414671e-03	4.414671e-03
1.193663e+00	1.289156e+00	3.599720e-01	4.076926e-03	4.076926e-03
1.289154e+00	1.384646e+00	3.140784e-01	3.808199e-03	3.808199e-03
1.384644e+00	1.480136e+00	2.671652e-01	3.512293e-03	3.512293e-03
1.480144e+00	1.575636e+00	2.256544e-01	3.227919e-03	3.227919e-03
1.575634e+00	1.671126e+00	1.898230e-01	2.960569e-03	2.960569e-03
1.671123e+00	1.766616e+00	1.595771e-01	2.714462e-03	2.714462e-03
1.766624e+00	1.862116e+00	1.302119e-01	2.452031e-03	2.452031e-03
1.862113e+00	1.957606e+00	1.012594e-01	2.162301e-03	2.162301e-03
1.957604e+00	2.053097e+00	8.412891e-02	1.970929e-03	1.970929e-03
2.053103e+00	2.148597e+00	6.907549e-02	1.785904e-03	1.785904e-03
2.148594e+00	2.244087e+00	5.360794e-02	1.573305e-03	1.573305e-03
2.244083e+00	2.339577e+00	4.298749e-02	1.408858e-03	1.408858e-03
2.339573e+00	2.435067e+00	3.495331e-02	1.270400e-03	1.270400e-03
2.435073e+00	2.530566e+00	2.567271e-02	1.088765e-03	1.088765e-03
2.530563e+00	2.626057e+00	2.036249e-02	9.696425e-04	9.696425e-04
2.626057e+00	2.817043e+00	1.371366e-02	5.626783e-04	5.626783e-04
2.817047e+00	3.008033e+00	7.641785e-03	4.200306e-04	4.200306e-04
3.008027e+00	3.199013e+00	4.709742e-03	3.297479e-04	3.297479e-04
3.199017e+00	3.390003e+00	3.024393e-03	2.642424e-04	2.642424e-04
3.389997e+00	3.580983e+00	1.154348e-03	1.632495e-04	1.632495e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=4.5473114096987615e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.805023e-01	9.895552e-03	9.895552e-03
1.432395e-01	2.387325e-01	7.349824e-01	9.781347e-03	9.781347e-03
2.387325e-01	3.342255e-01	7.449160e-01	9.442676e-03	9.442676e-03
3.342255e-01	4.297185e-01	7.301759e-01	1.086451e-02	1.086451e-02
4.297185e-01	5.252115e-01	6.929926e-01	1.370131e-02	1.370131e-02
5.252115e-01	6.207045e-01	6.996868e-01	1.226045e-02	1.226045e-02
6.207045e-01	7.161975e-01	6.742682e-01	1.431976e-02	1.431976e-02
7.161975e-01	8.116905e-01	5.979171e-01	1.702688e-02	1.702688e-02
8.116905e-01	9.071835e-01	5.708556e-01	8.668910e-03	8.668910e-03
9.071835e-01	1.002676e+00	5.102856e-01	9.537071e-03	9.537071e-03
1.002673e+00	1.098166e+00	4.554421e-01	8.260434e-03	8.260434e-03
1.098174e+00	1.193666e+00	4.134092e-01	6.079743e-03	6.079743e-03
1.193663e+00	1.289156e+00	3.631656e-01	9.214177e-03	9.214177e-03
1.289154e+00	1.384646e+00	3.146698e-01	6.473265e-03	6.473265e-03
1.384644e+00	1.480136e+00	2.550869e-01	7.332775e-03	7.332775e-03
1.480144e+00	1.575636e+00	2.298959e-01	4.901759e-03	4.901759e-03
1.575634e+00	1.671126e+00	1.986041e-01	4.034715e-03	4.034715e-03
1.671123e+00	1.766616e+00	1.662377e-01	5.298124e-03	5.298124e-03
1.766624e+00	1.862116e+00	1.309244e-01	3.964208e-03	3.964208e-03
1.862113e+00	1.957606e+00	1.070375e-01	3.081529e-03	3.081529e-03
1.957604e+00	2.053097e+00	8.592227e-02	2.452001e-03	2.452001e-03
2.053103e+00	2.148597e+00	6.818399e-02	2.328183e-03	2.328183e-03
2.148594e+00	2.244087e+00	5.352524e-02	2.132534e-03	2.132534e-03
2.244083e+00	2.339577e+00	4.088660e-02	1.721476e-03	1.721476e-03
2.339573e+00	2.435067e+00	3.110992e-02	1.244863e-03	1.244863e-03
2.435073e+00	2.530566e+00	2.193970e-02	1.483863e-03	1.483863e-03
2.530563e+00	2.626057e+00	1.822669e-02	1.718140e-03	1.718140e-03
2.626057e+00	2.817043e+00	1.238199e-02	6.536042e-04	6.536042e-04
2.817047e+00	3.008033e+00	6.414926e-03	5.226156e-04	5.226156e-04
3.008027e+00	3.199013e+00	4.302280e-03	2.172266e-04	2.172266e-04
3.199017e+00	3.390003e+00	1.801946e-03	3.152620e-04	3.152620e-04
3.389997e+00	3.580983e+00	7.710429e-04	2.189268e-04	2.189268e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=1.8219916995565929e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.494713e-01	3.721856e-03	3.721856e-03
1.432395e-01	2.387325e-01	6.908813e-01	3.573418e-03	3.573418e-03
2.387325e-01	3.342255e-01	6.805126e-01	3.546501e-03	3.546501e-03
3.342255e-01	4.297185e-01	6.818988e-01	3.550111e-03	3.550111e-03
4.297185e-01	5.252115e-01	6.679259e-01	3.513550e-03	3.513550e-03
5.252115e-01	6.207045e-01	6.504413e-01	3.467259e-03	3.467259e-03
6.207045e-01	7.161975e-01	6.221074e-01	3.390898e-03	3.390898e-03
7.161975e-01	8.116905e-01	5.939768e-01	3.313346e-03	3.313346e-03
8.116905e-01	9.071835e-01	5.596915e-01	3.216299e-03	3.216299e-03
9.071835e-01	1.002676e+00	5.198826e-01	3.099816e-03	3.099816e-03
1.002673e+00	1.098166e+00	4.812882e-01	2.982529e-03	2.982529e-03
1.098174e+00	1.193666e+00	4.275450e-01	2.811093e-03	2.811093e-03
1.193663e+00	1.289156e+00	3.790052e-01	2.646699e-03	2.646699e-03
1.289154e+00	1.384646e+00	3.374782e-01	2.497510e-03	2.497510e-03
1.384644e+00	1.480136e+00	2.940435e-01	2.331257e-03	2.331257e-03
1.480144e+00	1.575636e+00	2.465796e-01	2.134828e-03	2.134828e-03
1.575634e+00	1.671126e+00	2.104826e-01	1.972388e-03	1.972388e-03
1.671123e+00	1.766616e+00	1.758255e-01	1.802698e-03	1.802698e-03
1.766624e+00	1.862116e+00	1.452936e-01	1.638731e-03	1.638731e-03
1.862113e+00	1.957606e+00	1.251091e-01	1.520640e-03	1.520640e-03
1.957604e+00	2.053097e+00	1.000096e-01	1.359574e-03	1.359574e-03
2.053103e+00	2.148597e+00	7.969634e-02	1.213665e-03	1.213665e-03
2.148594e+00	2.244087e+00	6.285948e-02	1.077873e-03	1.077873e-03
2.244083e+00	2.339577e+00	4.916332e-02	9.532360e-04	9.532360e-04
2.339573e+00	2.435067e+00	4.066139e-02	8.669039e-04	8.669039e-04
2.435073e+00	2.530566e+00	3.127264e-02	7.602639e-04	7.602639e-04
2.530563e+00	2.626057e+00	2.485890e-02	6.778300e-04	6.778300e-04
2.626057e+00	2.817043e+00	1.626473e-02	3.876953e-04	3.876953e-04
2.817047e+00	3.008033e+00	8.760773e-03	2.845367e-04	2.845367e-04
3.008027e+00	3.199013e+00	5.091969e-03	2.169252e-04	2.169252e-04
3.199017e+00	3.390003e+00	2.809362e-03	1.611280e-04	1.611280e-04
3.389997e+00	3.580983e+00	1.367716e-03	1.124256e-04	1.124256e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=1.3859044839736367e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	9.960467e-01	4.188989e-02	4.188989e-02
1.432395e-01	2.387325e-01	8.687527e-01	1.681488e-02	1.681488e-02
2.387325e-01	3.342255e-01	8.430493e-01	1.577453e-02	1.577453e-02
3.342255e-01	4.297185e-01	8.346503e-01	2.299244e-02	2.299244e-02
4.297185e-01	5.252115e-01	7.611262e-01	1.458480e-02	1.458480e-02
5.252115e-01	6.207045e-01	7.074655e-01	1.426475e-02	1.426475e-02
6.207045e-01	7.161975e-01	6.563035e-01	1.537702e-02	1.537702e-02
7.161975e-01	8.116905e-01	5.751058e-01	1.697357e-02	1.697357e-02
8.116905e-01	9.071835e-01	5.225698e-01	1.046498e-02	1.046498e-02
9.071835e-01	1.002676e+00	4.626714e-01	1.046797e-02	1.046797e-02
1.002673e+00	1.098166e+00	3.427808e-01	4.676998e-02	4.676998e-02
1.098174e+00	1.193666e+00	3.385597e-01	8.737566e-03	8.737566e-03
1.193663e+00	1.289156e+00	2.796517e-01	8.096103e-03	8.096103e-03
1.289154e+00	1.384646e+00	2.384735e-01	9.926424e-03	9.926424e-03
1.384644e+00	1.480136e+00	1.938994e-01	8.682619e-03	8.682619e-03
1.480144e+00	1.575636e+00	1.563022e-01	6.898807e-03	6.898807e-03
1.575634e+00	1.671126e+00	1.254056e-01	6.272709e-03	6.272709e-03
1.671123e+00	1.766616e+00	8.959558e-02	1.242517e-02	1.242517e-02
1.766624e+00	1.862116e+00	7.267483e-02	3.585481e-03	3.585481e-03
1.862113e+00	1.957606e+00	6.376306e-02	3.431670e-03	3.431670e-03
1.957604e+00	2.053097e+00	4.799360e-02	2.306010e-03	2.306010e-03
2.053103e+00	2.148597e+00	3.214507e-02	3.685619e-03	3.685619e-03
2.148594e+00	2.244087e+00	3.761989e-02	9.562170e-03	9.562170e-03
2.244083e+00	2.339577e+00	1.759115e-02	2.271822e-03	2.271822e-03
2.339573e+00	2.435067e+00	1.649105e-02	2.125086e-03	2.125086e-03
2.435073e+00	2.530566e+00	1.072896e-02	1.176608e-03	1.176608e-03
2.530563e+00	2.626057e+00	9.007909e-03	2.510606e-03	2.510606e-03
2.626057e+00	2.817043e+00	5.202468e-03	5.636752e-04	5.636752e-04
2.817047e+00	3.008033e+00	2.562747e-03	3.209172e-04	3.209172e-04
3.008027e+00	3.199013e+00	1.466202e-03	2.136496e-04	2.136496e-04
3.199017e+00	3.390003e+00	6.223404e-04	2.072948e-04	2.072948e-04
3.389997e+00	3.580983e+00	3.593051e-04	7.327158e-05	7.327158e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x01-y01
ScaledBy=2.1335094431020559e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	9.142112e-01	4.448150e-03	4.448150e-03
1.432395e-01	2.387325e-01	8.209959e-01	4.215283e-03	4.215283e-03
2.387325e-01	3.342255e-01	7.988770e-01	4.158111e-03	4.158111e-03
3.342255e-01	4.297185e-01	7.848525e-01	4.121452e-03	4.121452e-03
4.297185e-01	5.252115e-01	7.548989e-01	4.042040e-03	4.042040e-03
5.252115e-01	6.207045e-01	7.049907e-01	3.906141e-03	3.906141e-03
6.207045e-01	7.161975e-01	6.589567e-01	3.776458e-03	3.776458e-03
7.161975e-01	8.116905e-01	5.979457e-01	3.597387e-03	3.597387e-03
8.116905e-01	9.071835e-01	5.396402e-01	3.417499e-03	3.417499e-03
9.071835e-01	1.002676e+00	4.740868e-01	3.203216e-03	3.203216e-03
1.002673e+00	1.098166e+00	4.164064e-01	3.002029e-03	3.002029e-03
1.098174e+00	1.193666e+00	3.594681e-01	2.789258e-03	2.789258e-03
1.193663e+00	1.289156e+00	3.069374e-01	2.577396e-03	2.577396e-03
1.289154e+00	1.384646e+00	2.548676e-01	2.348636e-03	2.348636e-03
1.384644e+00	1.480136e+00	2.103480e-01	2.133672e-03	2.133672e-03
1.480144e+00	1.575636e+00	1.762171e-01	1.952911e-03	1.952911e-03
1.575634e+00	1.671126e+00	1.402032e-01	1.741957e-03	1.741957e-03
1.671123e+00	1.766616e+00	1.129318e-01	1.563379e-03	1.563379e-03
1.766624e+00	1.862116e+00	8.652860e-02	1.368479e-03	1.368479e-03
1.862113e+00	1.957606e+00	6.936500e-02	1.225255e-03	1.225255e-03
1.957604e+00	2.053097e+00	5.525392e-02	1.093548e-03	1.093548e-03
2.053103e+00	2.148597e+00	4.313354e-02	9.661875e-04	9.661875e-04
2.148594e+00	2.244087e+00	3.311340e-02	8.465606e-04	8.465606e-04
2.244083e+00	2.339577e+00	2.523518e-02	7.390215e-04	7.390215e-04
2.339573e+00	2.435067e+00	1.792001e-02	6.227632e-04	6.227632e-04
2.435073e+00	2.530566e+00	1.350507e-02	5.406356e-04	5.406356e-04
2.530563e+00	2.626057e+00	9.501065e-03	4.534611e-04	4.534611e-04
2.626057e+00	2.817043e+00	6.308860e-03	2.612863e-04	2.612863e-04
2.817047e+00	3.008033e+00	3.549410e-03	1.959834e-04	1.959834e-04
3.008027e+00	3.199013e+00	1.904562e-03	1.435617e-04	1.435617e-04
3.199017e+00	3.390003e+00	1.136244e-03	1.108861e-04	1.108861e-04
3.389997e+00	3.580983e+00	4.869618e-04	7.259197e-05	7.259197e-05
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d06-x01-y06.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d06-x01-y06
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Toward region, $p_\text{T}^Z > 110$ GeV
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=1
RatioPlotYMax=1.64
LegendOnly=/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
LegendXPos=0.3
XLabel=$N_\text{ch} / \delta\eta\delta\phi$
XMax=4.8
YLabel=$\dfrac{1}{N_{ev}} \dfrac{\text{d}N_{ev}}{\text{d}N_\text{ch} / \delta\eta\delta\phi}$
XMin=0.
DrawOnly=/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
LegendYPos=0.3
Legend=0
RatioPlotYMin=0.5
LeftMargin=1.8
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d06-x01-y06
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d06-x01-y06
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	4.644260e-01	2.440950e-02	2.440950e-02
1.432395e-01	2.387325e-01	5.134030e-01	2.492560e-02	2.492560e-02
2.387325e-01	3.342255e-01	5.751720e-01	2.451140e-02	2.451140e-02
3.342255e-01	4.297185e-01	6.574690e-01	2.403830e-02	2.403830e-02
4.297185e-01	5.252115e-01	6.717690e-01	2.250070e-02	2.250070e-02
5.252115e-01	6.207045e-01	7.192010e-01	2.175790e-02	2.175790e-02
6.207045e-01	7.161975e-01	7.092630e-01	2.270840e-02	2.270840e-02
7.161975e-01	8.116905e-01	6.415480e-01	2.231600e-02	2.231600e-02
8.116905e-01	9.071835e-01	6.013910e-01	1.925790e-02	1.925790e-02
9.071835e-01	1.002676e+00	5.456750e-01	1.850290e-02	1.850290e-02
1.002673e+00	1.098166e+00	5.079230e-01	1.637110e-02	1.637110e-02
1.098174e+00	1.193666e+00	4.648940e-01	1.582150e-02	1.582150e-02
1.193663e+00	1.289156e+00	4.063750e-01	1.475750e-02	1.475750e-02
1.289154e+00	1.384646e+00	3.719760e-01	1.384760e-02	1.384760e-02
1.384644e+00	1.480136e+00	3.231780e-01	1.312260e-02	1.312260e-02
1.480144e+00	1.575636e+00	2.924580e-01	1.311840e-02	1.311840e-02
1.575634e+00	1.671126e+00	2.649960e-01	1.319910e-02	1.319910e-02
1.671123e+00	1.766616e+00	2.252820e-01	1.293180e-02	1.293180e-02
1.766624e+00	1.862116e+00	1.997050e-01	1.259570e-02	1.259570e-02
1.862113e+00	1.957606e+00	1.679480e-01	1.140490e-02	1.140490e-02
1.957604e+00	2.053097e+00	1.342010e-01	1.135390e-02	1.135390e-02
2.053103e+00	2.148597e+00	1.059570e-01	9.244590e-03	9.244590e-03
2.148594e+00	2.244087e+00	9.108330e-02	9.275110e-03	9.275110e-03
2.244083e+00	2.339577e+00	7.837110e-02	9.146580e-03	9.146580e-03
2.339573e+00	2.435067e+00	6.749510e-02	8.175000e-03	8.175000e-03
2.435073e+00	2.530566e+00	5.127890e-02	6.456350e-03	6.456350e-03
2.530563e+00	2.626057e+00	4.738160e-02	6.514830e-03	6.514830e-03
2.626057e+00	2.817043e+00	3.662890e-02	5.751900e-03	5.751900e-03
2.817047e+00	3.008033e+00	2.157700e-02	5.158560e-03	5.158560e-03
3.008027e+00	3.199013e+00	1.654320e-02	3.993570e-03	3.993570e-03
3.199017e+00	3.390003e+00	1.092790e-02	2.590760e-03	2.590760e-03
3.389997e+00	3.580983e+00	9.044800e-03	2.069730e-03	2.069730e-03
3.580989e+00	4.774651e+00	3.422810e-03	9.712070e-04	9.712070e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=7.1342686106787751e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	5.406868e-01	1.248713e-02	1.248713e-02
1.432395e-01	2.387325e-01	5.421235e-01	1.223207e-02	1.223207e-02
2.387325e-01	3.342255e-01	5.722553e-01	1.252931e-02	1.252931e-02
3.342255e-01	4.297185e-01	5.769342e-01	1.319157e-02	1.319157e-02
4.297185e-01	5.252115e-01	5.887267e-01	1.153644e-02	1.153644e-02
5.252115e-01	6.207045e-01	5.865641e-01	1.204086e-02	1.204086e-02
6.207045e-01	7.161975e-01	5.596513e-01	1.177472e-02	1.177472e-02
7.161975e-01	8.116905e-01	5.420944e-01	1.085710e-02	1.085710e-02
8.116905e-01	9.071835e-01	5.654483e-01	1.393575e-02	1.393575e-02
9.071835e-01	1.002676e+00	5.241012e-01	1.021668e-02	1.021668e-02
1.002673e+00	1.098166e+00	4.907384e-01	9.961526e-03	9.961526e-03
1.098174e+00	1.193666e+00	4.701793e-01	9.116421e-03	9.116421e-03
1.193663e+00	1.289156e+00	4.338144e-01	9.091858e-03	9.091858e-03
1.289154e+00	1.384646e+00	3.921552e-01	8.616756e-03	8.616756e-03
1.384644e+00	1.480136e+00	3.425925e-01	8.565111e-03	8.565111e-03
1.480144e+00	1.575636e+00	2.996404e-01	7.815615e-03	7.815615e-03
1.575634e+00	1.671126e+00	2.801041e-01	7.099890e-03	7.099890e-03
1.671123e+00	1.766616e+00	2.342484e-01	6.555116e-03	6.555116e-03
1.766624e+00	1.862116e+00	2.031084e-01	5.756830e-03	5.756830e-03
1.862113e+00	1.957606e+00	1.879483e-01	5.848378e-03	5.848378e-03
1.957604e+00	2.053097e+00	1.600005e-01	5.140338e-03	5.140338e-03
2.053103e+00	2.148597e+00	1.401423e-01	4.575588e-03	4.575588e-03
2.148594e+00	2.244087e+00	1.249977e-01	4.606477e-03	4.606477e-03
2.244083e+00	2.339577e+00	1.002892e-01	4.288586e-03	4.288586e-03
2.339573e+00	2.435067e+00	8.118711e-02	4.416652e-03	4.416652e-03
2.435073e+00	2.530566e+00	7.303528e-02	3.076961e-03	3.076961e-03
2.530563e+00	2.626057e+00	6.762127e-02	2.911166e-03	2.911166e-03
2.626057e+00	2.817043e+00	4.879483e-02	1.800793e-03	1.800793e-03
2.817047e+00	3.008033e+00	3.131715e-02	1.435287e-03	1.435287e-03
3.008027e+00	3.199013e+00	2.416120e-02	1.256796e-03	1.256796e-03
3.199017e+00	3.390003e+00	1.643708e-02	9.713395e-04	9.713395e-04
3.389997e+00	3.580983e+00	1.232400e-02	9.665675e-04	9.665675e-04
3.580989e+00	4.774651e+00	3.525931e-03	1.711465e-04	1.711465e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=7.1440589906595377e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	2.062534e+00	2.396590e-02	2.396590e-02
1.432395e-01	2.387325e-01	1.123990e+00	1.634230e-02	1.634230e-02
2.387325e-01	3.342255e-01	7.389496e-01	1.243544e-02	1.243544e-02
3.342255e-01	4.297185e-01	5.830416e-01	9.458529e-03	9.458529e-03
4.297185e-01	5.252115e-01	4.681292e-01	8.307275e-03	8.307275e-03
5.252115e-01	6.207045e-01	3.993336e-01	6.977900e-03	6.977900e-03
6.207045e-01	7.161975e-01	3.211259e-01	6.120489e-03	6.120489e-03
7.161975e-01	8.116905e-01	2.762485e-01	5.581259e-03	5.581259e-03
8.116905e-01	9.071835e-01	2.219673e-01	5.010532e-03	5.010532e-03
9.071835e-01	1.002676e+00	1.909876e-01	4.444234e-03	4.444234e-03
1.002673e+00	1.098166e+00	1.605256e-01	4.176567e-03	4.176567e-03
1.098174e+00	1.193666e+00	1.399264e-01	3.760021e-03	3.760021e-03
1.193663e+00	1.289156e+00	1.130872e-01	3.371986e-03	3.371986e-03
1.289154e+00	1.384646e+00	9.298019e-02	3.115819e-03	3.115819e-03
1.384644e+00	1.480136e+00	7.448106e-02	2.728055e-03	2.728055e-03
1.480144e+00	1.575636e+00	6.432651e-02	2.673251e-03	2.673251e-03
1.575634e+00	1.671126e+00	4.929893e-02	2.211696e-03	2.211696e-03
1.671123e+00	1.766616e+00	4.228493e-02	2.029886e-03	2.029886e-03
1.766624e+00	1.862116e+00	3.147395e-02	1.751766e-03	1.751766e-03
1.862113e+00	1.957606e+00	2.482306e-02	1.555017e-03	1.555017e-03
1.957604e+00	2.053097e+00	2.301272e-02	1.485321e-03	1.485321e-03
2.053103e+00	2.148597e+00	2.013041e-02	1.383469e-03	1.383469e-03
2.148594e+00	2.244087e+00	1.569661e-02	1.256233e-03	1.256233e-03
2.244083e+00	2.339577e+00	1.450145e-02	1.253499e-03	1.253499e-03
2.339573e+00	2.435067e+00	1.134001e-02	1.042199e-03	1.042199e-03
2.435073e+00	2.530566e+00	8.219515e-03	1.132240e-03	1.132240e-03
2.530563e+00	2.626057e+00	8.379321e-03	9.049140e-04	9.049140e-04
2.626057e+00	2.817043e+00	6.284110e-03	5.449145e-04	5.449145e-04
2.817047e+00	3.008033e+00	5.019643e-03	4.876990e-04	4.876990e-04
3.008027e+00	3.199013e+00	3.430362e-03	4.160372e-04	4.160372e-04
3.199017e+00	3.390003e+00	1.760820e-03	2.896611e-04	2.896611e-04
3.389997e+00	3.580983e+00	1.565563e-03	2.980047e-04	2.980047e-04
3.580989e+00	4.774651e+00	5.302596e-04	6.490855e-05	6.490855e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y06
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	5.406868e-01	9.752873e-03	5.887284e-03
1.432395e-01	2.387325e-01	5.421235e-01	3.437403e-03	1.764172e-03
2.387325e-01	3.342255e-01	5.722553e-01	8.582131e-03	4.639140e-03
3.342255e-01	4.297185e-01	5.769342e-01	6.273828e-03	4.286192e-03
4.297185e-01	5.252115e-01	5.887267e-01	1.097167e-02	8.212796e-03
5.252115e-01	6.207045e-01	5.865641e-01	1.218883e-02	9.185352e-03
6.207045e-01	7.161975e-01	5.596513e-01	8.291694e-03	5.653258e-03
7.161975e-01	8.116905e-01	5.420944e-01	8.614633e-03	6.381691e-03
8.116905e-01	9.071835e-01	5.654483e-01	1.384649e-03	1.368379e-03
9.071836e-01	1.002676e+00	5.241012e-01	4.420529e-03	3.350537e-03
1.002673e+00	1.098165e+00	4.907384e-01	5.602505e-05	6.233015e-04
1.098174e+00	1.193666e+00	4.701793e-01	8.648708e-03	7.069568e-03
1.193663e+00	1.289156e+00	4.338144e-01	3.399945e-03	4.909070e-03
1.289154e+00	1.384646e+00	3.921552e-01	3.711563e-03	4.962144e-03
1.384644e+00	1.480136e+00	3.425925e-01	2.755126e-03	4.111903e-03
1.480144e+00	1.575636e+00	2.996404e-01	1.665718e-03	2.745360e-03
1.575634e+00	1.671126e+00	2.801041e-01	3.681163e-03	5.356955e-03
1.671123e+00	1.766615e+00	2.342484e-01	2.601367e-03	3.545509e-03
1.766624e+00	1.862116e+00	2.031084e-01	1.106454e-03	1.917792e-03
1.862113e+00	1.957606e+00	1.879483e-01	3.014220e-03	4.680381e-03
1.957605e+00	2.053098e+00	1.600005e-01	2.277641e-03	3.724484e-03
2.053103e+00	2.148597e+00	1.401423e-01	3.008083e-03	4.563098e-03
2.148594e+00	2.244087e+00	1.249977e-01	4.069600e-03	5.598846e-03
2.244083e+00	2.339577e+00	1.002892e-01	1.071273e-03	1.801304e-03
2.339573e+00	2.435067e+00	8.118711e-02	2.413424e-03	3.602968e-03
2.435072e+00	2.530566e+00	7.303528e-02	1.929771e-03	2.843415e-03
2.530563e+00	2.626057e+00	6.762127e-02	2.527376e-03	3.666111e-03
2.626057e+00	2.817043e+00	4.879483e-02	2.177182e-03	3.195200e-03
2.817047e+00	3.008033e+00	3.131715e-02	1.771125e-03	2.536048e-03
3.008027e+00	3.199013e+00	2.416120e-02	1.621312e-03	2.220624e-03
3.199017e+00	3.390003e+00	1.643708e-02	1.285820e-03	1.843823e-03
3.389997e+00	3.580983e+00	1.232400e-02	8.740244e-04	1.274782e-03
3.580989e+00	4.774651e+00	3.525931e-03	3.388852e-04	4.758138e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x01-y06
Title= \ \  " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	2.062534e+00	3.439716e-02	2.076551e-02
1.432395e-01	2.387325e-01	1.123990e+00	1.827471e-02	1.459724e-02
2.387325e-01	3.342255e-01	7.389496e-01	1.218555e-02	1.148671e-02
3.342255e-01	4.297185e-01	5.830416e-01	2.288672e-03	3.723929e-03
4.297185e-01	5.252115e-01	4.681292e-01	1.304389e-03	1.994312e-03
5.252115e-01	6.207045e-01	3.993336e-01	2.986535e-03	6.412217e-03
6.207045e-01	7.161975e-01	3.211259e-01	4.108154e-03	6.865722e-03
7.161975e-01	8.116905e-01	2.762485e-01	4.971897e-03	7.883803e-03
8.116905e-01	9.071835e-01	2.219673e-01	5.595115e-03	8.746691e-03
9.071836e-01	1.002676e+00	1.909876e-01	7.252664e-03	1.092069e-02
1.002673e+00	1.098165e+00	1.605256e-01	6.225660e-03	9.435922e-03
1.098174e+00	1.193666e+00	1.399264e-01	4.676647e-03	7.284955e-03
1.193663e+00	1.289156e+00	1.130872e-01	4.186003e-03	6.151898e-03
1.289154e+00	1.384646e+00	9.298019e-02	5.225902e-03	7.516726e-03
1.384644e+00	1.480136e+00	7.448106e-02	4.526870e-03	6.512926e-03
1.480144e+00	1.575636e+00	6.432651e-02	4.545770e-03	6.576308e-03
1.575634e+00	1.671126e+00	4.929893e-02	2.411381e-03	3.584492e-03
1.671123e+00	1.766615e+00	4.228493e-02	2.974405e-03	4.206191e-03
1.766624e+00	1.862116e+00	3.147395e-02	2.975188e-03	4.248227e-03
1.862113e+00	1.957606e+00	2.482306e-02	2.114601e-03	3.096250e-03
1.957605e+00	2.053098e+00	2.301272e-02	2.526866e-03	3.629197e-03
2.053103e+00	2.148597e+00	2.013041e-02	1.774548e-03	2.497093e-03
2.148594e+00	2.244087e+00	1.569661e-02	1.570255e-03	2.203806e-03
2.244083e+00	2.339577e+00	1.450145e-02	1.930997e-03	2.714357e-03
2.339573e+00	2.435067e+00	1.134001e-02	1.310611e-03	1.818954e-03
2.435072e+00	2.530566e+00	8.219515e-03	1.001966e-03	1.413382e-03
2.530563e+00	2.626057e+00	8.379321e-03	1.077080e-03	1.553279e-03
2.626057e+00	2.817043e+00	6.284110e-03	8.024518e-04	1.132202e-03
2.817047e+00	3.008033e+00	5.019643e-03	7.178893e-04	1.018215e-03
3.008027e+00	3.199013e+00	3.430362e-03	5.521718e-04	7.691995e-04
3.199017e+00	3.390003e+00	1.760820e-03	2.353996e-04	3.561441e-04
3.389997e+00	3.580983e+00	1.565563e-03	2.483476e-04	3.586088e-04
3.580989e+00	4.774651e+00	5.302596e-04	1.033353e-04	1.497008e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=3.5073262837688205e-08
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	5.632158e-01	1.415580e-02	1.415580e-02
1.432395e-01	2.387325e-01	6.069780e-01	1.469547e-02	1.469547e-02
2.387325e-01	3.342255e-01	6.066223e-01	1.469116e-02	1.469116e-02
3.342255e-01	4.297185e-01	6.226328e-01	1.488377e-02	1.488377e-02
4.297185e-01	5.252115e-01	6.212096e-01	1.486675e-02	1.486675e-02
5.252115e-01	6.207045e-01	6.471823e-01	1.517436e-02	1.517436e-02
6.207045e-01	7.161975e-01	6.055549e-01	1.467823e-02	1.467823e-02
7.161975e-01	8.116905e-01	6.044874e-01	1.466529e-02	1.466529e-02
8.116905e-01	9.071835e-01	5.568116e-01	1.407509e-02	1.407509e-02
9.071835e-01	1.002676e+00	5.461408e-01	1.393960e-02	1.393960e-02
1.002673e+00	1.098166e+00	5.016641e-01	1.335991e-02	1.335991e-02
1.098174e+00	1.193666e+00	4.322896e-01	1.240185e-02	1.240185e-02
1.193663e+00	1.289156e+00	4.038219e-01	1.198648e-02	1.198648e-02
1.289154e+00	1.384646e+00	3.735835e-01	1.152904e-02	1.152904e-02
1.384644e+00	1.480136e+00	3.372925e-01	1.095475e-02	1.095475e-02
1.480144e+00	1.575636e+00	2.945973e-01	1.023797e-02	1.023797e-02
1.575634e+00	1.671126e+00	2.568832e-01	9.560202e-03	9.560202e-03
1.671123e+00	1.766616e+00	2.287731e-01	9.021929e-03	9.021929e-03
1.766624e+00	1.862116e+00	1.882149e-01	8.183259e-03	8.183259e-03
1.862113e+00	1.957606e+00	1.640192e-01	7.639139e-03	7.639139e-03
1.957604e+00	2.053097e+00	1.444508e-01	7.168973e-03	7.168973e-03
2.053103e+00	2.148597e+00	1.021107e-01	6.027404e-03	6.027404e-03
2.148594e+00	2.244087e+00	1.028233e-01	6.048433e-03	6.048433e-03
2.244083e+00	2.339577e+00	7.934038e-02	5.313025e-03	5.313025e-03
2.339573e+00	2.435067e+00	6.866679e-02	4.942743e-03	4.942743e-03
2.435073e+00	2.530566e+00	6.084011e-02	4.652560e-03	4.652560e-03
2.530563e+00	2.626057e+00	5.194482e-02	4.298984e-03	4.298984e-03
2.626057e+00	2.817043e+00	3.451164e-02	2.477792e-03	2.477792e-03
2.817047e+00	3.008033e+00	2.668426e-02	2.178761e-03	2.178761e-03
3.008027e+00	3.199013e+00	1.529897e-02	1.649731e-03	1.649731e-03
3.199017e+00	3.390003e+00	1.227476e-02	1.477707e-03	1.477707e-03
3.389997e+00	3.580983e+00	6.048433e-03	1.037298e-03	1.037298e-03
3.580989e+00	4.774651e+00	1.963962e-03	2.364333e-04	2.364333e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x01-y06
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=3.0083667838326007e-08
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.301644e-01	2.222776e-02	2.222776e-02
1.432395e-01	2.387325e-01	3.895266e-01	2.170843e-02	2.170843e-02
2.387325e-01	3.342255e-01	4.300320e-01	2.272225e-02	2.272225e-02
3.342255e-01	4.297185e-01	5.050210e-01	2.201648e-02	2.201648e-02
4.297185e-01	5.252115e-01	5.561435e-01	2.311730e-02	2.311730e-02
5.252115e-01	6.207045e-01	5.302492e-01	2.393032e-02	2.393032e-02
6.207045e-01	7.161975e-01	6.213157e-01	2.366472e-02	2.366472e-02
7.161975e-01	8.116905e-01	6.041515e-01	3.366406e-02	3.366406e-02
8.116905e-01	9.071835e-01	6.061133e-01	2.253615e-02	2.253615e-02
9.071835e-01	1.002676e+00	5.583456e-01	2.193155e-02	2.193155e-02
1.002673e+00	1.098166e+00	5.424402e-01	2.159501e-02	2.159501e-02
1.098174e+00	1.193666e+00	5.024437e-01	2.014954e-02	2.014954e-02
1.193663e+00	1.289156e+00	4.742825e-01	1.868645e-02	1.868645e-02
1.289154e+00	1.384646e+00	4.314983e-01	1.737812e-02	1.737812e-02
1.384644e+00	1.480136e+00	3.882841e-01	1.707452e-02	1.707452e-02
1.480144e+00	1.575636e+00	3.644934e-01	1.599163e-02	1.599163e-02
1.575634e+00	1.671126e+00	3.085203e-01	1.705467e-02	1.705467e-02
1.671123e+00	1.766616e+00	2.873194e-01	1.410926e-02	1.410926e-02
1.766624e+00	1.862116e+00	2.433235e-01	1.271483e-02	1.271483e-02
1.862113e+00	1.957606e+00	2.233200e-01	1.266621e-02	1.266621e-02
1.957604e+00	2.053097e+00	1.939123e-01	1.062665e-02	1.062665e-02
2.053103e+00	2.148597e+00	1.585721e-01	1.033161e-02	1.033161e-02
2.148594e+00	2.244087e+00	1.313105e-01	9.644861e-03	9.644861e-03
2.244083e+00	2.339577e+00	1.437381e-01	8.729709e-03	8.729709e-03
2.339573e+00	2.435067e+00	1.145915e-01	7.984647e-03	7.984647e-03
2.435073e+00	2.530566e+00	9.418586e-02	7.394627e-03	7.394627e-03
2.530563e+00	2.626057e+00	7.581243e-02	6.131425e-03	6.131425e-03
2.626057e+00	2.817043e+00	6.136198e-02	3.949856e-03	3.949856e-03
2.817047e+00	3.008033e+00	4.154178e-02	4.524771e-03	4.524771e-03
3.008027e+00	3.199013e+00	3.575365e-02	2.834350e-03	2.834350e-03
3.199017e+00	3.390003e+00	1.972079e-02	2.149162e-03	2.149162e-03
3.389997e+00	3.580983e+00	1.414031e-02	1.701975e-03	1.701975e-03
3.580989e+00	4.774651e+00	6.511197e-03	5.333826e-04	5.333826e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x01-y06
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=7.1397041347406342e-09
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	4.381674e-01	1.143052e-02	1.143052e-02
1.432395e-01	2.387325e-01	4.926113e-01	1.096059e-02	1.096059e-02
2.387325e-01	3.342255e-01	5.271846e-01	1.124883e-02	1.124883e-02
3.342255e-01	4.297185e-01	5.528607e-01	1.238601e-02	1.238601e-02
4.297185e-01	5.252115e-01	5.523169e-01	1.419867e-02	1.419867e-02
5.252115e-01	6.207045e-01	5.763743e-01	1.160034e-02	1.160034e-02
6.207045e-01	7.161975e-01	5.910167e-01	1.115543e-02	1.115543e-02
7.161975e-01	8.116905e-01	5.758009e-01	1.404450e-02	1.404450e-02
8.116905e-01	9.071835e-01	5.544376e-01	1.076651e-02	1.076651e-02
9.071835e-01	1.002676e+00	5.412922e-01	1.070834e-02	1.070834e-02
1.002673e+00	1.098166e+00	5.147735e-01	1.038589e-02	1.038589e-02
1.098174e+00	1.193666e+00	4.758805e-01	9.700482e-03	9.700482e-03
1.193663e+00	1.289156e+00	4.401232e-01	1.000738e-02	1.000738e-02
1.289154e+00	1.384646e+00	4.053521e-01	8.786071e-03	8.786071e-03
1.384644e+00	1.480136e+00	3.619114e-01	8.177732e-03	8.177732e-03
1.480144e+00	1.575636e+00	3.234763e-01	7.596531e-03	7.596531e-03
1.575634e+00	1.671126e+00	3.104842e-01	8.020326e-03	8.020326e-03
1.671123e+00	1.766616e+00	2.680399e-01	6.981566e-03	6.981566e-03
1.766624e+00	1.862116e+00	2.191456e-01	6.079310e-03	6.079310e-03
1.862113e+00	1.957606e+00	2.083696e-01	5.733781e-03	5.733781e-03
1.957604e+00	2.053097e+00	1.669320e-01	5.442866e-03	5.442866e-03
2.053103e+00	2.148597e+00	1.464294e-01	5.522088e-03	5.522088e-03
2.148594e+00	2.244087e+00	1.291105e-01	4.484515e-03	4.484515e-03
2.244083e+00	2.339577e+00	1.034191e-01	3.858417e-03	3.858417e-03
2.339573e+00	2.435067e+00	1.003254e-01	3.590273e-03	3.590273e-03
2.435073e+00	2.530566e+00	8.178804e-02	3.799322e-03	3.799322e-03
2.530563e+00	2.626057e+00	7.080956e-02	3.174280e-03	3.174280e-03
2.626057e+00	2.817043e+00	5.038455e-02	2.098974e-03	2.098974e-03
2.817047e+00	3.008033e+00	3.697192e-02	1.482220e-03	1.482220e-03
3.008027e+00	3.199013e+00	2.337085e-02	1.182769e-03	1.182769e-03
3.199017e+00	3.390003e+00	1.874941e-02	1.110754e-03	1.110754e-03
3.389997e+00	3.580983e+00	1.027635e-02	7.883512e-04	7.883512e-04
3.580989e+00	4.774651e+00	3.740633e-03	1.736935e-04	1.736935e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x01-y06
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=2.2170478570733466e-08
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	5.996426e-01	2.224272e-02	2.224272e-02
1.432395e-01	2.387325e-01	5.995368e-01	2.096887e-02	2.096887e-02
2.387325e-01	3.342255e-01	6.495666e-01	2.040866e-02	2.040866e-02
3.342255e-01	4.297185e-01	6.723715e-01	2.122436e-02	2.122436e-02
4.297185e-01	5.252115e-01	6.596766e-01	2.077301e-02	2.077301e-02
5.252115e-01	6.207045e-01	6.292065e-01	2.164981e-02	2.164981e-02
6.207045e-01	7.161975e-01	6.541368e-01	2.217748e-02	2.217748e-02
7.161975e-01	8.116905e-01	6.156199e-01	1.986765e-02	1.986765e-02
8.116905e-01	9.071835e-01	5.908781e-01	1.847229e-02	1.847229e-02
9.071835e-01	1.002676e+00	5.479615e-01	2.480203e-02	2.480203e-02
1.002673e+00	1.098166e+00	4.660776e-01	1.875612e-02	1.875612e-02
1.098174e+00	1.193666e+00	4.292594e-01	1.514185e-02	1.514185e-02
1.193663e+00	1.289156e+00	3.750765e-01	1.704281e-02	1.704281e-02
1.289154e+00	1.384646e+00	3.365708e-01	1.496993e-02	1.496993e-02
1.384644e+00	1.480136e+00	3.010996e-01	1.328808e-02	1.328808e-02
1.480144e+00	1.575636e+00	2.644604e-01	1.151606e-02	1.151606e-02
1.575634e+00	1.671126e+00	2.369943e-01	1.047198e-02	1.047198e-02
1.671123e+00	1.766616e+00	2.010197e-01	9.285653e-03	9.285653e-03
1.766624e+00	1.862116e+00	1.749902e-01	1.065944e-02	1.065944e-02
1.862113e+00	1.957606e+00	1.278657e-01	7.926966e-03	7.926966e-03
1.957604e+00	2.053097e+00	1.145060e-01	7.986883e-03	7.986883e-03
2.053103e+00	2.148597e+00	1.059630e-01	6.546099e-03	6.546099e-03
2.148594e+00	2.244087e+00	8.896072e-02	5.710951e-03	5.710951e-03
2.244083e+00	2.339577e+00	7.100015e-02	5.710704e-03	5.710704e-03
2.339573e+00	2.435067e+00	6.353795e-02	4.874309e-03	4.874309e-03
2.435073e+00	2.530566e+00	5.646594e-02	4.499851e-03	4.499851e-03
2.530563e+00	2.626057e+00	4.739747e-02	4.046289e-03	4.046289e-03
2.626057e+00	2.817043e+00	3.073877e-02	2.418234e-03	2.418234e-03
2.817047e+00	3.008033e+00	2.037582e-02	2.210276e-03	2.210276e-03
3.008027e+00	3.199013e+00	1.516726e-02	1.552177e-03	1.552177e-03
3.199017e+00	3.390003e+00	1.159191e-02	1.320620e-03	1.320620e-03
3.389997e+00	3.580983e+00	5.891856e-03	9.317417e-04	9.317417e-04
3.580989e+00	4.774651e+00	2.459120e-03	2.440711e-04	2.440711e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=3.0083667838326007e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.301644e-01	2.222776e-02	2.222776e-02
1.432395e-01	2.387325e-01	3.895266e-01	2.170843e-02	2.170843e-02
2.387325e-01	3.342255e-01	4.300320e-01	2.272225e-02	2.272225e-02
3.342255e-01	4.297185e-01	5.050210e-01	2.201648e-02	2.201648e-02
4.297185e-01	5.252115e-01	5.561435e-01	2.311730e-02	2.311730e-02
5.252115e-01	6.207045e-01	5.302492e-01	2.393032e-02	2.393032e-02
6.207045e-01	7.161975e-01	6.213157e-01	2.366472e-02	2.366472e-02
7.161975e-01	8.116905e-01	6.041515e-01	3.366406e-02	3.366406e-02
8.116905e-01	9.071835e-01	6.061133e-01	2.253615e-02	2.253615e-02
9.071835e-01	1.002676e+00	5.583456e-01	2.193155e-02	2.193155e-02
1.002673e+00	1.098166e+00	5.424402e-01	2.159501e-02	2.159501e-02
1.098174e+00	1.193666e+00	5.024437e-01	2.014954e-02	2.014954e-02
1.193663e+00	1.289156e+00	4.742825e-01	1.868645e-02	1.868645e-02
1.289154e+00	1.384646e+00	4.314983e-01	1.737812e-02	1.737812e-02
1.384644e+00	1.480136e+00	3.882841e-01	1.707452e-02	1.707452e-02
1.480144e+00	1.575636e+00	3.644934e-01	1.599163e-02	1.599163e-02
1.575634e+00	1.671126e+00	3.085203e-01	1.705467e-02	1.705467e-02
1.671123e+00	1.766616e+00	2.873194e-01	1.410926e-02	1.410926e-02
1.766624e+00	1.862116e+00	2.433235e-01	1.271483e-02	1.271483e-02
1.862113e+00	1.957606e+00	2.233200e-01	1.266621e-02	1.266621e-02
1.957604e+00	2.053097e+00	1.939123e-01	1.062665e-02	1.062665e-02
2.053103e+00	2.148597e+00	1.585721e-01	1.033161e-02	1.033161e-02
2.148594e+00	2.244087e+00	1.313105e-01	9.644861e-03	9.644861e-03
2.244083e+00	2.339577e+00	1.437381e-01	8.729709e-03	8.729709e-03
2.339573e+00	2.435067e+00	1.145915e-01	7.984647e-03	7.984647e-03
2.435073e+00	2.530566e+00	9.418586e-02	7.394627e-03	7.394627e-03
2.530563e+00	2.626057e+00	7.581243e-02	6.131425e-03	6.131425e-03
2.626057e+00	2.817043e+00	6.136198e-02	3.949856e-03	3.949856e-03
2.817047e+00	3.008033e+00	4.154178e-02	4.524771e-03	4.524771e-03
3.008027e+00	3.199013e+00	3.575365e-02	2.834350e-03	2.834350e-03
3.199017e+00	3.390003e+00	1.972079e-02	2.149162e-03	2.149162e-03
3.389997e+00	3.580983e+00	1.414031e-02	1.701975e-03	1.701975e-03
3.580989e+00	4.774651e+00	6.511197e-03	5.333826e-04	5.333826e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=1.0074278765508775e-07
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	2.871693e-01	1.713109e-02	1.713109e-02
1.432395e-01	2.387325e-01	3.975404e-01	2.015610e-02	2.015610e-02
2.387325e-01	3.342255e-01	4.629456e-01	2.175108e-02	2.175108e-02
3.342255e-01	4.297185e-01	5.181312e-01	2.301101e-02	2.301101e-02
4.297185e-01	5.252115e-01	5.702508e-01	2.414064e-02	2.414064e-02
5.252115e-01	6.207045e-01	5.569654e-01	2.385778e-02	2.385778e-02
6.207045e-01	7.161975e-01	5.600313e-01	2.392335e-02	2.392335e-02
7.161975e-01	8.116905e-01	6.141949e-01	2.505353e-02	2.505353e-02
8.116905e-01	9.071835e-01	5.968217e-01	2.469666e-02	2.469666e-02
9.071835e-01	1.002676e+00	5.896710e-01	2.454833e-02	2.454833e-02
1.002673e+00	1.098166e+00	5.569654e-01	2.385778e-02	2.385778e-02
1.098174e+00	1.193666e+00	4.752140e-01	2.203752e-02	2.203752e-02
1.193663e+00	1.289156e+00	4.782748e-01	2.210826e-02	2.210826e-02
1.289154e+00	1.384646e+00	4.220718e-01	2.076880e-02	2.076880e-02
1.384644e+00	1.480136e+00	3.903908e-01	1.997413e-02	1.997413e-02
1.480144e+00	1.575636e+00	3.566660e-01	1.909189e-02	1.909189e-02
1.575634e+00	1.671126e+00	3.556440e-01	1.906452e-02	1.906452e-02
1.671123e+00	1.766616e+00	3.035206e-01	1.761205e-02	1.761205e-02
1.766624e+00	1.862116e+00	2.544695e-01	1.612635e-02	1.612635e-02
1.862113e+00	1.957606e+00	2.238081e-01	1.512355e-02	1.512355e-02
1.957604e+00	2.053097e+00	1.870178e-01	1.382475e-02	1.382475e-02
2.053103e+00	2.148597e+00	1.543136e-01	1.255786e-02	1.255786e-02
2.148594e+00	2.244087e+00	1.512493e-01	1.243262e-02	1.243262e-02
2.244083e+00	2.339577e+00	1.389844e-01	1.191782e-02	1.191782e-02
2.339573e+00	2.435067e+00	1.062822e-01	1.042183e-02	1.042183e-02
2.435073e+00	2.530566e+00	1.011735e-01	1.016832e-02	1.016832e-02
2.530563e+00	2.626057e+00	6.438248e-02	8.111430e-03	8.111430e-03
2.626057e+00	2.817043e+00	5.211970e-02	5.160619e-03	5.160619e-03
2.817047e+00	3.008033e+00	3.832331e-02	4.425194e-03	4.425194e-03
3.008027e+00	3.199013e+00	2.759278e-02	3.754902e-03	3.754902e-03
3.199017e+00	3.390003e+00	2.401594e-02	3.503085e-03	3.503085e-03
3.389997e+00	3.580983e+00	1.277443e-02	2.554887e-03	2.554887e-03
3.580989e+00	4.774651e+00	3.924309e-03	5.664252e-04	5.664252e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=7.1397041347406342e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	4.381674e-01	1.143052e-02	1.143052e-02
1.432395e-01	2.387325e-01	4.926113e-01	1.096059e-02	1.096059e-02
2.387325e-01	3.342255e-01	5.271846e-01	1.124883e-02	1.124883e-02
3.342255e-01	4.297185e-01	5.528607e-01	1.238601e-02	1.238601e-02
4.297185e-01	5.252115e-01	5.523169e-01	1.419867e-02	1.419867e-02
5.252115e-01	6.207045e-01	5.763743e-01	1.160034e-02	1.160034e-02
6.207045e-01	7.161975e-01	5.910167e-01	1.115543e-02	1.115543e-02
7.161975e-01	8.116905e-01	5.758009e-01	1.404450e-02	1.404450e-02
8.116905e-01	9.071835e-01	5.544376e-01	1.076651e-02	1.076651e-02
9.071835e-01	1.002676e+00	5.412922e-01	1.070834e-02	1.070834e-02
1.002673e+00	1.098166e+00	5.147735e-01	1.038589e-02	1.038589e-02
1.098174e+00	1.193666e+00	4.758805e-01	9.700482e-03	9.700482e-03
1.193663e+00	1.289156e+00	4.401232e-01	1.000738e-02	1.000738e-02
1.289154e+00	1.384646e+00	4.053521e-01	8.786071e-03	8.786071e-03
1.384644e+00	1.480136e+00	3.619114e-01	8.177732e-03	8.177732e-03
1.480144e+00	1.575636e+00	3.234763e-01	7.596531e-03	7.596531e-03
1.575634e+00	1.671126e+00	3.104842e-01	8.020326e-03	8.020326e-03
1.671123e+00	1.766616e+00	2.680399e-01	6.981566e-03	6.981566e-03
1.766624e+00	1.862116e+00	2.191456e-01	6.079310e-03	6.079310e-03
1.862113e+00	1.957606e+00	2.083696e-01	5.733781e-03	5.733781e-03
1.957604e+00	2.053097e+00	1.669320e-01	5.442866e-03	5.442866e-03
2.053103e+00	2.148597e+00	1.464294e-01	5.522088e-03	5.522088e-03
2.148594e+00	2.244087e+00	1.291105e-01	4.484515e-03	4.484515e-03
2.244083e+00	2.339577e+00	1.034191e-01	3.858417e-03	3.858417e-03
2.339573e+00	2.435067e+00	1.003254e-01	3.590273e-03	3.590273e-03
2.435073e+00	2.530566e+00	8.178804e-02	3.799322e-03	3.799322e-03
2.530563e+00	2.626057e+00	7.080956e-02	3.174280e-03	3.174280e-03
2.626057e+00	2.817043e+00	5.038455e-02	2.098974e-03	2.098974e-03
2.817047e+00	3.008033e+00	3.697192e-02	1.482220e-03	1.482220e-03
3.008027e+00	3.199013e+00	2.337085e-02	1.182769e-03	1.182769e-03
3.199017e+00	3.390003e+00	1.874941e-02	1.110754e-03	1.110754e-03
3.389997e+00	3.580983e+00	1.027635e-02	7.883512e-04	7.883512e-04
3.580989e+00	4.774651e+00	3.740633e-03	1.736935e-04	1.736935e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=3.7777623695443072e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	5.024064e-01	1.387566e-02	1.387566e-02
1.432395e-01	2.387325e-01	5.242500e-01	1.417410e-02	1.417410e-02
2.387325e-01	3.342255e-01	5.476267e-01	1.448667e-02	1.448667e-02
3.342255e-01	4.297185e-01	5.733028e-01	1.482239e-02	1.482239e-02
4.297185e-01	5.252115e-01	6.062599e-01	1.524248e-02	1.524248e-02
5.252115e-01	6.207045e-01	6.426662e-01	1.569347e-02	1.569347e-02
6.207045e-01	7.161975e-01	5.974458e-01	1.513127e-02	1.513127e-02
7.161975e-01	8.116905e-01	6.219721e-01	1.543873e-02	1.543873e-02
8.116905e-01	9.071835e-01	5.962962e-01	1.511671e-02	1.511671e-02
9.071835e-01	1.002676e+00	5.391986e-01	1.437480e-02	1.437480e-02
1.002673e+00	1.098166e+00	5.127534e-01	1.401782e-02	1.401782e-02
1.098174e+00	1.193666e+00	4.748191e-01	1.348940e-02	1.348940e-02
1.193663e+00	1.289156e+00	4.368751e-01	1.293912e-02	1.293912e-02
1.289154e+00	1.384646e+00	4.326641e-01	1.287668e-02	1.287668e-02
1.384644e+00	1.480136e+00	3.770961e-01	1.202138e-02	1.202138e-02
1.480144e+00	1.575636e+00	2.970015e-01	1.066861e-02	1.066861e-02
1.575634e+00	1.671126e+00	2.740079e-01	1.024731e-02	1.024731e-02
1.671123e+00	1.766616e+00	2.345329e-01	9.480432e-03	9.480432e-03
1.766624e+00	1.862116e+00	2.115417e-01	9.003813e-03	9.003813e-03
1.862113e+00	1.957606e+00	1.816481e-01	8.343372e-03	8.343372e-03
1.957604e+00	2.053097e+00	1.590378e-01	7.806861e-03	7.806861e-03
2.053103e+00	2.148597e+00	1.226303e-01	6.855243e-03	6.855243e-03
2.148594e+00	2.244087e+00	1.103684e-01	6.503523e-03	6.503523e-03
2.244083e+00	2.339577e+00	9.005663e-02	5.874647e-03	5.874647e-03
2.339573e+00	2.435067e+00	7.357818e-02	5.310048e-03	5.310048e-03
2.435073e+00	2.530566e+00	5.863323e-02	4.740215e-03	4.740215e-03
2.530563e+00	2.626057e+00	5.288432e-02	4.501812e-03	4.501812e-03
2.626057e+00	2.817043e+00	3.334046e-02	2.527534e-03	2.527534e-03
2.817047e+00	3.008033e+00	2.261020e-02	2.081438e-03	2.081438e-03
3.008027e+00	3.199013e+00	1.743668e-02	1.827861e-03	1.827861e-03
3.199017e+00	3.390003e+00	1.130510e-02	1.471799e-03	1.471799e-03
3.389997e+00	3.580983e+00	7.472862e-03	1.196616e-03	1.196616e-03
3.580989e+00	4.774651e+00	1.655527e-03	2.252887e-04	2.252887e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=2.2170478570733466e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	5.996426e-01	2.224272e-02	2.224272e-02
1.432395e-01	2.387325e-01	5.995368e-01	2.096887e-02	2.096887e-02
2.387325e-01	3.342255e-01	6.495666e-01	2.040866e-02	2.040866e-02
3.342255e-01	4.297185e-01	6.723715e-01	2.122436e-02	2.122436e-02
4.297185e-01	5.252115e-01	6.596766e-01	2.077301e-02	2.077301e-02
5.252115e-01	6.207045e-01	6.292065e-01	2.164981e-02	2.164981e-02
6.207045e-01	7.161975e-01	6.541368e-01	2.217748e-02	2.217748e-02
7.161975e-01	8.116905e-01	6.156199e-01	1.986765e-02	1.986765e-02
8.116905e-01	9.071835e-01	5.908781e-01	1.847229e-02	1.847229e-02
9.071835e-01	1.002676e+00	5.479615e-01	2.480203e-02	2.480203e-02
1.002673e+00	1.098166e+00	4.660776e-01	1.875612e-02	1.875612e-02
1.098174e+00	1.193666e+00	4.292594e-01	1.514185e-02	1.514185e-02
1.193663e+00	1.289156e+00	3.750765e-01	1.704281e-02	1.704281e-02
1.289154e+00	1.384646e+00	3.365708e-01	1.496993e-02	1.496993e-02
1.384644e+00	1.480136e+00	3.010996e-01	1.328808e-02	1.328808e-02
1.480144e+00	1.575636e+00	2.644604e-01	1.151606e-02	1.151606e-02
1.575634e+00	1.671126e+00	2.369943e-01	1.047198e-02	1.047198e-02
1.671123e+00	1.766616e+00	2.010197e-01	9.285653e-03	9.285653e-03
1.766624e+00	1.862116e+00	1.749902e-01	1.065944e-02	1.065944e-02
1.862113e+00	1.957606e+00	1.278657e-01	7.926966e-03	7.926966e-03
1.957604e+00	2.053097e+00	1.145060e-01	7.986883e-03	7.986883e-03
2.053103e+00	2.148597e+00	1.059630e-01	6.546099e-03	6.546099e-03
2.148594e+00	2.244087e+00	8.896072e-02	5.710951e-03	5.710951e-03
2.244083e+00	2.339577e+00	7.100015e-02	5.710704e-03	5.710704e-03
2.339573e+00	2.435067e+00	6.353795e-02	4.874309e-03	4.874309e-03
2.435073e+00	2.530566e+00	5.646594e-02	4.499851e-03	4.499851e-03
2.530563e+00	2.626057e+00	4.739747e-02	4.046289e-03	4.046289e-03
2.626057e+00	2.817043e+00	3.073877e-02	2.418234e-03	2.418234e-03
2.817047e+00	3.008033e+00	2.037582e-02	2.210276e-03	2.210276e-03
3.008027e+00	3.199013e+00	1.516726e-02	1.552177e-03	1.552177e-03
3.199017e+00	3.390003e+00	1.159191e-02	1.320620e-03	1.320620e-03
3.389997e+00	3.580983e+00	5.891856e-03	9.317417e-04	9.317417e-04
3.580989e+00	4.774651e+00	2.459120e-03	2.440711e-04	2.440711e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x01-y06
ScaledBy=5.4541731130220354e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	6.783240e-01	1.937278e-02	1.937278e-02
1.432395e-01	2.387325e-01	6.727911e-01	1.929361e-02	1.929361e-02
2.387325e-01	3.342255e-01	6.943691e-01	1.960056e-02	1.960056e-02
3.342255e-01	4.297185e-01	7.015618e-01	1.970182e-02	1.970182e-02
4.297185e-01	5.252115e-01	7.115208e-01	1.984116e-02	1.984116e-02
5.252115e-01	6.207045e-01	6.711313e-01	1.926979e-02	1.926979e-02
6.207045e-01	7.161975e-01	6.545328e-01	1.903001e-02	1.903001e-02
7.161975e-01	8.116905e-01	6.335081e-01	1.872188e-02	1.872188e-02
8.116905e-01	9.071835e-01	5.837127e-01	1.797103e-02	1.797103e-02
9.071835e-01	1.002676e+00	5.361332e-01	1.722308e-02	1.722308e-02
1.002673e+00	1.098166e+00	4.780358e-01	1.626311e-02	1.626311e-02
1.098174e+00	1.193666e+00	4.310113e-01	1.544258e-02	1.544258e-02
1.193663e+00	1.289156e+00	3.839779e-01	1.457560e-02	1.457560e-02
1.289154e+00	1.384646e+00	3.391655e-01	1.369877e-02	1.369877e-02
1.384644e+00	1.480136e+00	2.860499e-01	1.258046e-02	1.258046e-02
1.480144e+00	1.575636e+00	2.440000e-01	1.161905e-02	1.161905e-02
1.575634e+00	1.671126e+00	2.146757e-01	1.089851e-02	1.089851e-02
1.671123e+00	1.766616e+00	1.659846e-01	9.583128e-03	9.583128e-03
1.766624e+00	1.862116e+00	1.416417e-01	8.852607e-03	8.852607e-03
1.862113e+00	1.957606e+00	1.189556e-01	8.112709e-03	8.112709e-03
1.957604e+00	2.053097e+00	1.067834e-01	7.686442e-03	7.686442e-03
2.053103e+00	2.148597e+00	8.520456e-02	6.865979e-03	6.865979e-03
2.148594e+00	2.244087e+00	6.860699e-02	6.161089e-03	6.161089e-03
2.244083e+00	2.339577e+00	5.034815e-02	5.277920e-03	5.277920e-03
2.339573e+00	2.435067e+00	5.090143e-02	5.306841e-03	5.306841e-03
2.435073e+00	2.530566e+00	3.928304e-02	4.662039e-03	4.662039e-03
2.530563e+00	2.626057e+00	2.821709e-02	3.951184e-03	3.951184e-03
2.626057e+00	2.817043e+00	2.185465e-02	2.458840e-03	2.458840e-03
2.817047e+00	3.008033e+00	1.272549e-02	1.876272e-03	1.876272e-03
3.008027e+00	3.199013e+00	8.022593e-03	1.489758e-03	1.489758e-03
3.199017e+00	3.390003e+00	4.979540e-03	1.173689e-03	1.173689e-03
3.389997e+00	3.580983e+00	3.319693e-03	9.583129e-04	9.583129e-04
3.580989e+00	4.774651e+00	5.754137e-04	1.595910e-04	1.595910e-04
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d06-x02-y01.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d06-x02-y01
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region, $p_\text{T}^Z < 5$ GeV
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=1
RatioPlotYMax=1.64
LegendOnly=/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
LegendXPos=0.1
XLabel=$N_\text{ch} / \delta\eta\delta\phi$
XMax=3.6
YLabel=$\dfrac{1}{N_{ev}} \dfrac{\text{d}N_{ev}}{\text{d}N_\text{ch} / \delta\eta\delta\phi}$
XMin=0.
DrawOnly=/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
LegendYPos=0.55
Legend=1
RatioPlotYMin=0.5
LeftMargin=1.8
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d06-x02-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d06-x02-y01
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.715640e-01	1.092300e-02	1.092300e-02
1.432395e-01	2.387325e-01	8.452660e-01	1.201470e-02	1.201470e-02
2.387325e-01	3.342255e-01	8.627570e-01	1.123340e-02	1.123340e-02
3.342255e-01	4.297185e-01	8.638680e-01	1.011570e-02	1.011570e-02
4.297185e-01	5.252115e-01	8.228590e-01	8.881170e-03	8.881170e-03
5.252115e-01	6.207045e-01	7.740440e-01	8.671800e-03	8.671800e-03
6.207045e-01	7.161975e-01	7.164630e-01	8.173280e-03	8.173280e-03
7.161975e-01	8.116905e-01	6.413020e-01	7.088310e-03	7.088310e-03
8.116905e-01	9.071835e-01	5.625230e-01	6.406860e-03	6.406860e-03
9.071835e-01	1.002676e+00	5.046390e-01	5.777760e-03	5.777760e-03
1.002673e+00	1.098166e+00	4.365330e-01	4.954970e-03	4.954970e-03
1.098174e+00	1.193666e+00	3.771940e-01	4.648620e-03	4.648620e-03
1.193663e+00	1.289156e+00	3.182600e-01	4.759790e-03	4.759790e-03
1.289154e+00	1.384646e+00	2.694800e-01	4.965280e-03	4.965280e-03
1.384644e+00	1.480136e+00	2.222450e-01	5.312680e-03	5.312680e-03
1.480144e+00	1.575636e+00	1.781920e-01	5.471020e-03	5.471020e-03
1.575634e+00	1.671126e+00	1.506510e-01	5.280410e-03	5.280410e-03
1.671123e+00	1.766616e+00	1.225440e-01	5.017040e-03	5.017040e-03
1.766624e+00	1.862116e+00	9.895550e-02	4.688770e-03	4.688770e-03
1.862113e+00	1.957606e+00	8.052290e-02	4.465680e-03	4.465680e-03
1.957604e+00	2.053097e+00	6.327710e-02	4.376860e-03	4.376860e-03
2.053103e+00	2.148597e+00	5.112680e-02	3.918910e-03	3.918910e-03
2.148594e+00	2.244087e+00	3.964870e-02	3.599060e-03	3.599060e-03
2.244083e+00	2.339577e+00	3.366880e-02	3.176910e-03	3.176910e-03
2.339573e+00	2.435067e+00	2.410180e-02	2.655330e-03	2.655330e-03
2.435073e+00	2.530566e+00	1.973580e-02	2.147870e-03	2.147870e-03
2.530563e+00	2.626057e+00	1.602560e-02	1.700690e-03	1.700690e-03
2.626057e+00	2.817043e+00	1.180170e-02	1.340190e-03	1.340190e-03
2.817047e+00	3.008033e+00	7.378700e-03	1.036390e-03	1.036390e-03
3.008027e+00	3.199013e+00	4.408370e-03	6.861990e-04	6.861990e-04
3.199017e+00	3.390003e+00	2.748030e-03	4.768750e-04	4.768750e-04
3.389997e+00	3.580983e+00	1.744860e-03	3.691980e-04	3.691980e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=4.5533788135240268e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	8.198344e-01	1.825816e-02	1.825816e-02
1.432395e-01	2.387325e-01	8.384235e-01	1.484335e-02	1.484335e-02
2.387325e-01	3.342255e-01	7.972718e-01	1.181113e-02	1.181113e-02
3.342255e-01	4.297185e-01	7.495598e-01	1.437937e-02	1.437937e-02
4.297185e-01	5.252115e-01	7.152657e-01	1.105401e-02	1.105401e-02
5.252115e-01	6.207045e-01	6.766955e-01	8.519428e-03	8.519428e-03
6.207045e-01	7.161975e-01	6.376991e-01	9.357881e-03	9.357881e-03
7.161975e-01	8.116905e-01	5.847735e-01	8.467376e-03	8.467376e-03
8.116905e-01	9.071835e-01	5.322307e-01	6.677292e-03	6.677292e-03
9.071835e-01	1.002676e+00	4.817381e-01	7.452348e-03	7.452348e-03
1.002673e+00	1.098166e+00	4.399812e-01	8.251439e-03	8.251439e-03
1.098174e+00	1.193666e+00	3.799424e-01	6.402269e-03	6.402269e-03
1.193663e+00	1.289156e+00	3.449217e-01	6.053289e-03	6.053289e-03
1.289154e+00	1.384646e+00	2.844539e-01	5.771491e-03	5.771491e-03
1.384644e+00	1.480136e+00	2.491231e-01	5.333142e-03	5.333142e-03
1.480144e+00	1.575636e+00	2.164466e-01	5.048667e-03	5.048667e-03
1.575634e+00	1.671126e+00	1.952823e-01	4.405637e-03	4.405637e-03
1.671123e+00	1.766616e+00	1.509258e-01	3.237281e-03	3.237281e-03
1.766624e+00	1.862116e+00	1.284226e-01	3.092993e-03	3.092993e-03
1.862113e+00	1.957606e+00	1.082759e-01	2.905856e-03	2.905856e-03
1.957604e+00	2.053097e+00	8.730305e-02	2.821883e-03	2.821883e-03
2.053103e+00	2.148597e+00	6.266570e-02	7.177017e-03	7.177017e-03
2.148594e+00	2.244087e+00	5.675202e-02	2.334569e-03	2.334569e-03
2.244083e+00	2.339577e+00	4.712552e-02	1.801869e-03	1.801869e-03
2.339573e+00	2.435067e+00	3.913076e-02	1.295314e-03	1.295314e-03
2.435073e+00	2.530566e+00	2.938414e-02	1.459791e-03	1.459791e-03
2.530563e+00	2.626057e+00	2.121301e-02	1.622474e-03	1.622474e-03
2.626057e+00	2.817043e+00	1.689313e-02	6.132562e-04	6.132562e-04
2.817047e+00	3.008033e+00	1.036214e-02	5.176848e-04	5.176848e-04
3.008027e+00	3.199013e+00	6.283502e-03	3.442923e-04	3.442923e-04
3.199017e+00	3.390003e+00	3.359375e-03	4.229530e-04	4.229530e-04
3.389997e+00	3.580983e+00	1.940560e-03	1.609744e-04	1.609744e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=4.4506168671396359e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.238113e+00	2.215298e-02	2.215298e-02
1.432395e-01	2.387325e-01	1.502597e+00	1.301727e-02	1.301727e-02
2.387325e-01	3.342255e-01	5.988117e-01	1.957319e-02	1.957319e-02
3.342255e-01	4.297185e-01	2.718662e-01	5.334317e-03	5.334317e-03
4.297185e-01	5.252115e-01	1.265384e-01	3.277751e-03	3.277751e-03
5.252115e-01	6.207045e-01	7.205685e-02	2.791999e-03	2.791999e-03
6.207045e-01	7.161975e-01	3.983580e-02	1.197763e-03	1.197763e-03
7.161975e-01	8.116905e-01	2.571002e-02	7.274404e-04	7.274404e-04
8.116905e-01	9.071835e-01	1.624075e-02	6.315829e-04	6.315829e-04
9.071835e-01	1.002676e+00	1.020687e-02	4.072922e-04	4.072922e-04
1.002673e+00	1.098166e+00	6.562404e-03	2.417334e-04	2.417334e-04
1.098174e+00	1.193666e+00	4.182401e-03	2.215526e-04	2.215526e-04
1.193663e+00	1.289156e+00	2.944362e-03	1.361989e-04	1.361989e-04
1.289154e+00	1.384646e+00	1.970093e-03	1.303319e-04	1.303319e-04
1.384644e+00	1.480136e+00	1.336023e-03	1.144622e-04	1.144622e-04
1.480144e+00	1.575636e+00	8.971283e-04	7.420816e-05	7.420816e-05
1.575634e+00	1.671126e+00	9.652081e-04	8.943603e-05	8.943603e-05
1.671123e+00	1.766616e+00	5.383696e-04	5.801355e-05	5.801355e-05
1.766624e+00	1.862116e+00	3.423950e-04	5.034705e-05	5.034705e-05
1.862113e+00	1.957606e+00	2.122599e-04	3.537717e-05	3.537717e-05
1.957604e+00	2.053097e+00	2.491450e-04	3.849805e-05	3.849805e-05
2.053103e+00	2.148597e+00	1.411900e-04	2.882097e-05	2.882097e-05
2.148594e+00	2.244087e+00	1.646591e-04	3.111856e-05	3.111856e-05
2.244083e+00	2.339577e+00	1.531366e-04	3.003336e-05	3.003336e-05
2.339573e+00	2.435067e+00	9.488700e-05	2.372873e-05	2.372873e-05
2.435073e+00	2.530566e+00	7.671776e-05	2.127786e-05	2.127786e-05
2.530563e+00	2.626057e+00	3.527012e-05	1.439906e-05	1.439906e-05
2.626057e+00	2.817043e+00	4.695191e-05	1.173815e-05	1.173815e-05
2.817047e+00	3.008033e+00	1.757930e-05	7.176841e-06	7.176841e-06
3.008027e+00	3.199013e+00	5.886856e-06	4.162650e-06	4.162650e-06
3.199017e+00	3.390003e+00	1.693353e-05	7.826837e-06	7.826837e-06
3.389997e+00	3.580983e+00	1.474853e-05	6.595780e-06	6.595780e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y01
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	8.198344e-01	6.717736e-03	6.717666e-03
1.432395e-01	2.387325e-01	8.384235e-01	8.586533e-03	9.143168e-03
2.387325e-01	3.342255e-01	7.972718e-01	8.024496e-03	8.832921e-03
3.342255e-01	4.297185e-01	7.495598e-01	7.547771e-03	8.274486e-03
4.297185e-01	5.252115e-01	7.152657e-01	5.048869e-03	5.658369e-03
5.252115e-01	6.207045e-01	6.766955e-01	4.929587e-03	5.170057e-03
6.207045e-01	7.161975e-01	6.376991e-01	5.639458e-03	6.504674e-03
7.161975e-01	8.116905e-01	5.847735e-01	1.992158e-03	2.043671e-03
8.116905e-01	9.071835e-01	5.322307e-01	1.838113e-03	1.668052e-03
9.071836e-01	1.002676e+00	4.817381e-01	2.078332e-03	1.883396e-03
1.002673e+00	1.098165e+00	4.399812e-01	1.435444e-03	1.219819e-03
1.098174e+00	1.193666e+00	3.799424e-01	3.359557e-03	3.109527e-03
1.193663e+00	1.289156e+00	3.449217e-01	1.039880e-03	1.055790e-03
1.289154e+00	1.384646e+00	2.844539e-01	3.955968e-03	3.797857e-03
1.384644e+00	1.480136e+00	2.491231e-01	3.740572e-03	3.467163e-03
1.480144e+00	1.575636e+00	2.164466e-01	1.778142e-03	1.809102e-03
1.575634e+00	1.671126e+00	1.952823e-01	1.712496e-03	1.693101e-03
1.671123e+00	1.766615e+00	1.509258e-01	3.212679e-03	2.876578e-03
1.766624e+00	1.862116e+00	1.284226e-01	1.464138e-03	1.465142e-03
1.862113e+00	1.957606e+00	1.082759e-01	1.039070e-03	1.143829e-03
1.957605e+00	2.053098e+00	8.730305e-02	1.490255e-03	1.340346e-03
2.053103e+00	2.148597e+00	6.266570e-02	2.237161e-03	2.290046e-03
2.148594e+00	2.244087e+00	5.675202e-02	1.194563e-03	1.050234e-03
2.244083e+00	2.339577e+00	4.712552e-02	1.262197e-03	1.169418e-03
2.339573e+00	2.435067e+00	3.913076e-02	2.517124e-04	2.243117e-04
2.435072e+00	2.530566e+00	2.938414e-02	3.691878e-04	3.885355e-04
2.530563e+00	2.626057e+00	2.121301e-02	7.873472e-04	7.173468e-04
2.626057e+00	2.817043e+00	1.689313e-02	1.795511e-04	1.733587e-04
2.817047e+00	3.008033e+00	1.036214e-02	6.729766e-05	6.938611e-05
3.008027e+00	3.199013e+00	6.283502e-03	9.344092e-05	9.309568e-05
3.199017e+00	3.390003e+00	3.359375e-03	6.251454e-05	7.013532e-05
3.389997e+00	3.580983e+00	1.940560e-03	3.538640e-05	4.375602e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y01
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.238113e+00	1.816990e-02	1.710243e-02
1.432395e-01	2.387325e-01	1.502597e+00	4.632093e-02	5.000533e-02
2.387325e-01	3.342255e-01	5.988117e-01	3.718664e-02	4.228431e-02
3.342255e-01	4.297185e-01	2.718662e-01	2.456440e-02	2.768304e-02
4.297185e-01	5.252115e-01	1.265384e-01	1.341897e-02	1.537542e-02
5.252115e-01	6.207045e-01	7.205685e-02	8.611185e-03	9.883696e-03
6.207045e-01	7.161975e-01	3.983580e-02	5.690937e-03	6.716249e-03
7.161975e-01	8.116905e-01	2.571002e-02	3.842724e-03	4.502253e-03
8.116905e-01	9.071835e-01	1.624075e-02	2.486557e-03	2.930313e-03
9.071836e-01	1.002676e+00	1.020687e-02	1.739324e-03	2.078850e-03
1.002673e+00	1.098165e+00	6.562404e-03	1.155432e-03	1.393279e-03
1.098174e+00	1.193666e+00	4.182401e-03	7.039316e-04	8.451520e-04
1.193663e+00	1.289156e+00	2.944362e-03	5.604913e-04	6.837615e-04
1.289154e+00	1.384646e+00	1.970093e-03	3.879754e-04	4.849233e-04
1.384644e+00	1.480136e+00	1.336023e-03	2.614310e-04	3.295671e-04
1.480144e+00	1.575636e+00	8.971283e-04	1.897295e-04	2.386328e-04
1.575634e+00	1.671126e+00	9.652081e-04	1.959501e-04	2.443037e-04
1.671123e+00	1.766615e+00	5.383696e-04	1.183111e-04	1.507560e-04
1.766624e+00	1.862116e+00	3.423950e-04	6.825241e-05	8.417781e-05
1.862113e+00	1.957606e+00	2.122599e-04	4.709232e-05	5.928488e-05
1.957605e+00	2.053098e+00	2.491450e-04	5.610295e-05	7.250408e-05
2.053103e+00	2.148597e+00	1.411900e-04	3.153221e-05	4.009400e-05
2.148594e+00	2.244087e+00	1.646591e-04	3.770243e-05	4.837779e-05
2.244083e+00	2.339577e+00	1.531366e-04	3.633231e-05	4.784675e-05
2.339573e+00	2.435067e+00	9.488700e-05	2.225757e-05	2.901833e-05
2.435072e+00	2.530566e+00	7.671776e-05	1.937793e-05	2.642393e-05
2.530563e+00	2.626057e+00	3.527012e-05	8.062727e-06	1.019199e-05
2.626057e+00	2.817043e+00	4.695191e-05	1.091572e-05	1.414928e-05
2.817047e+00	3.008033e+00	1.757930e-05	3.862481e-06	4.718424e-06
3.008027e+00	3.199013e+00	5.886856e-06	1.286353e-06	1.568576e-06
3.199017e+00	3.390003e+00	1.693353e-05	4.352296e-06	6.107241e-06
3.389997e+00	3.580983e+00	1.474853e-05	3.375738e-06	4.275909e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=1.6944414545175864e-09
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	8.141967e-01	3.740992e-03	3.740992e-03
1.432395e-01	2.387325e-01	7.676497e-01	3.632484e-03	3.632484e-03
2.387325e-01	3.342255e-01	7.277373e-01	3.536791e-03	3.536791e-03
3.342255e-01	4.297185e-01	7.071452e-01	3.486394e-03	3.486394e-03
4.297185e-01	5.252115e-01	6.765321e-01	3.410094e-03	3.410094e-03
5.252115e-01	6.207045e-01	6.476377e-01	3.336478e-03	3.336478e-03
6.207045e-01	7.161975e-01	6.042706e-01	3.222833e-03	3.222833e-03
7.161975e-01	8.116905e-01	5.701509e-01	3.130524e-03	3.130524e-03
8.116905e-01	9.071835e-01	5.245491e-01	3.002723e-03	3.002723e-03
9.071835e-01	1.002676e+00	4.886272e-01	2.898092e-03	2.898092e-03
1.002673e+00	1.098166e+00	4.366630e-01	2.739652e-03	2.739652e-03
1.098174e+00	1.193666e+00	3.953282e-01	2.606774e-03	2.606774e-03
1.193663e+00	1.289156e+00	3.591417e-01	2.484592e-03	2.484592e-03
1.289154e+00	1.384646e+00	3.154341e-01	2.328513e-03	2.328513e-03
1.384644e+00	1.480136e+00	2.717742e-01	2.161367e-03	2.161367e-03
1.480144e+00	1.575636e+00	2.365197e-01	2.016314e-03	2.016314e-03
1.575634e+00	1.671126e+00	2.028638e-01	1.867354e-03	1.867354e-03
1.671123e+00	1.766616e+00	1.710109e-01	1.714486e-03	1.714486e-03
1.766624e+00	1.862116e+00	1.426681e-01	1.565986e-03	1.565986e-03
1.862113e+00	1.957606e+00	1.185508e-01	1.427495e-03	1.427495e-03
1.957604e+00	2.053097e+00	9.990102e-02	1.310410e-03	1.310410e-03
2.053103e+00	2.148597e+00	8.192073e-02	1.186634e-03	1.186634e-03
2.148594e+00	2.244087e+00	7.018167e-02	1.098333e-03	1.098333e-03
2.244083e+00	2.339577e+00	5.502062e-02	9.724843e-04	9.724843e-04
2.339573e+00	2.435067e+00	4.481061e-02	8.776276e-04	8.776276e-04
2.435073e+00	2.530566e+00	3.549477e-02	7.810959e-04	7.810959e-04
2.530563e+00	2.626057e+00	2.722669e-02	6.840965e-04	6.840965e-04
2.626057e+00	2.817043e+00	1.958658e-02	4.102858e-04	4.102858e-04
2.817047e+00	3.008033e+00	1.217823e-02	3.235186e-04	3.235186e-04
3.008027e+00	3.199013e+00	7.915418e-03	2.608220e-04	2.608220e-04
3.199017e+00	3.390003e+00	4.529236e-03	1.972966e-04	1.972966e-04
3.389997e+00	3.580983e+00	2.930682e-03	1.587053e-04	1.587053e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x02-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=1.8974137919261861e-09
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	8.031285e-01	2.097907e-02	2.097907e-02
1.432395e-01	2.387325e-01	7.843132e-01	2.533799e-02	2.533799e-02
2.387325e-01	3.342255e-01	8.728291e-01	5.353959e-02	5.353959e-02
3.342255e-01	4.297185e-01	7.762058e-01	1.937400e-02	1.937400e-02
4.297185e-01	5.252115e-01	7.660917e-01	2.154210e-02	2.154210e-02
5.252115e-01	6.207045e-01	7.110527e-01	2.006031e-02	2.006031e-02
6.207045e-01	7.161975e-01	6.725936e-01	1.674135e-02	1.674135e-02
7.161975e-01	8.116905e-01	6.305156e-01	1.777708e-02	1.777708e-02
8.116905e-01	9.071835e-01	5.470459e-01	1.417939e-02	1.417939e-02
9.071835e-01	1.002676e+00	5.154697e-01	1.143564e-02	1.143564e-02
1.002673e+00	1.098166e+00	4.377222e-01	2.211390e-02	2.211390e-02
1.098174e+00	1.193666e+00	3.757145e-01	1.659210e-02	1.659210e-02
1.193663e+00	1.289156e+00	3.384163e-01	9.938296e-03	9.938296e-03
1.289154e+00	1.384646e+00	2.816564e-01	1.614128e-02	1.614128e-02
1.384644e+00	1.480136e+00	1.632483e-01	6.214752e-02	6.214752e-02
1.480144e+00	1.575636e+00	2.038992e-01	7.327191e-03	7.327191e-03
1.575634e+00	1.671126e+00	1.675658e-01	9.248625e-03	9.248625e-03
1.671123e+00	1.766616e+00	1.470253e-01	5.714989e-03	5.714989e-03
1.766624e+00	1.862116e+00	1.158131e-01	6.167215e-03	6.167215e-03
1.862113e+00	1.957606e+00	9.671889e-02	4.571711e-03	4.571711e-03
1.957604e+00	2.053097e+00	7.812613e-02	4.805576e-03	4.805576e-03
2.053103e+00	2.148597e+00	5.988069e-02	4.923158e-03	4.923158e-03
2.148594e+00	2.244087e+00	4.898607e-02	5.675731e-03	5.675731e-03
2.244083e+00	2.339577e+00	4.150623e-02	2.982568e-03	2.982568e-03
2.339573e+00	2.435067e+00	2.763967e-02	3.661145e-03	3.661145e-03
2.435073e+00	2.530566e+00	2.613360e-02	1.702964e-03	1.702964e-03
2.530563e+00	2.626057e+00	1.354194e-02	3.534738e-03	3.534738e-03
2.626057e+00	2.817043e+00	1.170337e-02	1.074903e-03	1.074903e-03
2.817047e+00	3.008033e+00	8.270711e-03	8.685345e-04	8.685345e-04
3.008027e+00	3.199013e+00	4.483785e-03	6.937829e-04	6.937829e-04
3.199017e+00	3.390003e+00	3.225821e-03	2.849535e-04	2.849535e-04
3.389997e+00	3.580983e+00	1.090614e-03	2.348249e-04	2.348249e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x02-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=4.5473114096987615e-10
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.283181e-01	1.102491e-02	1.102491e-02
1.432395e-01	2.387325e-01	7.430463e-01	1.486617e-02	1.486617e-02
2.387325e-01	3.342255e-01	7.714580e-01	1.062867e-02	1.062867e-02
3.342255e-01	4.297185e-01	7.498132e-01	1.121103e-02	1.121103e-02
4.297185e-01	5.252115e-01	7.109272e-01	9.239174e-03	9.239174e-03
5.252115e-01	6.207045e-01	6.850110e-01	9.151617e-03	9.151617e-03
6.207045e-01	7.161975e-01	6.578498e-01	8.795915e-03	8.795915e-03
7.161975e-01	8.116905e-01	6.096064e-01	7.704776e-03	7.704776e-03
8.116905e-01	9.071835e-01	5.671104e-01	9.062339e-03	9.062339e-03
9.071835e-01	1.002676e+00	5.129353e-01	8.072671e-03	8.072671e-03
1.002673e+00	1.098166e+00	4.633862e-01	1.519775e-02	1.519775e-02
1.098174e+00	1.193666e+00	3.965666e-01	1.658652e-02	1.658652e-02
1.193663e+00	1.289156e+00	3.792498e-01	7.106640e-03	7.106640e-03
1.289154e+00	1.384646e+00	3.268270e-01	5.919431e-03	5.919431e-03
1.384644e+00	1.480136e+00	2.700043e-01	6.026619e-03	6.026619e-03
1.480144e+00	1.575636e+00	2.363969e-01	4.630645e-03	4.630645e-03
1.575634e+00	1.671126e+00	1.932595e-01	5.830082e-03	5.830082e-03
1.671123e+00	1.766616e+00	1.598273e-01	7.186872e-03	7.186872e-03
1.766624e+00	1.862116e+00	1.327447e-01	3.825122e-03	3.825122e-03
1.862113e+00	1.957606e+00	1.210020e-01	3.232412e-03	3.232412e-03
1.957604e+00	2.053097e+00	9.527328e-02	2.468911e-03	2.468911e-03
2.053103e+00	2.148597e+00	7.705687e-02	2.154444e-03	2.154444e-03
2.148594e+00	2.244087e+00	6.326421e-02	2.437117e-03	2.437117e-03
2.244083e+00	2.339577e+00	5.042574e-02	1.933832e-03	1.933832e-03
2.339573e+00	2.435067e+00	3.808612e-02	1.880740e-03	1.880740e-03
2.435073e+00	2.530566e+00	3.270599e-02	1.282551e-03	1.282551e-03
2.530563e+00	2.626057e+00	2.424890e-02	1.697112e-03	1.697112e-03
2.626057e+00	2.817043e+00	1.770358e-02	6.336971e-04	6.336971e-04
2.817047e+00	3.008033e+00	7.728446e-03	1.548046e-03	1.548046e-03
3.008027e+00	3.199013e+00	6.010912e-03	3.572395e-04	3.572395e-04
3.199017e+00	3.390003e+00	3.866886e-03	3.964190e-04	3.964190e-04
3.389997e+00	3.580983e+00	1.881910e-03	2.444852e-04	2.444852e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x02-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=1.3859044839736367e-09
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	9.336333e-01	2.056380e-02	2.056380e-02
1.432395e-01	2.387325e-01	9.221913e-01	1.945194e-02	1.945194e-02
2.387325e-01	3.342255e-01	8.403482e-01	2.008341e-02	2.008341e-02
3.342255e-01	4.297185e-01	8.525213e-01	1.398818e-02	1.398818e-02
4.297185e-01	5.252115e-01	7.424720e-01	1.625467e-02	1.625467e-02
5.252115e-01	6.207045e-01	7.169572e-01	1.768848e-02	1.768848e-02
6.207045e-01	7.161975e-01	6.724885e-01	1.487773e-02	1.487773e-02
7.161975e-01	8.116905e-01	5.955155e-01	1.281468e-02	1.281468e-02
8.116905e-01	9.071835e-01	5.013214e-01	1.621822e-02	1.621822e-02
9.071835e-01	1.002676e+00	3.975218e-01	4.576864e-02	4.576864e-02
1.002673e+00	1.098166e+00	4.158584e-01	1.460781e-02	1.460781e-02
1.098174e+00	1.193666e+00	3.383395e-01	1.143473e-02	1.143473e-02
1.193663e+00	1.289156e+00	2.874647e-01	9.627464e-03	9.627464e-03
1.289154e+00	1.384646e+00	2.318065e-01	9.215453e-03	9.215453e-03
1.384644e+00	1.480136e+00	2.130625e-01	7.431822e-03	7.431822e-03
1.480144e+00	1.575636e+00	1.629693e-01	9.300015e-03	9.300015e-03
1.575634e+00	1.671126e+00	1.322288e-01	5.427184e-03	5.427184e-03
1.671123e+00	1.766616e+00	9.861519e-02	6.723985e-03	6.723985e-03
1.766624e+00	1.862116e+00	8.205466e-02	3.517775e-03	3.517775e-03
1.862113e+00	1.957606e+00	7.012327e-02	3.836349e-03	3.836349e-03
1.957604e+00	2.053097e+00	5.202035e-02	3.896032e-03	3.896032e-03
2.053103e+00	2.148597e+00	4.037141e-02	3.347456e-03	3.347456e-03
2.148594e+00	2.244087e+00	3.949736e-02	4.811841e-03	4.811841e-03
2.244083e+00	2.339577e+00	2.397739e-02	2.013549e-03	2.013549e-03
2.339573e+00	2.435067e+00	1.845450e-02	2.031113e-03	2.031113e-03
2.435073e+00	2.530566e+00	1.410799e-02	1.053047e-03	1.053047e-03
2.530563e+00	2.626057e+00	1.191472e-02	1.043048e-03	1.043048e-03
2.626057e+00	2.817043e+00	2.441452e-03	4.957093e-03	4.957093e-03
2.817047e+00	3.008033e+00	5.432676e-03	2.082491e-03	2.082491e-03
3.008027e+00	3.199013e+00	2.327045e-03	3.993137e-04	3.993137e-04
3.199017e+00	3.390003e+00	1.561698e-03	3.802963e-04	3.802963e-04
3.389997e+00	3.580983e+00	7.193553e-04	2.000551e-04	2.000551e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=1.8974137919261861e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	8.031285e-01	2.097907e-02	2.097907e-02
1.432395e-01	2.387325e-01	7.843132e-01	2.533799e-02	2.533799e-02
2.387325e-01	3.342255e-01	8.728291e-01	5.353959e-02	5.353959e-02
3.342255e-01	4.297185e-01	7.762058e-01	1.937400e-02	1.937400e-02
4.297185e-01	5.252115e-01	7.660917e-01	2.154210e-02	2.154210e-02
5.252115e-01	6.207045e-01	7.110527e-01	2.006031e-02	2.006031e-02
6.207045e-01	7.161975e-01	6.725936e-01	1.674135e-02	1.674135e-02
7.161975e-01	8.116905e-01	6.305156e-01	1.777708e-02	1.777708e-02
8.116905e-01	9.071835e-01	5.470459e-01	1.417939e-02	1.417939e-02
9.071835e-01	1.002676e+00	5.154697e-01	1.143564e-02	1.143564e-02
1.002673e+00	1.098166e+00	4.377222e-01	2.211390e-02	2.211390e-02
1.098174e+00	1.193666e+00	3.757145e-01	1.659210e-02	1.659210e-02
1.193663e+00	1.289156e+00	3.384163e-01	9.938296e-03	9.938296e-03
1.289154e+00	1.384646e+00	2.816564e-01	1.614128e-02	1.614128e-02
1.384644e+00	1.480136e+00	1.632483e-01	6.214752e-02	6.214752e-02
1.480144e+00	1.575636e+00	2.038992e-01	7.327191e-03	7.327191e-03
1.575634e+00	1.671126e+00	1.675658e-01	9.248625e-03	9.248625e-03
1.671123e+00	1.766616e+00	1.470253e-01	5.714989e-03	5.714989e-03
1.766624e+00	1.862116e+00	1.158131e-01	6.167215e-03	6.167215e-03
1.862113e+00	1.957606e+00	9.671889e-02	4.571711e-03	4.571711e-03
1.957604e+00	2.053097e+00	7.812613e-02	4.805576e-03	4.805576e-03
2.053103e+00	2.148597e+00	5.988069e-02	4.923158e-03	4.923158e-03
2.148594e+00	2.244087e+00	4.898607e-02	5.675731e-03	5.675731e-03
2.244083e+00	2.339577e+00	4.150623e-02	2.982568e-03	2.982568e-03
2.339573e+00	2.435067e+00	2.763967e-02	3.661145e-03	3.661145e-03
2.435073e+00	2.530566e+00	2.613360e-02	1.702964e-03	1.702964e-03
2.530563e+00	2.626057e+00	1.354194e-02	3.534738e-03	3.534738e-03
2.626057e+00	2.817043e+00	1.170337e-02	1.074903e-03	1.074903e-03
2.817047e+00	3.008033e+00	8.270711e-03	8.685345e-04	8.685345e-04
3.008027e+00	3.199013e+00	4.483785e-03	6.937829e-04	6.937829e-04
3.199017e+00	3.390003e+00	3.225821e-03	2.849535e-04	2.849535e-04
3.389997e+00	3.580983e+00	1.090614e-03	2.348249e-04	2.348249e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=4.5517577409530559e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.115865e-01	5.732081e-03	5.732081e-03
1.432395e-01	2.387325e-01	7.166656e-01	5.752502e-03	5.752502e-03
2.387325e-01	3.342255e-01	7.188358e-01	5.761205e-03	5.761205e-03
3.342255e-01	4.297185e-01	7.157884e-01	5.748980e-03	5.748980e-03
4.297185e-01	5.252115e-01	7.186973e-01	5.760650e-03	5.760650e-03
5.252115e-01	6.207045e-01	6.829586e-01	5.615593e-03	5.615593e-03
6.207045e-01	7.161975e-01	6.534997e-01	5.493147e-03	5.493147e-03
7.161975e-01	8.116905e-01	6.238099e-01	5.366914e-03	5.366914e-03
8.116905e-01	9.071835e-01	5.618444e-01	5.093384e-03	5.093384e-03
9.071835e-01	1.002676e+00	5.136878e-01	4.870226e-03	4.870226e-03
1.002673e+00	1.098166e+00	4.694504e-01	4.655790e-03	4.655790e-03
1.098174e+00	1.193666e+00	4.233733e-01	4.421426e-03	4.421426e-03
1.193663e+00	1.289156e+00	3.718387e-01	4.143581e-03	4.143581e-03
1.289154e+00	1.384646e+00	3.239135e-01	3.867367e-03	3.867367e-03
1.384644e+00	1.480136e+00	2.793091e-01	3.591231e-03	3.591231e-03
1.480144e+00	1.575636e+00	2.392297e-01	3.323597e-03	3.323597e-03
1.575634e+00	1.671126e+00	2.017361e-01	3.052056e-03	3.052056e-03
1.671123e+00	1.766616e+00	1.647024e-01	2.757709e-03	2.757709e-03
1.766624e+00	1.862116e+00	1.380153e-01	2.524436e-03	2.524436e-03
1.862113e+00	1.957606e+00	1.169586e-01	2.323884e-03	2.323884e-03
1.957604e+00	2.053097e+00	9.641118e-02	2.109901e-03	2.109901e-03
2.053103e+00	2.148597e+00	7.590916e-02	1.872161e-03	1.872161e-03
2.148594e+00	2.244087e+00	5.730185e-02	1.626608e-03	1.626608e-03
2.244083e+00	2.339577e+00	5.189896e-02	1.548016e-03	1.548016e-03
2.339573e+00	2.435067e+00	4.017090e-02	1.361921e-03	1.361921e-03
2.435073e+00	2.530566e+00	2.964367e-02	1.169942e-03	1.169942e-03
2.530563e+00	2.626057e+00	2.747320e-02	1.126291e-03	1.126291e-03
2.626057e+00	2.817043e+00	1.708436e-02	6.280335e-04	6.280335e-04
2.817047e+00	3.008033e+00	1.018135e-02	4.848263e-04	4.848263e-04
3.008027e+00	3.199013e+00	6.002613e-03	3.722662e-04	3.722662e-04
3.199017e+00	3.390003e+00	4.248002e-03	3.131669e-04	3.131669e-04
3.389997e+00	3.580983e+00	2.147088e-03	2.226427e-04	2.226427e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=4.5473114096987615e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.283181e-01	1.102491e-02	1.102491e-02
1.432395e-01	2.387325e-01	7.430463e-01	1.486617e-02	1.486617e-02
2.387325e-01	3.342255e-01	7.714580e-01	1.062867e-02	1.062867e-02
3.342255e-01	4.297185e-01	7.498132e-01	1.121103e-02	1.121103e-02
4.297185e-01	5.252115e-01	7.109272e-01	9.239174e-03	9.239174e-03
5.252115e-01	6.207045e-01	6.850110e-01	9.151617e-03	9.151617e-03
6.207045e-01	7.161975e-01	6.578498e-01	8.795915e-03	8.795915e-03
7.161975e-01	8.116905e-01	6.096064e-01	7.704776e-03	7.704776e-03
8.116905e-01	9.071835e-01	5.671104e-01	9.062339e-03	9.062339e-03
9.071835e-01	1.002676e+00	5.129353e-01	8.072671e-03	8.072671e-03
1.002673e+00	1.098166e+00	4.633862e-01	1.519775e-02	1.519775e-02
1.098174e+00	1.193666e+00	3.965666e-01	1.658652e-02	1.658652e-02
1.193663e+00	1.289156e+00	3.792498e-01	7.106640e-03	7.106640e-03
1.289154e+00	1.384646e+00	3.268270e-01	5.919431e-03	5.919431e-03
1.384644e+00	1.480136e+00	2.700043e-01	6.026619e-03	6.026619e-03
1.480144e+00	1.575636e+00	2.363969e-01	4.630645e-03	4.630645e-03
1.575634e+00	1.671126e+00	1.932595e-01	5.830082e-03	5.830082e-03
1.671123e+00	1.766616e+00	1.598273e-01	7.186872e-03	7.186872e-03
1.766624e+00	1.862116e+00	1.327447e-01	3.825122e-03	3.825122e-03
1.862113e+00	1.957606e+00	1.210020e-01	3.232412e-03	3.232412e-03
1.957604e+00	2.053097e+00	9.527328e-02	2.468911e-03	2.468911e-03
2.053103e+00	2.148597e+00	7.705687e-02	2.154444e-03	2.154444e-03
2.148594e+00	2.244087e+00	6.326421e-02	2.437117e-03	2.437117e-03
2.244083e+00	2.339577e+00	5.042574e-02	1.933832e-03	1.933832e-03
2.339573e+00	2.435067e+00	3.808612e-02	1.880740e-03	1.880740e-03
2.435073e+00	2.530566e+00	3.270599e-02	1.282551e-03	1.282551e-03
2.530563e+00	2.626057e+00	2.424890e-02	1.697112e-03	1.697112e-03
2.626057e+00	2.817043e+00	1.770358e-02	6.336971e-04	6.336971e-04
2.817047e+00	3.008033e+00	7.728446e-03	1.548046e-03	1.548046e-03
3.008027e+00	3.199013e+00	6.010912e-03	3.572395e-04	3.572395e-04
3.199017e+00	3.390003e+00	3.866886e-03	3.964190e-04	3.964190e-04
3.389997e+00	3.580983e+00	1.881910e-03	2.444852e-04	2.444852e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=1.8219916995565929e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	7.169603e-01	3.640237e-03	3.640237e-03
1.432395e-01	2.387325e-01	7.024699e-01	3.603262e-03	3.603262e-03
2.387325e-01	3.342255e-01	6.930068e-01	3.578910e-03	3.578910e-03
3.342255e-01	4.297185e-01	6.799396e-01	3.545008e-03	3.545008e-03
4.297185e-01	5.252115e-01	6.697557e-01	3.518360e-03	3.518360e-03
5.252115e-01	6.207045e-01	6.442496e-01	3.450716e-03	3.450716e-03
6.207045e-01	7.161975e-01	6.204070e-01	3.386261e-03	3.386261e-03
7.161975e-01	8.116905e-01	5.925537e-01	3.309374e-03	3.309374e-03
8.116905e-01	9.071835e-01	5.506165e-01	3.190118e-03	3.190118e-03
9.071835e-01	1.002676e+00	5.134136e-01	3.080470e-03	3.080470e-03
1.002673e+00	1.098166e+00	4.722131e-01	2.954276e-03	2.954276e-03
1.098174e+00	1.193666e+00	4.295782e-01	2.817769e-03	2.817769e-03
1.193663e+00	1.289156e+00	3.880986e-01	2.678262e-03	2.678262e-03
1.289154e+00	1.384646e+00	3.416553e-01	2.512919e-03	2.512919e-03
1.384644e+00	1.480136e+00	2.987197e-01	2.349721e-03	2.349721e-03
1.480144e+00	1.575636e+00	2.564494e-01	2.177134e-03	2.177134e-03
1.575634e+00	1.671126e+00	2.256754e-01	2.042333e-03	2.042333e-03
1.671123e+00	1.766616e+00	1.856212e-01	1.852234e-03	1.852234e-03
1.766624e+00	1.862116e+00	1.582131e-01	1.710037e-03	1.710037e-03
1.862113e+00	1.957606e+00	1.327608e-01	1.566452e-03	1.566452e-03
1.957604e+00	2.053097e+00	1.084007e-01	1.415462e-03	1.415462e-03
2.053103e+00	2.148597e+00	9.049009e-02	1.293244e-03	1.293244e-03
2.148594e+00	2.244087e+00	7.243349e-02	1.157049e-03	1.157049e-03
2.244083e+00	2.339577e+00	5.858938e-02	1.040613e-03	1.040613e-03
2.339573e+00	2.435067e+00	4.655730e-02	9.276277e-04	9.276277e-04
2.435073e+00	2.530566e+00	3.731646e-02	8.304860e-04	8.304860e-04
2.530563e+00	2.626057e+00	3.010791e-02	7.459679e-04	7.459679e-04
2.626057e+00	2.817043e+00	2.112566e-02	4.418474e-04	4.418474e-04
2.817047e+00	3.008033e+00	1.245731e-02	3.392963e-04	3.392963e-04
3.008027e+00	3.199013e+00	7.319128e-03	2.600739e-04	2.600739e-04
3.199017e+00	3.390003e+00	4.306456e-03	1.994928e-04	1.994928e-04
3.389997e+00	3.580983e+00	2.753914e-03	1.595300e-04	1.595300e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=1.3859044839736367e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	9.336333e-01	2.056380e-02	2.056380e-02
1.432395e-01	2.387325e-01	9.221913e-01	1.945194e-02	1.945194e-02
2.387325e-01	3.342255e-01	8.403482e-01	2.008341e-02	2.008341e-02
3.342255e-01	4.297185e-01	8.525213e-01	1.398818e-02	1.398818e-02
4.297185e-01	5.252115e-01	7.424720e-01	1.625467e-02	1.625467e-02
5.252115e-01	6.207045e-01	7.169572e-01	1.768848e-02	1.768848e-02
6.207045e-01	7.161975e-01	6.724885e-01	1.487773e-02	1.487773e-02
7.161975e-01	8.116905e-01	5.955155e-01	1.281468e-02	1.281468e-02
8.116905e-01	9.071835e-01	5.013214e-01	1.621822e-02	1.621822e-02
9.071835e-01	1.002676e+00	3.975218e-01	4.576864e-02	4.576864e-02
1.002673e+00	1.098166e+00	4.158584e-01	1.460781e-02	1.460781e-02
1.098174e+00	1.193666e+00	3.383395e-01	1.143473e-02	1.143473e-02
1.193663e+00	1.289156e+00	2.874647e-01	9.627464e-03	9.627464e-03
1.289154e+00	1.384646e+00	2.318065e-01	9.215453e-03	9.215453e-03
1.384644e+00	1.480136e+00	2.130625e-01	7.431822e-03	7.431822e-03
1.480144e+00	1.575636e+00	1.629693e-01	9.300015e-03	9.300015e-03
1.575634e+00	1.671126e+00	1.322288e-01	5.427184e-03	5.427184e-03
1.671123e+00	1.766616e+00	9.861519e-02	6.723985e-03	6.723985e-03
1.766624e+00	1.862116e+00	8.205466e-02	3.517775e-03	3.517775e-03
1.862113e+00	1.957606e+00	7.012327e-02	3.836349e-03	3.836349e-03
1.957604e+00	2.053097e+00	5.202035e-02	3.896032e-03	3.896032e-03
2.053103e+00	2.148597e+00	4.037141e-02	3.347456e-03	3.347456e-03
2.148594e+00	2.244087e+00	3.949736e-02	4.811841e-03	4.811841e-03
2.244083e+00	2.339577e+00	2.397739e-02	2.013549e-03	2.013549e-03
2.339573e+00	2.435067e+00	1.845450e-02	2.031113e-03	2.031113e-03
2.435073e+00	2.530566e+00	1.410799e-02	1.053047e-03	1.053047e-03
2.530563e+00	2.626057e+00	1.191472e-02	1.043048e-03	1.043048e-03
2.626057e+00	2.817043e+00	2.441452e-03	4.957093e-03	4.957093e-03
2.817047e+00	3.008033e+00	5.432676e-03	2.082491e-03	2.082491e-03
3.008027e+00	3.199013e+00	2.327045e-03	3.993137e-04	3.993137e-04
3.199017e+00	3.390003e+00	1.561698e-03	3.802963e-04	3.802963e-04
3.389997e+00	3.580983e+00	7.193553e-04	2.000551e-04	2.000551e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x02-y01
ScaledBy=2.1335094431020559e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	9.025674e-01	4.419733e-03	4.419733e-03
1.432395e-01	2.387325e-01	8.488501e-01	4.286192e-03	4.286192e-03
2.387325e-01	3.342255e-01	8.181173e-01	4.207887e-03	4.207887e-03
3.342255e-01	4.297185e-01	7.888780e-01	4.132007e-03	4.132007e-03
4.297185e-01	5.252115e-01	7.531676e-01	4.037402e-03	4.037402e-03
5.252115e-01	6.207045e-01	7.078043e-01	3.913928e-03	3.913928e-03
6.207045e-01	7.161975e-01	6.532862e-01	3.760174e-03	3.760174e-03
7.161975e-01	8.116905e-01	6.003048e-01	3.604475e-03	3.604475e-03
8.116905e-01	9.071835e-01	5.432112e-01	3.428788e-03	3.428788e-03
9.071835e-01	1.002676e+00	4.802334e-01	3.223914e-03	3.223914e-03
1.002673e+00	1.098166e+00	4.233970e-01	3.027123e-03	3.027123e-03
1.098174e+00	1.193666e+00	3.646408e-01	2.809254e-03	2.809254e-03
1.193663e+00	1.289156e+00	3.109196e-01	2.594062e-03	2.594062e-03
1.289154e+00	1.384646e+00	2.651696e-01	2.395633e-03	2.395633e-03
1.384644e+00	1.480136e+00	2.254332e-01	2.208856e-03	2.208856e-03
1.480144e+00	1.575636e+00	1.804808e-01	1.976396e-03	1.976396e-03
1.575634e+00	1.671126e+00	1.474536e-01	1.786430e-03	1.786430e-03
1.671123e+00	1.766616e+00	1.212426e-01	1.619884e-03	1.619884e-03
1.766624e+00	1.862116e+00	1.018518e-01	1.484714e-03	1.484714e-03
1.862113e+00	1.957606e+00	8.042444e-02	1.319320e-03	1.319320e-03
1.957604e+00	2.053097e+00	6.254753e-02	1.163486e-03	1.163486e-03
2.053103e+00	2.148597e+00	4.971286e-02	1.037262e-03	1.037262e-03
2.148594e+00	2.244087e+00	3.713895e-02	8.965427e-04	8.965427e-04
2.244083e+00	2.339577e+00	3.105701e-02	8.198488e-04	8.198488e-04
2.339573e+00	2.435067e+00	2.250822e-02	6.979502e-04	6.979502e-04
2.435073e+00	2.530566e+00	1.781198e-02	6.208866e-04	6.208866e-04
2.530563e+00	2.626057e+00	1.437063e-02	5.576886e-04	5.576886e-04
2.626057e+00	2.817043e+00	9.252275e-03	3.164211e-04	3.164211e-04
2.817047e+00	3.008033e+00	4.988653e-03	2.323447e-04	2.323447e-04
3.008027e+00	3.199013e+00	3.073270e-03	1.823650e-04	1.823650e-04
3.199017e+00	3.390003e+00	1.753063e-03	1.377336e-04	1.377336e-04
3.389997e+00	3.580983e+00	1.038852e-03	1.060274e-04	1.060274e-04
# END HISTO1D



==> plots/ATLAS_2014_I1315949/d06-x02-y06.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2014_I1315949/d06-x02-y06
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region, $p_\text{T}^Z > 110$ GeV
RatioPlotYSize=3
PlotSize=8,6
RatioPlot=1
LogY=1
RatioPlotYMax=1.64
LegendOnly=/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
LegendXPos=0.03
XLabel=$N_\text{ch} / \delta\eta\delta\phi$
XMax=4.8
YLabel=$\dfrac{1}{N_{ev}} \dfrac{\text{d}N_{ev}}{\text{d}N_\text{ch} / \delta\eta\delta\phi}$
XMin=0.
DrawOnly=/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
LegendYPos=0.55
Legend=1
RatioPlotYMin=0.5
LeftMargin=1.8
# END PLOT

# BEGIN HISTO1D /ATLAS_2014_I1315949/d06-x02-y06
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2014_I1315949/d06-x02-y06
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	2.709330e-01	1.702910e-02	1.702910e-02
1.432395e-01	2.387325e-01	3.752060e-01	1.938210e-02	1.938210e-02
2.387325e-01	3.342255e-01	4.549290e-01	2.006590e-02	2.006590e-02
3.342255e-01	4.297185e-01	5.382910e-01	2.227320e-02	2.227320e-02
4.297185e-01	5.252115e-01	6.062050e-01	2.502090e-02	2.502090e-02
5.252115e-01	6.207045e-01	6.358810e-01	2.606760e-02	2.606760e-02
6.207045e-01	7.161975e-01	6.290540e-01	2.595340e-02	2.595340e-02
7.161975e-01	8.116905e-01	6.357250e-01	2.125450e-02	2.125450e-02
8.116905e-01	9.071835e-01	6.266540e-01	2.146580e-02	2.146580e-02
9.071835e-01	1.002676e+00	6.066720e-01	2.102230e-02	2.102230e-02
1.002673e+00	1.098166e+00	5.490230e-01	1.896420e-02	1.896420e-02
1.098174e+00	1.193666e+00	5.179970e-01	1.862810e-02	1.862810e-02
1.193663e+00	1.289156e+00	4.714120e-01	1.645780e-02	1.645780e-02
1.289154e+00	1.384646e+00	4.230750e-01	1.579060e-02	1.579060e-02
1.384644e+00	1.480136e+00	3.806970e-01	1.576210e-02	1.576210e-02
1.480144e+00	1.575636e+00	3.372280e-01	1.489650e-02	1.489650e-02
1.575634e+00	1.671126e+00	2.783520e-01	1.438530e-02	1.438530e-02
1.671123e+00	1.766616e+00	2.533050e-01	1.315260e-02	1.315260e-02
1.766624e+00	1.862116e+00	2.257380e-01	1.382600e-02	1.382600e-02
1.862113e+00	1.957606e+00	2.096360e-01	1.326160e-02	1.326160e-02
1.957604e+00	2.053097e+00	1.902410e-01	1.320010e-02	1.320010e-02
2.053103e+00	2.148597e+00	1.587260e-01	1.134030e-02	1.134030e-02
2.148594e+00	2.244087e+00	1.361120e-01	1.110690e-02	1.110690e-02
2.244083e+00	2.339577e+00	1.267420e-01	1.099810e-02	1.099810e-02
2.339573e+00	2.435067e+00	1.026500e-01	8.936660e-03	8.936660e-03
2.435073e+00	2.530566e+00	8.093700e-02	8.106930e-03	8.106930e-03
2.530563e+00	2.626057e+00	6.963760e-02	7.545490e-03	7.545490e-03
2.626057e+00	2.817043e+00	5.433770e-02	6.537820e-03	6.537820e-03
2.817047e+00	3.008033e+00	4.022820e-02	5.876470e-03	5.876470e-03
3.008027e+00	3.199013e+00	3.239580e-02	4.801970e-03	4.801970e-03
3.199017e+00	3.390003e+00	2.367770e-02	3.283580e-03	3.283580e-03
3.389997e+00	3.580983e+00	1.846170e-02	2.645380e-03	2.645380e-03
3.580989e+00	4.774651e+00	7.456680e-03	1.489620e-03	1.489620e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=7.1342686106787751e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.366918e-01	1.042553e-02	1.042553e-02
1.432395e-01	2.387325e-01	3.839482e-01	1.157595e-02	1.157595e-02
2.387325e-01	3.342255e-01	4.738735e-01	1.311318e-02	1.311318e-02
3.342255e-01	4.297185e-01	5.181761e-01	1.291168e-02	1.291168e-02
4.297185e-01	5.252115e-01	5.403312e-01	1.157938e-02	1.157938e-02
5.252115e-01	6.207045e-01	5.709088e-01	1.135745e-02	1.135745e-02
6.207045e-01	7.161975e-01	5.756268e-01	1.232297e-02	1.232297e-02
7.161975e-01	8.116905e-01	5.673882e-01	1.173095e-02	1.173095e-02
8.116905e-01	9.071835e-01	5.420042e-01	1.091351e-02	1.091351e-02
9.071835e-01	1.002676e+00	5.401341e-01	1.043187e-02	1.043187e-02
1.002673e+00	1.098166e+00	5.067752e-01	1.214029e-02	1.214029e-02
1.098174e+00	1.193666e+00	4.975203e-01	1.090105e-02	1.090105e-02
1.193663e+00	1.289156e+00	4.492174e-01	9.443186e-03	9.443186e-03
1.289154e+00	1.384646e+00	4.252823e-01	8.618486e-03	8.618486e-03
1.384644e+00	1.480136e+00	3.918158e-01	8.121580e-03	8.121580e-03
1.480144e+00	1.575636e+00	3.712644e-01	8.804156e-03	8.804156e-03
1.575634e+00	1.671126e+00	3.232567e-01	7.794156e-03	7.794156e-03
1.671123e+00	1.766616e+00	2.867230e-01	7.185472e-03	7.185472e-03
1.766624e+00	1.862116e+00	2.537503e-01	6.728376e-03	6.728376e-03
1.862113e+00	1.957606e+00	2.431198e-01	6.104856e-03	6.104856e-03
1.957604e+00	2.053097e+00	2.049604e-01	6.031504e-03	6.031504e-03
2.053103e+00	2.148597e+00	1.771878e-01	5.236874e-03	5.236874e-03
2.148594e+00	2.244087e+00	1.531454e-01	4.598289e-03	4.598289e-03
2.244083e+00	2.339577e+00	1.448710e-01	4.812643e-03	4.812643e-03
2.339573e+00	2.435067e+00	1.110842e-01	4.821891e-03	4.821891e-03
2.435073e+00	2.530566e+00	1.054915e-01	3.745977e-03	3.745977e-03
2.530563e+00	2.626057e+00	8.731842e-02	3.283821e-03	3.283821e-03
2.626057e+00	2.817043e+00	6.725859e-02	2.208014e-03	2.208014e-03
2.817047e+00	3.008033e+00	5.052593e-02	1.653935e-03	1.653935e-03
3.008027e+00	3.199013e+00	3.536075e-02	1.434836e-03	1.434836e-03
3.199017e+00	3.390003e+00	2.590565e-02	1.186014e-03	1.186014e-03
3.389997e+00	3.580983e+00	2.034815e-02	1.130439e-03	1.130439e-03
3.580989e+00	4.774651e+00	7.252051e-03	2.612078e-04	2.612078e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=7.1440589906595377e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	1.536073e+00	2.405675e-02	2.405675e-02
1.432395e-01	2.387325e-01	1.371086e+00	1.929759e-02	1.929759e-02
2.387325e-01	3.342255e-01	1.120156e+00	1.526680e-02	1.526680e-02
3.342255e-01	4.297185e-01	9.037827e-01	1.218870e-02	1.218870e-02
4.297185e-01	5.252115e-01	7.324821e-01	9.547231e-03	9.547231e-03
5.252115e-01	6.207045e-01	6.053627e-01	8.221633e-03	8.221633e-03
6.207045e-01	7.161975e-01	4.988022e-01	7.444097e-03	7.444097e-03
7.161975e-01	8.116905e-01	4.101220e-01	6.584053e-03	6.584053e-03
8.116905e-01	9.071835e-01	3.565703e-01	6.050232e-03	6.050232e-03
9.071835e-01	1.002676e+00	2.918871e-01	5.408465e-03	5.408465e-03
1.002673e+00	1.098166e+00	2.323067e-01	4.768686e-03	4.768686e-03
1.098174e+00	1.193666e+00	2.029990e-01	4.593212e-03	4.593212e-03
1.193663e+00	1.289156e+00	1.621836e-01	4.081404e-03	4.081404e-03
1.289154e+00	1.384646e+00	1.388256e-01	3.644105e-03	3.644105e-03
1.384644e+00	1.480136e+00	1.110454e-01	3.252987e-03	3.252987e-03
1.480144e+00	1.575636e+00	9.184022e-02	3.001173e-03	3.001173e-03
1.575634e+00	1.671126e+00	7.968907e-02	2.866321e-03	2.866321e-03
1.671123e+00	1.766616e+00	6.480137e-02	2.478471e-03	2.478471e-03
1.766624e+00	1.862116e+00	5.250778e-02	2.288834e-03	2.288834e-03
1.862113e+00	1.957606e+00	4.693708e-02	2.132759e-03	2.132759e-03
1.957604e+00	2.053097e+00	3.917653e-02	1.931107e-03	1.931107e-03
2.053103e+00	2.148597e+00	2.897527e-02	1.656878e-03	1.656878e-03
2.148594e+00	2.244087e+00	2.705480e-02	1.615868e-03	1.615868e-03
2.244083e+00	2.339577e+00	2.240866e-02	1.477508e-03	1.477508e-03
2.339573e+00	2.435067e+00	1.714474e-02	1.275374e-03	1.275374e-03
2.435073e+00	2.530566e+00	1.566136e-02	1.220157e-03	1.220157e-03
2.530563e+00	2.626057e+00	1.276878e-02	1.099007e-03	1.099007e-03
2.626057e+00	2.817043e+00	1.168843e-02	7.437557e-04	7.437557e-04
2.817047e+00	3.008033e+00	7.895966e-03	6.205383e-04	6.205383e-04
3.008027e+00	3.199013e+00	5.714990e-03	5.195538e-04	5.195538e-04
3.199017e+00	3.390003e+00	4.588734e-03	4.659225e-04	4.659225e-04
3.389997e+00	3.580983e+00	2.960343e-03	3.766163e-04	3.766163e-04
3.580989e+00	4.774651e+00	1.438400e-03	1.043657e-04	1.043657e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y06
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.366918e-01	2.206128e-02	1.537090e-02
1.432395e-01	2.387325e-01	3.839482e-01	2.895703e-02	2.109038e-02
2.387325e-01	3.342255e-01	4.738735e-01	1.839610e-02	1.340082e-02
3.342255e-01	4.297185e-01	5.181761e-01	2.760510e-02	1.997410e-02
4.297185e-01	5.252115e-01	5.403312e-01	2.348000e-02	1.749487e-02
5.252115e-01	6.207045e-01	5.709088e-01	1.145908e-02	9.065280e-03
6.207045e-01	7.161975e-01	5.756268e-01	1.492004e-02	1.109271e-02
7.161975e-01	8.116905e-01	5.673882e-01	1.594784e-02	1.270036e-02
8.116905e-01	9.071835e-01	5.420042e-01	7.477529e-03	5.434410e-03
9.071836e-01	1.002676e+00	5.401341e-01	7.147092e-04	7.312514e-04
1.002673e+00	1.098165e+00	5.067752e-01	1.488944e-04	1.509841e-04
1.098174e+00	1.193666e+00	4.975203e-01	3.406782e-03	4.698168e-03
1.193663e+00	1.289156e+00	4.492174e-01	6.328083e-04	7.962680e-04
1.289154e+00	1.384646e+00	4.252823e-01	2.626512e-03	3.067479e-03
1.384644e+00	1.480136e+00	3.918158e-01	6.065235e-03	8.096261e-03
1.480144e+00	1.575636e+00	3.712644e-01	6.122589e-03	8.495266e-03
1.575634e+00	1.671126e+00	3.232567e-01	7.568204e-03	1.017336e-02
1.671123e+00	1.766615e+00	2.867230e-01	6.680338e-03	9.510336e-03
1.766624e+00	1.862116e+00	2.537503e-01	9.024553e-03	1.238165e-02
1.862113e+00	1.957606e+00	2.431198e-01	8.701035e-03	1.180762e-02
1.957605e+00	2.053098e+00	2.049604e-01	7.267169e-03	9.804465e-03
2.053103e+00	2.148597e+00	1.771878e-01	4.982439e-03	6.996677e-03
2.148594e+00	2.244087e+00	1.531454e-01	6.296947e-03	8.581759e-03
2.244083e+00	2.339577e+00	1.448710e-01	7.656564e-03	1.059867e-02
2.339573e+00	2.435067e+00	1.110842e-01	4.373623e-03	5.993247e-03
2.435072e+00	2.530566e+00	1.054915e-01	6.037031e-03	8.221856e-03
2.530563e+00	2.626057e+00	8.731842e-02	5.967328e-03	8.218835e-03
2.626057e+00	2.817043e+00	6.725859e-02	4.601175e-03	6.308312e-03
2.817047e+00	3.008033e+00	5.052593e-02	3.705555e-03	5.087042e-03
3.008027e+00	3.199013e+00	3.536075e-02	2.897740e-03	3.962190e-03
3.199017e+00	3.390003e+00	2.590565e-02	2.500312e-03	3.451118e-03
3.389997e+00	3.580983e+00	2.034815e-02	1.853800e-03	2.541157e-03
3.580989e+00	4.774651e+00	7.252051e-03	8.883833e-04	1.213980e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2014_I1315949/d06-x02-y06
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	1.536073e+00	1.137277e-01	8.126364e-02
1.432395e-01	2.387325e-01	1.371086e+00	6.807558e-02	5.007024e-02
2.387325e-01	3.342255e-01	1.120156e+00	1.418650e-02	1.293337e-02
3.342255e-01	4.297185e-01	9.037827e-01	2.144938e-03	5.573624e-03
4.297185e-01	5.252115e-01	7.324821e-01	1.167699e-02	1.864074e-02
5.252115e-01	6.207045e-01	6.053627e-01	1.479581e-02	2.190015e-02
6.207045e-01	7.161975e-01	4.988022e-01	1.562450e-02	2.242164e-02
7.161975e-01	8.116905e-01	4.101220e-01	1.665555e-02	2.359666e-02
8.116905e-01	9.071835e-01	3.565703e-01	1.899198e-02	2.639537e-02
9.071836e-01	1.002676e+00	2.918871e-01	1.699828e-02	2.368524e-02
1.002673e+00	1.098165e+00	2.323067e-01	1.493187e-02	2.064027e-02
1.098174e+00	1.193666e+00	2.029990e-01	1.508167e-02	2.060917e-02
1.193663e+00	1.289156e+00	1.621836e-01	1.347150e-02	1.850556e-02
1.289154e+00	1.384646e+00	1.388256e-01	1.170089e-02	1.601512e-02
1.384644e+00	1.480136e+00	1.110454e-01	9.929003e-03	1.363861e-02
1.480144e+00	1.575636e+00	9.184022e-02	9.168206e-03	1.231129e-02
1.575634e+00	1.671126e+00	7.968907e-02	8.686611e-03	1.188135e-02
1.671123e+00	1.766615e+00	6.480137e-02	6.825235e-03	9.258406e-03
1.766624e+00	1.862116e+00	5.250778e-02	6.809409e-03	9.404625e-03
1.862113e+00	1.957606e+00	4.693708e-02	5.610840e-03	7.661541e-03
1.957605e+00	2.053098e+00	3.917653e-02	5.384541e-03	7.418838e-03
2.053103e+00	2.148597e+00	2.897527e-02	3.845375e-03	5.212130e-03
2.148594e+00	2.244087e+00	2.705480e-02	3.558197e-03	4.802828e-03
2.244083e+00	2.339577e+00	2.240866e-02	2.875026e-03	3.915324e-03
2.339573e+00	2.435067e+00	1.714474e-02	2.525230e-03	3.491751e-03
2.435072e+00	2.530566e+00	1.566136e-02	2.353032e-03	3.277204e-03
2.530563e+00	2.626057e+00	1.276878e-02	1.976518e-03	2.749318e-03
2.626057e+00	2.817043e+00	1.168843e-02	1.843104e-03	2.555351e-03
2.817047e+00	3.008033e+00	7.895966e-03	1.204885e-03	1.666142e-03
3.008027e+00	3.199013e+00	5.714990e-03	9.233879e-04	1.284410e-03
3.199017e+00	3.390003e+00	4.588734e-03	8.373786e-04	1.158311e-03
3.389997e+00	3.580983e+00	2.960343e-03	5.396408e-04	7.476434e-04
3.580989e+00	4.774651e+00	1.438400e-03	2.580939e-04	3.602302e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=3.5073262837688205e-08
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.611270e-01	1.133514e-02	1.133514e-02
1.432395e-01	2.387325e-01	4.522093e-01	1.268431e-02	1.268431e-02
2.387325e-01	3.342255e-01	4.917020e-01	1.322659e-02	1.322659e-02
3.342255e-01	4.297185e-01	5.408010e-01	1.387125e-02	1.387125e-02
4.297185e-01	5.252115e-01	5.664180e-01	1.419598e-02	1.419598e-02
5.252115e-01	6.207045e-01	5.632158e-01	1.415580e-02	1.415580e-02
6.207045e-01	7.161975e-01	5.557442e-01	1.406159e-02	1.406159e-02
7.161975e-01	8.116905e-01	5.863421e-01	1.444350e-02	1.444350e-02
8.116905e-01	9.071835e-01	5.706874e-01	1.424938e-02	1.424938e-02
9.071835e-01	1.002676e+00	5.496987e-01	1.398494e-02	1.398494e-02
1.002673e+00	1.098166e+00	5.432916e-01	1.390316e-02	1.390316e-02
1.098174e+00	1.193666e+00	4.739175e-01	1.298526e-02	1.298526e-02
1.193663e+00	1.289156e+00	4.625272e-01	1.282820e-02	1.282820e-02
1.289154e+00	1.384646e+00	4.187694e-01	1.220637e-02	1.220637e-02
1.384644e+00	1.480136e+00	3.799879e-01	1.162744e-02	1.162744e-02
1.480144e+00	1.575636e+00	3.501012e-01	1.116082e-02	1.116082e-02
1.575634e+00	1.671126e+00	3.098964e-01	1.050044e-02	1.050044e-02
1.671123e+00	1.766616e+00	2.686216e-01	9.776140e-03	9.776140e-03
1.766624e+00	1.862116e+00	2.451420e-01	9.339166e-03	9.339166e-03
1.862113e+00	1.957606e+00	2.202342e-01	8.851956e-03	8.851956e-03
1.957604e+00	2.053097e+00	1.935499e-01	8.298381e-03	8.298381e-03
2.053103e+00	2.148597e+00	1.654407e-01	7.672128e-03	7.672128e-03
2.148594e+00	2.244087e+00	1.497876e-01	7.300204e-03	7.300204e-03
2.244083e+00	2.339577e+00	1.202558e-01	6.541054e-03	6.541054e-03
2.339573e+00	2.435067e+00	1.142075e-01	6.374438e-03	6.374438e-03
2.435073e+00	2.530566e+00	9.890966e-02	5.932207e-03	5.932207e-03
2.530563e+00	2.626057e+00	7.222464e-02	5.069176e-03	5.069176e-03
2.626057e+00	2.817043e+00	6.510959e-02	3.403333e-03	3.403333e-03
2.817047e+00	3.008033e+00	4.465167e-02	2.818388e-03	2.818388e-03
3.008027e+00	3.199013e+00	3.415585e-02	2.464986e-03	2.464986e-03
3.199017e+00	3.390003e+00	2.223689e-02	1.988928e-03	1.988928e-03
3.389997e+00	3.580983e+00	1.458740e-02	1.610908e-03	1.610908e-03
3.580989e+00	4.774651e+00	5.692645e-03	4.025308e-04	4.025308e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x02-y06
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=3.0083667838326007e-08
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	2.012247e-01	1.768052e-02	1.768052e-02
1.432395e-01	2.387325e-01	2.867949e-01	1.939966e-02	1.939966e-02
2.387325e-01	3.342255e-01	3.523404e-01	1.987436e-02	1.987436e-02
3.342255e-01	4.297185e-01	3.648651e-01	2.755004e-02	2.755004e-02
4.297185e-01	5.252115e-01	4.580376e-01	2.062514e-02	2.062514e-02
5.252115e-01	6.207045e-01	5.111864e-01	2.422943e-02	2.422943e-02
6.207045e-01	7.161975e-01	5.103094e-01	2.178364e-02	2.178364e-02
7.161975e-01	8.116905e-01	5.662104e-01	3.305168e-02	3.305168e-02
8.116905e-01	9.071835e-01	5.695961e-01	2.181494e-02	2.181494e-02
9.071835e-01	1.002676e+00	5.739690e-01	2.198946e-02	2.198946e-02
1.002673e+00	1.098166e+00	5.596957e-01	2.229381e-02	2.229381e-02
1.098174e+00	1.193666e+00	5.246345e-01	2.025115e-02	2.025115e-02
1.193663e+00	1.289156e+00	4.890785e-01	1.954313e-02	1.954313e-02
1.289154e+00	1.384646e+00	4.256532e-01	1.925311e-02	1.925311e-02
1.384644e+00	1.480136e+00	4.331421e-01	1.870508e-02	1.870508e-02
1.480144e+00	1.575636e+00	4.054522e-01	1.649861e-02	1.649861e-02
1.575634e+00	1.671126e+00	3.651305e-01	1.479687e-02	1.479687e-02
1.671123e+00	1.766616e+00	3.434284e-01	1.469630e-02	1.469630e-02
1.766624e+00	1.862116e+00	2.870622e-01	1.258989e-02	1.258989e-02
1.862113e+00	1.957606e+00	2.848650e-01	1.328969e-02	1.328969e-02
1.957604e+00	2.053097e+00	2.698602e-01	1.221291e-02	1.221291e-02
2.053103e+00	2.148597e+00	1.968729e-01	1.154033e-02	1.154033e-02
2.148594e+00	2.244087e+00	1.768362e-01	1.157181e-02	1.157181e-02
2.244083e+00	2.339577e+00	1.451756e-01	1.001117e-02	1.001117e-02
2.339573e+00	2.435067e+00	1.370301e-01	8.457562e-03	8.457562e-03
2.435073e+00	2.530566e+00	1.325009e-01	8.243273e-03	8.243273e-03
2.530563e+00	2.626057e+00	1.118275e-01	7.444369e-03	7.444369e-03
2.626057e+00	2.817043e+00	8.490450e-02	4.547553e-03	4.547553e-03
2.817047e+00	3.008033e+00	6.699915e-02	3.910219e-03	3.910219e-03
3.008027e+00	3.199013e+00	4.840572e-02	3.364426e-03	3.364426e-03
3.199017e+00	3.390003e+00	4.046197e-02	3.148660e-03	3.148660e-03
3.389997e+00	3.580983e+00	2.593735e-02	2.430844e-03	2.430844e-03
3.580989e+00	4.774651e+00	1.048301e-02	5.916660e-04	5.916660e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x02-y06
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=7.1397041347406342e-09
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	2.728576e-01	9.982386e-03	9.982386e-03
1.432395e-01	2.387325e-01	3.583180e-01	1.191958e-02	1.191958e-02
2.387325e-01	3.342255e-01	4.430017e-01	1.093478e-02	1.093478e-02
3.342255e-01	4.297185e-01	4.762829e-01	1.123642e-02	1.123642e-02
4.297185e-01	5.252115e-01	5.325965e-01	1.160168e-02	1.160168e-02
5.252115e-01	6.207045e-01	5.306736e-01	1.137875e-02	1.137875e-02
6.207045e-01	7.161975e-01	5.507983e-01	1.270154e-02	1.270154e-02
7.161975e-01	8.116905e-01	5.499049e-01	1.281202e-02	1.281202e-02
8.116905e-01	9.071835e-01	5.591811e-01	1.089971e-02	1.089971e-02
9.071835e-01	1.002676e+00	5.505850e-01	1.126318e-02	1.126318e-02
1.002673e+00	1.098166e+00	5.302546e-01	1.262122e-02	1.262122e-02
1.098174e+00	1.193666e+00	5.049139e-01	1.074115e-02	1.074115e-02
1.193663e+00	1.289156e+00	4.650452e-01	9.782048e-03	9.782048e-03
1.289154e+00	1.384646e+00	4.330583e-01	9.440660e-03	9.440660e-03
1.384644e+00	1.480136e+00	4.122468e-01	8.552879e-03	8.552879e-03
1.480144e+00	1.575636e+00	3.706310e-01	7.840134e-03	7.840134e-03
1.575634e+00	1.671126e+00	3.481460e-01	7.554783e-03	7.554783e-03
1.671123e+00	1.766616e+00	3.001884e-01	7.511085e-03	7.511085e-03
1.766624e+00	1.862116e+00	2.840555e-01	6.682046e-03	6.682046e-03
1.862113e+00	1.957606e+00	2.349030e-01	6.259734e-03	6.259734e-03
1.957604e+00	2.053097e+00	2.259138e-01	5.625810e-03	5.625810e-03
2.053103e+00	2.148597e+00	1.863235e-01	5.140525e-03	5.140525e-03
2.148594e+00	2.244087e+00	1.720418e-01	4.934286e-03	4.934286e-03
2.244083e+00	2.339577e+00	1.491852e-01	4.822871e-03	4.822871e-03
2.339573e+00	2.435067e+00	1.274460e-01	4.137801e-03	4.137801e-03
2.435073e+00	2.530566e+00	1.082896e-01	3.876941e-03	3.876941e-03
2.530563e+00	2.626057e+00	9.843495e-02	3.615898e-03	3.615898e-03
2.626057e+00	2.817043e+00	7.549522e-02	2.275114e-03	2.275114e-03
2.817047e+00	3.008033e+00	5.425351e-02	1.767853e-03	1.767853e-03
3.008027e+00	3.199013e+00	3.841406e-02	1.463573e-03	1.463573e-03
3.199017e+00	3.390003e+00	2.976823e-02	1.283158e-03	1.283158e-03
3.389997e+00	3.580983e+00	2.095192e-02	1.079484e-03	1.079484e-03
3.580989e+00	4.774651e+00	7.271397e-03	2.389769e-04	2.389769e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x02-y06
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=2.2170478570733466e-08
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.801978e-01	1.997775e-02	1.997775e-02
1.432395e-01	2.387325e-01	4.806382e-01	1.941874e-02	1.941874e-02
2.387325e-01	3.342255e-01	5.295198e-01	2.081053e-02	2.081053e-02
3.342255e-01	4.297185e-01	6.158876e-01	2.028785e-02	2.028785e-02
4.297185e-01	5.252115e-01	6.070995e-01	2.180611e-02	2.180611e-02
5.252115e-01	6.207045e-01	6.365438e-01	2.162992e-02	2.162992e-02
6.207045e-01	7.161975e-01	6.159481e-01	2.161325e-02	2.161325e-02
7.161975e-01	8.116905e-01	6.082720e-01	1.901309e-02	1.901309e-02
8.116905e-01	9.071835e-01	5.756238e-01	2.006417e-02	2.006417e-02
9.071835e-01	1.002676e+00	5.510735e-01	1.784761e-02	1.784761e-02
1.002673e+00	1.098166e+00	4.868171e-01	1.646363e-02	1.646363e-02
1.098174e+00	1.193666e+00	4.864653e-01	1.650221e-02	1.650221e-02
1.193663e+00	1.289156e+00	4.544442e-01	1.593479e-02	1.593479e-02
1.289154e+00	1.384646e+00	4.216777e-01	1.520039e-02	1.520039e-02
1.384644e+00	1.480136e+00	3.680186e-01	1.229470e-02	1.229470e-02
1.480144e+00	1.575636e+00	3.278727e-01	2.207664e-02	2.207664e-02
1.575634e+00	1.671126e+00	3.147764e-01	1.304178e-02	1.304178e-02
1.671123e+00	1.766616e+00	2.588999e-01	1.059124e-02	1.059124e-02
1.766624e+00	1.862116e+00	2.220313e-01	9.545416e-03	9.545416e-03
1.862113e+00	1.957606e+00	1.814815e-01	1.193158e-02	1.193158e-02
1.957604e+00	2.053097e+00	1.697284e-01	9.635869e-03	9.635869e-03
2.053103e+00	2.148597e+00	1.536309e-01	8.151005e-03	8.151005e-03
2.148594e+00	2.244087e+00	1.278014e-01	7.121187e-03	7.121187e-03
2.244083e+00	2.339577e+00	9.219667e-02	6.322659e-03	6.322659e-03
2.339573e+00	2.435067e+00	8.130062e-02	5.518174e-03	5.518174e-03
2.435073e+00	2.530566e+00	7.868840e-02	5.631820e-03	5.631820e-03
2.530563e+00	2.626057e+00	6.440911e-02	5.210796e-03	5.210796e-03
2.626057e+00	2.817043e+00	5.122285e-02	3.443286e-03	3.443286e-03
2.817047e+00	3.008033e+00	3.386657e-02	2.362283e-03	2.362283e-03
3.008027e+00	3.199013e+00	2.554857e-02	2.079895e-03	2.079895e-03
3.199017e+00	3.390003e+00	1.692891e-02	1.628656e-03	1.628656e-03
3.389997e+00	3.580983e+00	1.306498e-02	1.384902e-03	1.384902e-03
3.580989e+00	4.774651e+00	4.773998e-03	3.368057e-04	3.368057e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=3.0083667838326007e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	2.012247e-01	1.768052e-02	1.768052e-02
1.432395e-01	2.387325e-01	2.867949e-01	1.939966e-02	1.939966e-02
2.387325e-01	3.342255e-01	3.523404e-01	1.987436e-02	1.987436e-02
3.342255e-01	4.297185e-01	3.648651e-01	2.755004e-02	2.755004e-02
4.297185e-01	5.252115e-01	4.580376e-01	2.062514e-02	2.062514e-02
5.252115e-01	6.207045e-01	5.111864e-01	2.422943e-02	2.422943e-02
6.207045e-01	7.161975e-01	5.103094e-01	2.178364e-02	2.178364e-02
7.161975e-01	8.116905e-01	5.662104e-01	3.305168e-02	3.305168e-02
8.116905e-01	9.071835e-01	5.695961e-01	2.181494e-02	2.181494e-02
9.071835e-01	1.002676e+00	5.739690e-01	2.198946e-02	2.198946e-02
1.002673e+00	1.098166e+00	5.596957e-01	2.229381e-02	2.229381e-02
1.098174e+00	1.193666e+00	5.246345e-01	2.025115e-02	2.025115e-02
1.193663e+00	1.289156e+00	4.890785e-01	1.954313e-02	1.954313e-02
1.289154e+00	1.384646e+00	4.256532e-01	1.925311e-02	1.925311e-02
1.384644e+00	1.480136e+00	4.331421e-01	1.870508e-02	1.870508e-02
1.480144e+00	1.575636e+00	4.054522e-01	1.649861e-02	1.649861e-02
1.575634e+00	1.671126e+00	3.651305e-01	1.479687e-02	1.479687e-02
1.671123e+00	1.766616e+00	3.434284e-01	1.469630e-02	1.469630e-02
1.766624e+00	1.862116e+00	2.870622e-01	1.258989e-02	1.258989e-02
1.862113e+00	1.957606e+00	2.848650e-01	1.328969e-02	1.328969e-02
1.957604e+00	2.053097e+00	2.698602e-01	1.221291e-02	1.221291e-02
2.053103e+00	2.148597e+00	1.968729e-01	1.154033e-02	1.154033e-02
2.148594e+00	2.244087e+00	1.768362e-01	1.157181e-02	1.157181e-02
2.244083e+00	2.339577e+00	1.451756e-01	1.001117e-02	1.001117e-02
2.339573e+00	2.435067e+00	1.370301e-01	8.457562e-03	8.457562e-03
2.435073e+00	2.530566e+00	1.325009e-01	8.243273e-03	8.243273e-03
2.530563e+00	2.626057e+00	1.118275e-01	7.444369e-03	7.444369e-03
2.626057e+00	2.817043e+00	8.490450e-02	4.547553e-03	4.547553e-03
2.817047e+00	3.008033e+00	6.699915e-02	3.910219e-03	3.910219e-03
3.008027e+00	3.199013e+00	4.840572e-02	3.364426e-03	3.364426e-03
3.199017e+00	3.390003e+00	4.046197e-02	3.148660e-03	3.148660e-03
3.389997e+00	3.580983e+00	2.593735e-02	2.430844e-03	2.430844e-03
3.580989e+00	4.774651e+00	1.048301e-02	5.916660e-04	5.916660e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=1.0074278765508775e-07
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	1.737323e-01	1.332466e-02	1.332466e-02
1.432395e-01	2.387325e-01	2.657083e-01	1.647853e-02	1.647853e-02
2.387325e-01	3.342255e-01	3.260036e-01	1.825270e-02	1.825270e-02
3.342255e-01	4.297185e-01	3.771014e-01	1.963111e-02	1.963111e-02
4.297185e-01	5.252115e-01	4.517041e-01	2.148537e-02	2.148537e-02
5.252115e-01	6.207045e-01	4.425065e-01	2.126550e-02	2.126550e-02
6.207045e-01	7.161975e-01	5.252848e-01	2.316932e-02	2.316932e-02
7.161975e-01	8.116905e-01	5.242628e-01	2.314677e-02	2.314677e-02
8.116905e-01	9.071835e-01	5.160873e-01	2.296558e-02	2.296558e-02
9.071835e-01	1.002676e+00	5.579903e-01	2.387978e-02	2.387978e-02
1.002673e+00	1.098166e+00	5.048457e-01	2.271408e-02	2.271408e-02
1.098174e+00	1.193666e+00	5.344880e-01	2.337153e-02	2.337153e-02
1.193663e+00	1.289156e+00	5.283507e-01	2.323684e-02	2.323684e-02
1.289154e+00	1.384646e+00	5.068949e-01	2.276025e-02	2.276025e-02
1.384644e+00	1.480136e+00	4.741921e-01	2.201381e-02	2.201381e-02
1.480144e+00	1.575636e+00	4.271816e-01	2.089414e-02	2.089414e-02
1.575634e+00	1.671126e+00	3.760833e-01	1.960470e-02	1.960470e-02
1.671123e+00	1.766616e+00	3.454207e-01	1.878841e-02	1.878841e-02
1.766624e+00	1.862116e+00	3.086336e-01	1.775987e-02	1.775987e-02
1.862113e+00	1.957606e+00	2.830815e-01	1.700872e-02	1.700872e-02
1.957604e+00	2.053097e+00	2.411813e-01	1.569957e-02	1.569957e-02
2.053103e+00	2.148597e+00	2.238058e-01	1.512339e-02	1.512339e-02
2.148594e+00	2.244087e+00	2.043910e-01	1.445263e-02	1.445263e-02
2.244083e+00	2.339577e+00	1.788402e-01	1.351905e-02	1.351905e-02
2.339573e+00	2.435067e+00	1.635111e-01	1.292669e-02	1.292669e-02
2.435073e+00	2.530566e+00	1.308102e-01	1.156210e-02	1.156210e-02
2.530563e+00	2.626057e+00	1.103700e-01	1.062036e-02	1.062036e-02
2.626057e+00	2.817043e+00	8.737714e-02	6.681898e-03	6.681898e-03
2.817047e+00	3.008033e+00	6.438315e-02	5.735706e-03	5.735706e-03
3.008027e+00	3.199013e+00	4.547699e-02	4.820552e-03	4.820552e-03
3.199017e+00	3.390003e+00	4.138918e-02	4.598797e-03	4.598797e-03
3.389997e+00	3.580983e+00	2.657083e-02	3.684711e-03	3.684711e-03
3.580989e+00	4.774651e+00	1.046482e-02	9.249684e-04	9.249684e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=7.1397041347406342e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	2.728576e-01	9.982386e-03	9.982386e-03
1.432395e-01	2.387325e-01	3.583180e-01	1.191958e-02	1.191958e-02
2.387325e-01	3.342255e-01	4.430017e-01	1.093478e-02	1.093478e-02
3.342255e-01	4.297185e-01	4.762829e-01	1.123642e-02	1.123642e-02
4.297185e-01	5.252115e-01	5.325965e-01	1.160168e-02	1.160168e-02
5.252115e-01	6.207045e-01	5.306736e-01	1.137875e-02	1.137875e-02
6.207045e-01	7.161975e-01	5.507983e-01	1.270154e-02	1.270154e-02
7.161975e-01	8.116905e-01	5.499049e-01	1.281202e-02	1.281202e-02
8.116905e-01	9.071835e-01	5.591811e-01	1.089971e-02	1.089971e-02
9.071835e-01	1.002676e+00	5.505850e-01	1.126318e-02	1.126318e-02
1.002673e+00	1.098166e+00	5.302546e-01	1.262122e-02	1.262122e-02
1.098174e+00	1.193666e+00	5.049139e-01	1.074115e-02	1.074115e-02
1.193663e+00	1.289156e+00	4.650452e-01	9.782048e-03	9.782048e-03
1.289154e+00	1.384646e+00	4.330583e-01	9.440660e-03	9.440660e-03
1.384644e+00	1.480136e+00	4.122468e-01	8.552879e-03	8.552879e-03
1.480144e+00	1.575636e+00	3.706310e-01	7.840134e-03	7.840134e-03
1.575634e+00	1.671126e+00	3.481460e-01	7.554783e-03	7.554783e-03
1.671123e+00	1.766616e+00	3.001884e-01	7.511085e-03	7.511085e-03
1.766624e+00	1.862116e+00	2.840555e-01	6.682046e-03	6.682046e-03
1.862113e+00	1.957606e+00	2.349030e-01	6.259734e-03	6.259734e-03
1.957604e+00	2.053097e+00	2.259138e-01	5.625810e-03	5.625810e-03
2.053103e+00	2.148597e+00	1.863235e-01	5.140525e-03	5.140525e-03
2.148594e+00	2.244087e+00	1.720418e-01	4.934286e-03	4.934286e-03
2.244083e+00	2.339577e+00	1.491852e-01	4.822871e-03	4.822871e-03
2.339573e+00	2.435067e+00	1.274460e-01	4.137801e-03	4.137801e-03
2.435073e+00	2.530566e+00	1.082896e-01	3.876941e-03	3.876941e-03
2.530563e+00	2.626057e+00	9.843495e-02	3.615898e-03	3.615898e-03
2.626057e+00	2.817043e+00	7.549522e-02	2.275114e-03	2.275114e-03
2.817047e+00	3.008033e+00	5.425351e-02	1.767853e-03	1.767853e-03
3.008027e+00	3.199013e+00	3.841406e-02	1.463573e-03	1.463573e-03
3.199017e+00	3.390003e+00	2.976823e-02	1.283158e-03	1.283158e-03
3.389997e+00	3.580983e+00	2.095192e-02	1.079484e-03	1.079484e-03
3.580989e+00	4.774651e+00	7.271397e-03	2.389769e-04	2.389769e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=3.7777623695443072e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	2.832023e-01	1.041777e-02	1.041777e-02
1.432395e-01	2.387325e-01	3.901218e-01	1.222718e-02	1.222718e-02
2.387325e-01	3.342255e-01	4.372582e-01	1.294480e-02	1.294480e-02
3.342255e-01	4.297185e-01	5.035560e-01	1.389153e-02	1.389153e-02
4.297185e-01	5.252115e-01	5.449441e-01	1.445114e-02	1.445114e-02
5.252115e-01	6.207045e-01	5.698537e-01	1.477773e-02	1.477773e-02
6.207045e-01	7.161975e-01	5.916974e-01	1.505830e-02	1.505830e-02
7.161975e-01	8.116905e-01	5.587402e-01	1.463292e-02	1.463292e-02
8.116905e-01	9.071835e-01	5.556744e-01	1.459273e-02	1.459273e-02
9.071835e-01	1.002676e+00	5.227199e-01	1.415343e-02	1.415343e-02
1.002673e+00	1.098166e+00	5.464770e-01	1.447145e-02	1.447145e-02
1.098174e+00	1.193666e+00	5.089264e-01	1.396549e-02	1.396549e-02
1.193663e+00	1.289156e+00	4.514376e-01	1.315300e-02	1.315300e-02
1.289154e+00	1.384646e+00	4.476101e-01	1.309720e-02	1.309720e-02
1.384644e+00	1.480136e+00	4.169518e-01	1.264071e-02	1.264071e-02
1.480144e+00	1.575636e+00	3.782458e-01	1.203970e-02	1.203970e-02
1.575634e+00	1.671126e+00	3.272765e-01	1.119917e-02	1.119917e-02
1.671123e+00	1.766616e+00	2.901003e-01	1.054388e-02	1.054388e-02
1.766624e+00	1.862116e+00	2.533136e-01	9.852755e-03	9.852755e-03
1.862113e+00	1.957606e+00	2.479457e-01	9.747754e-03	9.747754e-03
1.957604e+00	2.053097e+00	2.238027e-01	9.261020e-03	9.261020e-03
2.053103e+00	2.148597e+00	1.747482e-01	8.183334e-03	8.183334e-03
2.148594e+00	2.244087e+00	1.598043e-01	7.825650e-03	7.825650e-03
2.244083e+00	2.339577e+00	1.467732e-01	7.499758e-03	7.499758e-03
2.339573e+00	2.435067e+00	1.218639e-01	6.833787e-03	6.833787e-03
2.435073e+00	2.530566e+00	1.053866e-01	6.355047e-03	6.355047e-03
2.530563e+00	2.626057e+00	8.584123e-02	5.735508e-03	5.735508e-03
2.626057e+00	2.817043e+00	6.648932e-02	3.569334e-03	3.569334e-03
2.817047e+00	3.008033e+00	4.387912e-02	2.899614e-03	2.899614e-03
3.008027e+00	3.199013e+00	3.238240e-02	2.490954e-03	2.490954e-03
3.199017e+00	3.390003e+00	2.433471e-02	2.159356e-03	2.159356e-03
3.389997e+00	3.580983e+00	1.724507e-02	1.817790e-03	1.817790e-03
3.580989e+00	4.774651e+00	5.855661e-03	4.237007e-04	4.237007e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=2.2170478570733466e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	3.801978e-01	1.997775e-02	1.997775e-02
1.432395e-01	2.387325e-01	4.806382e-01	1.941874e-02	1.941874e-02
2.387325e-01	3.342255e-01	5.295198e-01	2.081053e-02	2.081053e-02
3.342255e-01	4.297185e-01	6.158876e-01	2.028785e-02	2.028785e-02
4.297185e-01	5.252115e-01	6.070995e-01	2.180611e-02	2.180611e-02
5.252115e-01	6.207045e-01	6.365438e-01	2.162992e-02	2.162992e-02
6.207045e-01	7.161975e-01	6.159481e-01	2.161325e-02	2.161325e-02
7.161975e-01	8.116905e-01	6.082720e-01	1.901309e-02	1.901309e-02
8.116905e-01	9.071835e-01	5.756238e-01	2.006417e-02	2.006417e-02
9.071835e-01	1.002676e+00	5.510735e-01	1.784761e-02	1.784761e-02
1.002673e+00	1.098166e+00	4.868171e-01	1.646363e-02	1.646363e-02
1.098174e+00	1.193666e+00	4.864653e-01	1.650221e-02	1.650221e-02
1.193663e+00	1.289156e+00	4.544442e-01	1.593479e-02	1.593479e-02
1.289154e+00	1.384646e+00	4.216777e-01	1.520039e-02	1.520039e-02
1.384644e+00	1.480136e+00	3.680186e-01	1.229470e-02	1.229470e-02
1.480144e+00	1.575636e+00	3.278727e-01	2.207664e-02	2.207664e-02
1.575634e+00	1.671126e+00	3.147764e-01	1.304178e-02	1.304178e-02
1.671123e+00	1.766616e+00	2.588999e-01	1.059124e-02	1.059124e-02
1.766624e+00	1.862116e+00	2.220313e-01	9.545416e-03	9.545416e-03
1.862113e+00	1.957606e+00	1.814815e-01	1.193158e-02	1.193158e-02
1.957604e+00	2.053097e+00	1.697284e-01	9.635869e-03	9.635869e-03
2.053103e+00	2.148597e+00	1.536309e-01	8.151005e-03	8.151005e-03
2.148594e+00	2.244087e+00	1.278014e-01	7.121187e-03	7.121187e-03
2.244083e+00	2.339577e+00	9.219667e-02	6.322659e-03	6.322659e-03
2.339573e+00	2.435067e+00	8.130062e-02	5.518174e-03	5.518174e-03
2.435073e+00	2.530566e+00	7.868840e-02	5.631820e-03	5.631820e-03
2.530563e+00	2.626057e+00	6.440911e-02	5.210796e-03	5.210796e-03
2.626057e+00	2.817043e+00	5.122285e-02	3.443286e-03	3.443286e-03
2.817047e+00	3.008033e+00	3.386657e-02	2.362283e-03	2.362283e-03
3.008027e+00	3.199013e+00	2.554857e-02	2.079895e-03	2.079895e-03
3.199017e+00	3.390003e+00	1.692891e-02	1.628656e-03	1.628656e-03
3.389997e+00	3.580983e+00	1.306498e-02	1.384902e-03	1.384902e-03
3.580989e+00	4.774651e+00	4.773998e-03	3.368057e-04	3.368057e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2014_I1315949/d06-x02-y06
ScaledBy=5.4541731130220354e-08
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
4.774650e-02	1.432395e-01	4.581177e-01	1.592069e-02	1.592069e-02
1.432395e-01	2.387325e-01	5.455362e-01	1.737341e-02	1.737341e-02
2.387325e-01	3.342255e-01	6.014177e-01	1.824154e-02	1.824154e-02
3.342255e-01	4.297185e-01	6.146965e-01	1.844182e-02	1.844182e-02
4.297185e-01	5.252115e-01	6.285286e-01	1.864815e-02	1.864815e-02
5.252115e-01	6.207045e-01	6.335081e-01	1.872188e-02	1.872188e-02
6.207045e-01	7.161975e-01	6.318482e-01	1.869734e-02	1.869734e-02
7.161975e-01	8.116905e-01	5.931184e-01	1.811524e-02	1.811524e-02
8.116905e-01	9.071835e-01	6.080571e-01	1.834195e-02	1.834195e-02
9.071835e-01	1.002676e+00	5.532851e-01	1.749641e-02	1.749641e-02
1.002673e+00	1.098166e+00	5.112328e-01	1.681832e-02	1.681832e-02
1.098174e+00	1.193666e+00	4.929796e-01	1.651544e-02	1.651544e-02
1.193663e+00	1.289156e+00	4.216011e-01	1.527299e-02	1.527299e-02
1.289154e+00	1.384646e+00	3.884081e-01	1.465952e-02	1.465952e-02
1.384644e+00	1.480136e+00	3.557641e-01	1.402997e-02	1.402997e-02
1.480144e+00	1.575636e+00	3.103946e-01	1.310487e-02	1.310487e-02
1.575634e+00	1.671126e+00	2.617052e-01	1.203322e-02	1.203322e-02
1.671123e+00	1.766616e+00	2.296121e-01	1.127121e-02	1.127121e-02
1.766624e+00	1.862116e+00	2.113560e-01	1.081391e-02	1.081391e-02
1.862113e+00	1.957606e+00	1.809233e-01	1.000508e-02	1.000508e-02
1.957604e+00	2.053097e+00	1.665380e-01	9.599087e-03	9.599087e-03
2.053103e+00	2.148597e+00	1.333396e-01	8.589159e-03	8.589159e-03
2.148594e+00	2.244087e+00	1.084433e-01	7.745951e-03	7.745951e-03
2.244083e+00	2.339577e+00	9.018405e-02	7.063760e-03	7.063760e-03
2.339573e+00	2.435067e+00	7.137265e-02	6.284012e-03	6.284012e-03
2.435073e+00	2.530566e+00	6.971355e-02	6.210577e-03	6.210577e-03
2.530563e+00	2.626057e+00	5.422108e-02	5.477156e-03	5.477156e-03
2.626057e+00	2.817043e+00	4.204945e-02	3.410660e-03	3.410660e-03
2.817047e+00	3.008033e+00	2.379113e-02	2.565464e-03	2.565464e-03
3.008027e+00	3.199013e+00	2.074808e-02	2.395782e-03	2.395782e-03
3.199017e+00	3.390003e+00	1.189557e-02	1.814057e-03	1.814057e-03
3.389997e+00	3.580983e+00	1.106564e-02	1.749632e-03	1.749632e-03
3.580989e+00	4.774651e+00	3.186906e-03	3.755805e-04	3.755805e-04
# END HISTO1D



==> plots/ATLAS_2016_I1424838/d03-x02-y01.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
DrawOnly=/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
Title=$Z\to \mu^+\mu^-$, $7$ TeV
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.18
RatioPlotYSize=3
RatioPlotYMin=0.5
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2016_I1424838/d03-x02-y01
XLabel=$\mathcal{T}_{\rm CM}$~[GeV]
XMax=60
YLabel=$1/N~ \text{d}N /\text{d}\mathcal{T}_{\rm CM}$~[GeV]
Legend=1
LegendXPos=0.4
# END PLOT

# BEGIN HISTO1D /ATLAS_2016_I1424838/d03-x02-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2016_I1424838/d03-x02-y01
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.706189e-02	5.066310e-04	5.066310e-04
4.000000e+00	8.000000e+00	4.908993e-02	5.887272e-04	5.887272e-04
8.000000e+00	1.200000e+01	4.551858e-02	2.941764e-04	2.941764e-04
1.200000e+01	1.600000e+01	3.575768e-02	1.993436e-04	1.993436e-04
1.600000e+01	2.000000e+01	2.586482e-02	2.009145e-04	2.009145e-04
2.000000e+01	2.400000e+01	1.810858e-02	2.319311e-04	2.319311e-04
2.400000e+01	2.800000e+01	1.249553e-02	2.140048e-04	2.140048e-04
2.800000e+01	3.200000e+01	8.431169e-03	1.972799e-04	1.972799e-04
3.200000e+01	3.600000e+01	5.693508e-03	1.498933e-04	1.498933e-04
3.600000e+01	4.000000e+01	3.971100e-03	1.258053e-04	1.258053e-04
4.000000e+01	5.000000e+01	2.196987e-03	6.547108e-05	6.547108e-05
5.000000e+01	6.000000e+01	1.002194e-03	3.901263e-05	3.901263e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=8.0648341483056423e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.657788e-02	1.399956e-04	1.399956e-04
4.000000e+00	8.000000e+00	4.591680e-02	1.143737e-04	1.143737e-04
8.000000e+00	1.200000e+01	4.240248e-02	1.105301e-04	1.105301e-04
1.200000e+01	1.600000e+01	3.517678e-02	8.062068e-05	8.062068e-05
1.600000e+01	2.000000e+01	2.691285e-02	7.542479e-05	7.542479e-05
2.000000e+01	2.400000e+01	1.925610e-02	4.740663e-05	4.740663e-05
2.400000e+01	2.800000e+01	1.324907e-02	3.573894e-05	3.573894e-05
2.800000e+01	3.200000e+01	8.885205e-03	2.916555e-05	2.916555e-05
3.200000e+01	3.600000e+01	5.983302e-03	2.100474e-05	2.100474e-05
3.600000e+01	4.000000e+01	4.029007e-03	1.520704e-05	1.520704e-05
4.000000e+01	5.000000e+01	2.183057e-03	6.939632e-06	6.939632e-06
5.000000e+01	6.000000e+01	9.919456e-04	4.284785e-06	4.284785e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=8.6086571566129327e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	1.333457e-01	2.296302e-04	2.296302e-04
4.000000e+00	8.000000e+00	5.049588e-02	6.315295e-05	6.315295e-05
8.000000e+00	1.200000e+01	2.373802e-02	3.537151e-05	3.537151e-05
1.200000e+01	1.600000e+01	1.327407e-02	2.502711e-05	2.502711e-05
1.600000e+01	2.000000e+01	8.148947e-03	1.940060e-05	1.940060e-05
2.000000e+01	2.400000e+01	5.335615e-03	1.510383e-05	1.510383e-05
2.400000e+01	2.800000e+01	3.658170e-03	2.124634e-05	2.124634e-05
2.800000e+01	3.200000e+01	2.588858e-03	1.060721e-05	1.060721e-05
3.200000e+01	3.600000e+01	1.905302e-03	8.989282e-06	8.989282e-06
3.600000e+01	4.000000e+01	1.428351e-03	8.145221e-06	8.145221e-06
4.000000e+01	5.000000e+01	9.189676e-04	4.067970e-06	4.067970e-06
5.000000e+01	6.000000e+01	5.080482e-04	2.874136e-06	2.874136e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.3
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y01
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.657788e-02	1.673860e-03	1.635409e-03
4.000000e+00	8.000000e+00	4.591680e-02	8.155354e-04	7.818140e-04
8.000000e+00	1.200000e+01	4.240248e-02	3.563887e-04	3.182451e-04
1.200000e+01	1.600000e+01	3.517678e-02	1.791640e-04	1.651476e-04
1.600000e+01	2.000000e+01	2.691285e-02	3.075172e-04	3.036454e-04
2.000000e+01	2.400000e+01	1.925610e-02	3.711390e-04	3.690445e-04
2.400000e+01	2.800000e+01	1.324907e-02	3.693359e-04	3.720786e-04
2.800000e+01	3.200000e+01	8.885205e-03	3.332405e-04	3.411185e-04
3.200000e+01	3.600000e+01	5.983302e-03	2.698110e-04	2.804800e-04
3.600000e+01	4.000000e+01	4.029007e-03	2.128977e-04	2.243555e-04
4.000000e+01	5.000000e+01	2.183057e-03	1.395679e-04	1.510574e-04
5.000000e+01	6.000000e+01	9.919456e-04	7.665538e-05	8.595332e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y01
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	1.333457e-01	4.931001e-03	4.850581e-03
4.000000e+00	8.000000e+00	5.049588e-02	1.423974e-03	1.393553e-03
8.000000e+00	1.200000e+01	2.373802e-02	1.006458e-03	9.909032e-04
1.200000e+01	1.600000e+01	1.327407e-02	6.650897e-04	6.673865e-04
1.600000e+01	2.000000e+01	8.148947e-03	4.484011e-04	4.563322e-04
2.000000e+01	2.400000e+01	5.335615e-03	3.152401e-04	3.271852e-04
2.400000e+01	2.800000e+01	3.658170e-03	2.304901e-04	2.445785e-04
2.800000e+01	3.200000e+01	2.588858e-03	1.701958e-04	1.828919e-04
3.200000e+01	3.600000e+01	1.905302e-03	1.319206e-04	1.441050e-04
3.600000e+01	4.000000e+01	1.428351e-03	1.041129e-04	1.156845e-04
4.000000e+01	5.000000e+01	9.189676e-04	7.313076e-05	8.314136e-05
5.000000e+01	6.000000e+01	5.080482e-04	4.473317e-05	5.203724e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=3.8137393042548705e-10
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.991507e-02	6.070917e-05	6.070917e-05
4.000000e+00	8.000000e+00	4.649688e-02	6.553179e-05	6.553179e-05
8.000000e+00	1.200000e+01	4.269795e-02	6.279769e-05	6.279769e-05
1.200000e+01	1.600000e+01	3.514130e-02	5.697038e-05	5.697038e-05
1.600000e+01	2.000000e+01	2.659687e-02	4.956276e-05	4.956276e-05
2.000000e+01	2.400000e+01	1.894048e-02	4.182497e-05	4.182497e-05
2.400000e+01	2.800000e+01	1.287829e-02	3.448810e-05	3.448810e-05
2.800000e+01	3.200000e+01	8.498158e-03	2.801577e-05	2.801577e-05
3.200000e+01	3.600000e+01	5.651185e-03	2.284599e-05	2.284599e-05
3.600000e+01	4.000000e+01	3.682548e-03	1.844227e-05	1.844227e-05
4.000000e+01	5.000000e+01	1.941317e-03	8.468732e-06	8.468732e-06
5.000000e+01	6.000000e+01	8.409123e-04	5.573725e-06	5.573725e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=3.4156234109939664e-10
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.282952e-02	3.054807e-04	3.054807e-04
4.000000e+00	8.000000e+00	4.492560e-02	2.256028e-04	2.256028e-04
8.000000e+00	1.200000e+01	4.361855e-02	2.057328e-04	2.057328e-04
1.200000e+01	1.600000e+01	3.605595e-02	3.342824e-04	3.342824e-04
1.600000e+01	2.000000e+01	2.750767e-02	1.133719e-04	1.133719e-04
2.000000e+01	2.400000e+01	1.968166e-02	1.047541e-04	1.047541e-04
2.400000e+01	2.800000e+01	1.356747e-02	6.993017e-05	6.993017e-05
2.800000e+01	3.200000e+01	9.067525e-03	6.575666e-05	6.575666e-05
3.200000e+01	3.600000e+01	6.162852e-03	3.786954e-05	3.786954e-05
3.600000e+01	4.000000e+01	4.140713e-03	2.965550e-05	2.965550e-05
4.000000e+01	5.000000e+01	2.326759e-03	1.287978e-05	1.287978e-05
5.000000e+01	6.000000e+01	1.062784e-03	9.180069e-06	9.180069e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=8.0526240133933511e-11
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.225659e-02	1.292088e-04	1.292088e-04
4.000000e+00	8.000000e+00	4.419770e-02	1.296638e-04	1.296638e-04
8.000000e+00	1.200000e+01	4.309872e-02	1.079376e-04	1.079376e-04
1.200000e+01	1.600000e+01	3.648575e-02	8.861405e-05	8.861405e-05
1.600000e+01	2.000000e+01	2.844328e-02	6.199715e-05	6.199715e-05
2.000000e+01	2.400000e+01	2.039817e-02	5.914320e-05	5.914320e-05
2.400000e+01	2.800000e+01	1.390122e-02	3.622212e-05	3.622212e-05
2.800000e+01	3.200000e+01	9.236318e-03	3.398123e-05	3.398123e-05
3.200000e+01	3.600000e+01	6.156510e-03	1.873510e-05	1.873510e-05
3.600000e+01	4.000000e+01	4.095275e-03	1.460218e-05	1.460218e-05
4.000000e+01	5.000000e+01	2.216263e-03	7.224854e-06	7.224854e-06
5.000000e+01	6.000000e+01	9.951639e-04	4.058563e-06	4.058563e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=2.5097335393379399e-10
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.183167e-02	2.660223e-04	2.660223e-04
4.000000e+00	8.000000e+00	5.258247e-02	2.007484e-04	2.007484e-04
8.000000e+00	1.200000e+01	4.608417e-02	2.525756e-04	2.525756e-04
1.200000e+01	1.600000e+01	3.552388e-02	1.785737e-04	1.785737e-04
1.600000e+01	2.000000e+01	2.429694e-02	9.483446e-05	9.483446e-05
2.000000e+01	2.400000e+01	1.599816e-02	8.798416e-05	8.798416e-05
2.400000e+01	2.800000e+01	1.027604e-02	4.779865e-05	4.779865e-05
2.800000e+01	3.200000e+01	6.623337e-03	3.429441e-05	3.429441e-05
3.200000e+01	3.600000e+01	4.363888e-03	3.198711e-05	3.198711e-05
3.600000e+01	4.000000e+01	2.990182e-03	1.992600e-05	1.992600e-05
4.000000e+01	5.000000e+01	1.662809e-03	1.008306e-05	1.008306e-05
5.000000e+01	6.000000e+01	7.993579e-04	6.306118e-06	6.306118e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=3.4156234109939664e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.282952e-02	3.054807e-04	3.054807e-04
4.000000e+00	8.000000e+00	4.492560e-02	2.256028e-04	2.256028e-04
8.000000e+00	1.200000e+01	4.361855e-02	2.057328e-04	2.057328e-04
1.200000e+01	1.600000e+01	3.605595e-02	3.342824e-04	3.342824e-04
1.600000e+01	2.000000e+01	2.750767e-02	1.133719e-04	1.133719e-04
2.000000e+01	2.400000e+01	1.968166e-02	1.047541e-04	1.047541e-04
2.400000e+01	2.800000e+01	1.356747e-02	6.993017e-05	6.993017e-05
2.800000e+01	3.200000e+01	9.067525e-03	6.575666e-05	6.575666e-05
3.200000e+01	3.600000e+01	6.162852e-03	3.786954e-05	3.786954e-05
3.600000e+01	4.000000e+01	4.140713e-03	2.965550e-05	2.965550e-05
4.000000e+01	5.000000e+01	2.326759e-03	1.287978e-05	1.287978e-05
5.000000e+01	6.000000e+01	1.062784e-03	9.180069e-06	9.180069e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=1.0205020948599578e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.348010e-02	9.095167e-05	9.095167e-05
4.000000e+00	8.000000e+00	4.505785e-02	1.055254e-04	1.055254e-04
8.000000e+00	1.200000e+01	4.338272e-02	1.035452e-04	1.035452e-04
1.200000e+01	1.600000e+01	3.654435e-02	9.503460e-05	9.503460e-05
1.600000e+01	2.000000e+01	2.764978e-02	8.266419e-05	8.266419e-05
2.000000e+01	2.400000e+01	1.981075e-02	6.997164e-05	6.997164e-05
2.400000e+01	2.800000e+01	1.349706e-02	5.775522e-05	5.775522e-05
2.800000e+01	3.200000e+01	9.075972e-03	4.736071e-05	4.736071e-05
3.200000e+01	3.600000e+01	6.139948e-03	3.895417e-05	3.895417e-05
3.600000e+01	4.000000e+01	4.144045e-03	3.200249e-05	3.200249e-05
4.000000e+01	5.000000e+01	2.240374e-03	1.488202e-05	1.488202e-05
5.000000e+01	6.000000e+01	1.012780e-03	1.000597e-05	1.000597e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=8.0526240133933511e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.225659e-02	1.292088e-04	1.292088e-04
4.000000e+00	8.000000e+00	4.419770e-02	1.296638e-04	1.296638e-04
8.000000e+00	1.200000e+01	4.309872e-02	1.079376e-04	1.079376e-04
1.200000e+01	1.600000e+01	3.648575e-02	8.861405e-05	8.861405e-05
1.600000e+01	2.000000e+01	2.844328e-02	6.199715e-05	6.199715e-05
2.000000e+01	2.400000e+01	2.039817e-02	5.914320e-05	5.914320e-05
2.400000e+01	2.800000e+01	1.390122e-02	3.622212e-05	3.622212e-05
2.800000e+01	3.200000e+01	9.236318e-03	3.398123e-05	3.398123e-05
3.200000e+01	3.600000e+01	6.156510e-03	1.873510e-05	1.873510e-05
3.600000e+01	4.000000e+01	4.095275e-03	1.460218e-05	1.460218e-05
4.000000e+01	5.000000e+01	2.216263e-03	7.224854e-06	7.224854e-06
5.000000e+01	6.000000e+01	9.951639e-04	4.058563e-06	4.058563e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=4.0869115161596367e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.537048e-02	5.916005e-05	5.916005e-05
4.000000e+00	8.000000e+00	4.480390e-02	6.659171e-05	6.659171e-05
8.000000e+00	1.200000e+01	4.334947e-02	6.550194e-05	6.550194e-05
1.200000e+01	1.600000e+01	3.683465e-02	6.037965e-05	6.037965e-05
1.600000e+01	2.000000e+01	2.816268e-02	5.279579e-05	5.279579e-05
2.000000e+01	2.400000e+01	1.999241e-02	4.448308e-05	4.448308e-05
2.400000e+01	2.800000e+01	1.342256e-02	3.644853e-05	3.644853e-05
2.800000e+01	3.200000e+01	8.854185e-03	2.960306e-05	2.960306e-05
3.200000e+01	3.600000e+01	5.748060e-03	2.385189e-05	2.385189e-05
3.600000e+01	4.000000e+01	3.795287e-03	1.938137e-05	1.938137e-05
4.000000e+01	5.000000e+01	1.978229e-03	8.849740e-06	8.849740e-06
5.000000e+01	6.000000e+01	8.516582e-04	5.806640e-06	5.806640e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=2.5097335393379399e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.183167e-02	2.660223e-04	2.660223e-04
4.000000e+00	8.000000e+00	5.258247e-02	2.007484e-04	2.007484e-04
8.000000e+00	1.200000e+01	4.608417e-02	2.525756e-04	2.525756e-04
1.200000e+01	1.600000e+01	3.552388e-02	1.785737e-04	1.785737e-04
1.600000e+01	2.000000e+01	2.429694e-02	9.483446e-05	9.483446e-05
2.000000e+01	2.400000e+01	1.599816e-02	8.798416e-05	8.798416e-05
2.400000e+01	2.800000e+01	1.027604e-02	4.779865e-05	4.779865e-05
2.800000e+01	3.200000e+01	6.623337e-03	3.429441e-05	3.429441e-05
3.200000e+01	3.600000e+01	4.363888e-03	3.198711e-05	3.198711e-05
3.600000e+01	4.000000e+01	2.990182e-03	1.992600e-05	1.992600e-05
4.000000e+01	5.000000e+01	1.662809e-03	1.008306e-05	1.008306e-05
5.000000e+01	6.000000e+01	7.993579e-04	6.306118e-06	6.306118e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y01
ScaledBy=5.387958752281125e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.851132e-02	7.955072e-05	7.955072e-05
4.000000e+00	8.000000e+00	5.516685e-02	8.484298e-05	8.484298e-05
8.000000e+00	1.200000e+01	4.671118e-02	7.807055e-05	7.807055e-05
1.200000e+01	1.600000e+01	3.443377e-02	6.702999e-05	6.702999e-05
1.600000e+01	2.000000e+01	2.307707e-02	5.487407e-05	5.487407e-05
2.000000e+01	2.400000e+01	1.468206e-02	4.376937e-05	4.376937e-05
2.400000e+01	2.800000e+01	9.131585e-03	3.451834e-05	3.451834e-05
2.800000e+01	3.200000e+01	5.665827e-03	2.718996e-05	2.718996e-05
3.200000e+01	3.600000e+01	3.619595e-03	2.173235e-05	2.173235e-05
3.600000e+01	4.000000e+01	2.379878e-03	1.762196e-05	1.762196e-05
4.000000e+01	5.000000e+01	1.290893e-03	8.208276e-06	8.208276e-06
5.000000e+01	6.000000e+01	5.876949e-04	5.538380e-06	5.538380e-06
# END HISTO1D



==> plots/ATLAS_2016_I1424838/d03-x02-y02.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
DrawOnly=/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
Title=$Z\to \mu^+\mu^-$, $7$ TeV,  $p_\text{T}^Z \in [0,6)$~GeV
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.5
RatioPlotYSize=3
RatioPlotYMin=0.5
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2016_I1424838/d03-x02-y02
XLabel=$\mathcal{T}_{\rm CM}$~[GeV]
XMax=60
YLabel=$1/N~ \text{d}N /\text{d}\mathcal{T}_{\rm CM}$~[GeV]
Legend=1
LegendXPos=0.4
# END PLOT

# BEGIN HISTO1D /ATLAS_2016_I1424838/d03-x02-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2016_I1424838/d03-x02-y02
PolyMarker=*
Title=\textsc{Atlas}
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.521130e-02	8.839877e-04	8.839877e-04
4.000000e+00	8.000000e+00	6.224214e-02	7.652341e-04	7.652341e-04
8.000000e+00	1.200000e+01	4.754551e-02	3.636936e-04	3.636936e-04
1.200000e+01	1.600000e+01	3.113435e-02	3.610524e-04	3.610524e-04
1.600000e+01	2.000000e+01	1.875423e-02	3.412481e-04	3.412481e-04
2.000000e+01	2.400000e+01	1.069758e-02	3.332938e-04	3.332938e-04
2.400000e+01	2.800000e+01	6.287656e-03	2.682708e-04	2.682708e-04
2.800000e+01	3.200000e+01	3.622500e-03	1.789118e-04	1.789118e-04
3.200000e+01	3.600000e+01	1.995528e-03	1.240350e-04	1.240350e-04
3.600000e+01	4.000000e+01	1.046978e-03	1.347564e-04	1.347564e-04
4.000000e+01	5.000000e+01	4.620598e-04	5.565565e-05	5.565565e-05
5.000000e+01	6.000000e+01	1.163078e-04	2.296307e-05	2.296307e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=3.6725426046632855e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.796821e-02	5.442370e-04	5.442370e-04
4.000000e+00	8.000000e+00	6.025462e-02	3.888454e-04	3.888454e-04
8.000000e+00	1.200000e+01	4.561328e-02	3.723566e-04	3.723566e-04
1.200000e+01	1.600000e+01	3.152937e-02	2.368305e-04	2.368305e-04
1.600000e+01	2.000000e+01	1.983057e-02	2.288658e-04	2.288658e-04
2.000000e+01	2.400000e+01	1.156589e-02	1.398658e-04	1.398658e-04
2.400000e+01	2.800000e+01	6.455595e-03	1.043645e-04	1.043645e-04
2.800000e+01	3.200000e+01	3.337912e-03	6.232269e-05	6.232269e-05
3.200000e+01	3.600000e+01	1.707322e-03	4.399869e-05	4.399869e-05
3.600000e+01	4.000000e+01	8.618865e-04	2.648207e-05	2.648207e-05
4.000000e+01	5.000000e+01	2.576658e-04	1.125782e-05	1.125782e-05
5.000000e+01	6.000000e+01	5.196884e-05	4.496352e-06	4.496352e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=4.3742669398396978e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.261481e-01	9.428321e-04	9.428321e-04
4.000000e+00	8.000000e+00	1.827744e-02	1.306914e-04	1.306914e-04
8.000000e+00	1.200000e+01	3.354755e-03	3.351379e-05	3.351379e-05
1.200000e+01	1.600000e+01	1.085440e-03	1.558044e-05	1.558044e-05
1.600000e+01	2.000000e+01	4.597417e-04	8.829829e-06	8.829829e-06
2.000000e+01	2.400000e+01	2.248639e-04	6.049095e-06	6.049095e-06
2.400000e+01	2.800000e+01	1.220000e-04	5.921056e-06	5.921056e-06
2.800000e+01	3.200000e+01	7.118178e-05	3.240463e-06	3.240463e-06
3.200000e+01	3.600000e+01	5.242055e-05	2.839386e-06	2.839386e-06
3.600000e+01	4.000000e+01	3.383993e-05	2.251793e-06	2.251793e-06
4.000000e+01	5.000000e+01	1.964115e-05	1.157895e-06	1.157895e-06
5.000000e+01	6.000000e+01	9.233516e-06	7.994767e-07	7.994767e-07
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y02
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.796821e-02	7.022413e-04	6.725386e-04
4.000000e+00	8.000000e+00	6.025462e-02	3.537214e-04	3.725247e-04
8.000000e+00	1.200000e+01	4.561328e-02	1.280356e-04	1.428239e-04
1.200000e+01	1.600000e+01	3.152937e-02	1.276157e-04	1.234090e-04
1.600000e+01	2.000000e+01	1.983057e-02	1.244938e-04	1.299043e-04
2.000000e+01	2.400000e+01	1.156589e-02	9.241164e-05	9.612854e-05
2.400000e+01	2.800000e+01	6.455595e-03	6.002215e-05	6.151889e-05
2.800000e+01	3.200000e+01	3.337912e-03	4.600204e-05	4.972570e-05
3.200000e+01	3.600000e+01	1.707322e-03	2.577614e-05	2.642694e-05
3.600000e+01	4.000000e+01	8.618865e-04	2.099424e-05	2.250892e-05
4.000000e+01	5.000000e+01	2.576658e-04	1.065721e-05	1.336475e-05
5.000000e+01	6.000000e+01	5.196884e-05	4.866070e-06	6.128466e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y02
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.261481e-01	2.760873e-03	2.453448e-03
4.000000e+00	8.000000e+00	1.827744e-02	1.667505e-03	1.847433e-03
8.000000e+00	1.200000e+01	3.354755e-03	4.393333e-04	5.001510e-04
1.200000e+01	1.600000e+01	1.085440e-03	1.676527e-04	1.950795e-04
1.600000e+01	2.000000e+01	4.597417e-04	7.619867e-05	8.947385e-05
2.000000e+01	2.400000e+01	2.248639e-04	3.995722e-05	4.773222e-05
2.400000e+01	2.800000e+01	1.220000e-04	2.322040e-05	2.834830e-05
2.800000e+01	3.200000e+01	7.118178e-05	1.345704e-05	1.648612e-05
3.200000e+01	3.600000e+01	5.242055e-05	1.048394e-05	1.300055e-05
3.600000e+01	4.000000e+01	3.383993e-05	6.720853e-06	8.323283e-06
4.000000e+01	5.000000e+01	1.964115e-05	4.059599e-06	5.083962e-06
5.000000e+01	6.000000e+01	9.233516e-06	1.979597e-06	2.510694e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=1.4171691319183584e-09
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.809880e-02	1.528590e-04	1.528590e-04
4.000000e+00	8.000000e+00	5.704615e-02	1.399229e-04	1.399229e-04
8.000000e+00	1.200000e+01	4.443415e-02	1.234906e-04	1.234906e-04
1.200000e+01	1.600000e+01	3.194635e-02	1.047095e-04	1.047095e-04
1.600000e+01	2.000000e+01	2.082212e-02	8.453527e-05	8.453527e-05
2.000000e+01	2.400000e+01	1.268615e-02	6.598428e-05	6.598428e-05
2.400000e+01	2.800000e+01	7.165735e-03	4.959134e-05	4.959134e-05
2.800000e+01	3.200000e+01	3.763908e-03	3.594139e-05	3.594139e-05
3.200000e+01	3.600000e+01	1.983713e-03	2.609246e-05	2.609246e-05
3.600000e+01	4.000000e+01	9.901405e-04	1.843418e-05	1.843418e-05
4.000000e+01	5.000000e+01	3.263174e-04	6.693073e-06	6.693073e-06
5.000000e+01	6.000000e+01	6.822874e-05	3.060477e-06	3.060477e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y02
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=1.5364630060721048e-09
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.479885e-02	1.246113e-03	1.246113e-03
4.000000e+00	8.000000e+00	6.325325e-02	8.069538e-04	8.069538e-04
8.000000e+00	1.200000e+01	4.777765e-02	6.992651e-04	6.992651e-04
1.200000e+01	1.600000e+01	3.053540e-02	1.312849e-03	1.312849e-03
1.600000e+01	2.000000e+01	2.012476e-02	3.189610e-04	3.189610e-04
2.000000e+01	2.400000e+01	1.115055e-02	2.505001e-04	2.505001e-04
2.400000e+01	2.800000e+01	5.862938e-03	1.542209e-04	1.542209e-04
2.800000e+01	3.200000e+01	3.100488e-03	1.287722e-04	1.287722e-04
3.200000e+01	3.600000e+01	1.662194e-03	8.239747e-05	8.239747e-05
3.600000e+01	4.000000e+01	7.703812e-04	5.052367e-05	5.052367e-05
4.000000e+01	5.000000e+01	2.899685e-04	1.321986e-05	1.321986e-05
5.000000e+01	6.000000e+01	5.813546e-05	9.870736e-06	9.870736e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y02
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=3.6566574246656691e-10
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.035799e-02	4.359579e-04	4.359579e-04
4.000000e+00	8.000000e+00	5.984775e-02	4.710967e-04	4.710967e-04
8.000000e+00	1.200000e+01	4.795792e-02	3.945686e-04	3.945686e-04
1.200000e+01	1.600000e+01	3.318395e-02	3.179252e-04	3.179252e-04
1.600000e+01	2.000000e+01	2.214984e-02	1.989722e-04	1.989722e-04
2.000000e+01	2.400000e+01	1.293936e-02	1.611813e-04	1.611813e-04
2.400000e+01	2.800000e+01	6.893807e-03	9.499184e-05	9.499184e-05
2.800000e+01	3.200000e+01	3.316640e-03	8.189822e-05	8.189822e-05
3.200000e+01	3.600000e+01	1.737151e-03	3.767423e-05	3.767423e-05
3.600000e+01	4.000000e+01	7.855875e-04	2.526085e-05	2.526085e-05
4.000000e+01	5.000000e+01	2.511931e-04	1.632466e-05	1.632466e-05
5.000000e+01	6.000000e+01	4.346038e-05	3.907973e-06	3.907973e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y02
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=1.1501398823723385e-09
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	7.793837e-02	1.030336e-03	1.030336e-03
4.000000e+00	8.000000e+00	6.822480e-02	6.761542e-04	6.761542e-04
8.000000e+00	1.200000e+01	4.573678e-02	1.059051e-03	1.059051e-03
1.200000e+01	1.600000e+01	2.892013e-02	3.752466e-04	3.752466e-04
1.600000e+01	2.000000e+01	1.496195e-02	2.862383e-04	2.862383e-04
2.000000e+01	2.400000e+01	7.244840e-03	2.778466e-04	2.778466e-04
2.400000e+01	2.800000e+01	3.747667e-03	1.309259e-04	1.309259e-04
2.800000e+01	3.200000e+01	1.623012e-03	6.720841e-05	6.720841e-05
3.200000e+01	3.600000e+01	8.342643e-04	9.192735e-05	9.192735e-05
3.600000e+01	4.000000e+01	3.746025e-04	2.432142e-05	2.432142e-05
4.000000e+01	5.000000e+01	1.032091e-04	6.827596e-06	6.827596e-06
5.000000e+01	6.000000e+01	2.543669e-05	2.711945e-06	2.711945e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=1.5364630060721048e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.479885e-02	1.246113e-03	1.246113e-03
4.000000e+00	8.000000e+00	6.325325e-02	8.069538e-04	8.069538e-04
8.000000e+00	1.200000e+01	4.777765e-02	6.992651e-04	6.992651e-04
1.200000e+01	1.600000e+01	3.053540e-02	1.312849e-03	1.312849e-03
1.600000e+01	2.000000e+01	2.012476e-02	3.189610e-04	3.189610e-04
2.000000e+01	2.400000e+01	1.115055e-02	2.505001e-04	2.505001e-04
2.400000e+01	2.800000e+01	5.862938e-03	1.542209e-04	1.542209e-04
2.800000e+01	3.200000e+01	3.100488e-03	1.287722e-04	1.287722e-04
3.200000e+01	3.600000e+01	1.662194e-03	8.239747e-05	8.239747e-05
3.600000e+01	4.000000e+01	7.703812e-04	5.052367e-05	5.052367e-05
4.000000e+01	5.000000e+01	2.899685e-04	1.321986e-05	1.321986e-05
5.000000e+01	6.000000e+01	5.813546e-05	9.870736e-06	9.870736e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=3.7617522769653721e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.125416e-02	2.361964e-04	2.361964e-04
4.000000e+00	8.000000e+00	5.964423e-02	2.331009e-04	2.331009e-04
8.000000e+00	1.200000e+01	4.725095e-02	2.074747e-04	2.074747e-04
1.200000e+01	1.600000e+01	3.331170e-02	1.742040e-04	1.742040e-04
1.600000e+01	2.000000e+01	2.100954e-02	1.383464e-04	1.383464e-04
2.000000e+01	2.400000e+01	1.270666e-02	1.075909e-04	1.075909e-04
2.400000e+01	2.800000e+01	6.981010e-03	7.974784e-05	7.974784e-05
2.800000e+01	3.200000e+01	3.766083e-03	5.857398e-05	5.857398e-05
3.200000e+01	3.600000e+01	1.941346e-03	4.205438e-05	4.205438e-05
3.600000e+01	4.000000e+01	9.847935e-04	2.995245e-05	2.995245e-05
4.000000e+01	5.000000e+01	3.436301e-04	1.119013e-05	1.119013e-05
5.000000e+01	6.000000e+01	7.761740e-05	5.318256e-06	5.318256e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=3.6566574246656691e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.035799e-02	4.359579e-04	4.359579e-04
4.000000e+00	8.000000e+00	5.984775e-02	4.710967e-04	4.710967e-04
8.000000e+00	1.200000e+01	4.795792e-02	3.945686e-04	3.945686e-04
1.200000e+01	1.600000e+01	3.318395e-02	3.179252e-04	3.179252e-04
1.600000e+01	2.000000e+01	2.214984e-02	1.989722e-04	1.989722e-04
2.000000e+01	2.400000e+01	1.293936e-02	1.611813e-04	1.611813e-04
2.400000e+01	2.800000e+01	6.893807e-03	9.499184e-05	9.499184e-05
2.800000e+01	3.200000e+01	3.316640e-03	8.189822e-05	8.189822e-05
3.200000e+01	3.600000e+01	1.737151e-03	3.767423e-05	3.767423e-05
3.600000e+01	4.000000e+01	7.855875e-04	2.526085e-05	2.526085e-05
4.000000e+01	5.000000e+01	2.511931e-04	1.632466e-05	1.632466e-05
5.000000e+01	6.000000e+01	4.346038e-05	3.907973e-06	3.907973e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=1.5120788403590957e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.122554e-02	1.497145e-04	1.497145e-04
4.000000e+00	8.000000e+00	5.635702e-02	1.436567e-04	1.436567e-04
8.000000e+00	1.200000e+01	4.670577e-02	1.307787e-04	1.307787e-04
1.200000e+01	1.600000e+01	3.435720e-02	1.121659e-04	1.121659e-04
1.600000e+01	2.000000e+01	2.263223e-02	9.103650e-05	9.103650e-05
2.000000e+01	2.400000e+01	1.356908e-02	7.048994e-05	7.048994e-05
2.400000e+01	2.800000e+01	7.432145e-03	5.216857e-05	5.216857e-05
2.800000e+01	3.200000e+01	3.884520e-03	3.771556e-05	3.771556e-05
3.200000e+01	3.600000e+01	1.970822e-03	2.686430e-05	2.686430e-05
3.600000e+01	4.000000e+01	9.539190e-04	1.868993e-05	1.868993e-05
4.000000e+01	5.000000e+01	2.876771e-04	6.491342e-06	6.491342e-06
5.000000e+01	6.000000e+01	4.877620e-05	2.672919e-06	2.672919e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=1.1501398823723385e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	7.793837e-02	1.030336e-03	1.030336e-03
4.000000e+00	8.000000e+00	6.822480e-02	6.761542e-04	6.761542e-04
8.000000e+00	1.200000e+01	4.573678e-02	1.059051e-03	1.059051e-03
1.200000e+01	1.600000e+01	2.892013e-02	3.752466e-04	3.752466e-04
1.600000e+01	2.000000e+01	1.496195e-02	2.862383e-04	2.862383e-04
2.000000e+01	2.400000e+01	7.244840e-03	2.778466e-04	2.778466e-04
2.400000e+01	2.800000e+01	3.747667e-03	1.309259e-04	1.309259e-04
2.800000e+01	3.200000e+01	1.623012e-03	6.720841e-05	6.720841e-05
3.200000e+01	3.600000e+01	8.342643e-04	9.192735e-05	9.192735e-05
3.600000e+01	4.000000e+01	3.746025e-04	2.432142e-05	2.432142e-05
4.000000e+01	5.000000e+01	1.032091e-04	6.827596e-06	6.827596e-06
5.000000e+01	6.000000e+01	2.543669e-05	2.711945e-06	2.711945e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y02
ScaledBy=1.8071032488316404e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	7.804849e-02	1.847924e-04	1.847924e-04
4.000000e+00	8.000000e+00	6.599582e-02	1.699473e-04	1.699473e-04
8.000000e+00	1.200000e+01	4.642215e-02	1.425341e-04	1.425341e-04
1.200000e+01	1.600000e+01	2.853558e-02	1.117505e-04	1.117505e-04
1.600000e+01	2.000000e+01	1.577062e-02	8.307696e-05	8.307696e-05
2.000000e+01	2.400000e+01	8.075245e-03	5.944756e-05	5.944756e-05
2.400000e+01	2.800000e+01	3.820118e-03	4.088787e-05	4.088787e-05
2.800000e+01	3.200000e+01	1.761919e-03	2.776829e-05	2.776829e-05
3.200000e+01	3.600000e+01	7.943080e-04	1.864449e-05	1.864449e-05
3.600000e+01	4.000000e+01	3.636750e-04	1.261574e-05	1.261574e-05
4.000000e+01	5.000000e+01	1.200871e-04	4.584947e-06	4.584947e-06
5.000000e+01	6.000000e+01	2.380736e-05	2.041464e-06	2.041464e-06
# END HISTO1D



==> plots/ATLAS_2016_I1424838/d03-x02-y03.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
DrawOnly=/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
Title=$Z\to \mu^+\mu^-$, $7$ TeV, $p_\text{T}^Z \in [6,12)$~GeV
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.5
RatioPlotYSize=3
RatioPlotYMin=0.5
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2016_I1424838/d03-x02-y03
XLabel=$\mathcal{T}_{\rm CM}$~[GeV]
XMax=60
YLabel=$1/N~ \text{d}N /\text{d}\mathcal{T}_{\rm CM}$~[GeV]
Legend=0
# END PLOT

# BEGIN HISTO1D /ATLAS_2016_I1424838/d03-x02-y03
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2016_I1424838/d03-x02-y03
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.509046e-02	1.072094e-03	1.072094e-03
4.000000e+00	8.000000e+00	5.942726e-02	7.619439e-04	7.619439e-04
8.000000e+00	1.200000e+01	5.142662e-02	4.134349e-04	4.134349e-04
1.200000e+01	1.600000e+01	3.606818e-02	3.515718e-04	3.515718e-04
1.600000e+01	2.000000e+01	2.280241e-02	3.798013e-04	3.798013e-04
2.000000e+01	2.400000e+01	1.426704e-02	3.639637e-04	3.639637e-04
2.400000e+01	2.800000e+01	8.612379e-03	2.528768e-04	2.528768e-04
2.800000e+01	3.200000e+01	5.173738e-03	2.139946e-04	2.139946e-04
3.200000e+01	3.600000e+01	2.933163e-03	2.195909e-04	2.195909e-04
3.600000e+01	4.000000e+01	1.711217e-03	1.308720e-04	1.308720e-04
4.000000e+01	5.000000e+01	7.506735e-04	5.985562e-05	5.985562e-05
5.000000e+01	6.000000e+01	2.398363e-04	3.087626e-05	3.087626e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=3.2802404284053716e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.761852e-02	1.949282e-04	1.949282e-04
4.000000e+00	8.000000e+00	5.720225e-02	2.051730e-04	2.051730e-04
8.000000e+00	1.200000e+01	4.810518e-02	1.769281e-04	1.769281e-04
1.200000e+01	1.600000e+01	3.607897e-02	1.479999e-04	1.479999e-04
1.600000e+01	2.000000e+01	2.495978e-02	1.239707e-04	1.239707e-04
2.000000e+01	2.400000e+01	1.583548e-02	9.591872e-05	9.591872e-05
2.400000e+01	2.800000e+01	9.242408e-03	6.418584e-05	6.418584e-05
2.800000e+01	3.200000e+01	5.057240e-03	3.715316e-05	3.715316e-05
3.200000e+01	3.600000e+01	2.730460e-03	4.502120e-05	4.502120e-05
3.600000e+01	4.000000e+01	1.447025e-03	2.056822e-05	2.056822e-05
4.000000e+01	5.000000e+01	4.994288e-04	8.233824e-06	8.233824e-06
5.000000e+01	6.000000e+01	1.087831e-04	3.762825e-06	3.762825e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=3.5111068556491787e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	1.863736e-01	3.654239e-04	3.654239e-04
4.000000e+00	8.000000e+00	4.770923e-02	1.407055e-04	1.407055e-04
8.000000e+00	1.200000e+01	9.996085e-03	4.737670e-05	4.737670e-05
1.200000e+01	1.600000e+01	3.022690e-03	2.428337e-05	2.428337e-05
1.600000e+01	2.000000e+01	1.243226e-03	1.661429e-05	1.661429e-05
2.000000e+01	2.400000e+01	6.012962e-04	9.135603e-06	9.135603e-06
2.400000e+01	2.800000e+01	3.334278e-04	9.018945e-06	9.018945e-06
2.800000e+01	3.200000e+01	1.919836e-04	4.970631e-06	4.970631e-06
3.200000e+01	3.600000e+01	1.252778e-04	4.420010e-06	4.420010e-06
3.600000e+01	4.000000e+01	8.494888e-05	3.151373e-06	3.151373e-06
4.000000e+01	5.000000e+01	4.795731e-05	1.563065e-06	1.563065e-06
5.000000e+01	6.000000e+01	2.213883e-05	1.013943e-06	1.013943e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y03
Title=Geneva
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.761852e-02	8.895231e-04	8.431947e-04
4.000000e+00	8.000000e+00	5.720225e-02	2.070487e-04	1.840613e-04
8.000000e+00	1.200000e+01	4.810518e-02	8.102912e-05	7.704069e-05
1.200000e+01	1.600000e+01	3.607897e-02	1.271344e-04	1.266716e-04
1.600000e+01	2.000000e+01	2.495978e-02	1.781532e-04	1.863040e-04
2.000000e+01	2.400000e+01	1.583548e-02	1.648248e-04	1.757252e-04
2.400000e+01	2.800000e+01	9.242408e-03	1.366290e-04	1.498091e-04
2.800000e+01	3.200000e+01	5.057240e-03	1.031282e-04	1.115201e-04
3.200000e+01	3.600000e+01	2.730460e-03	7.067683e-05	7.951076e-05
3.600000e+01	4.000000e+01	1.447025e-03	5.091774e-05	5.652233e-05
4.000000e+01	5.000000e+01	4.994288e-04	2.574421e-05	2.967235e-05
5.000000e+01	6.000000e+01	1.087831e-04	1.020314e-05	1.218635e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y03
Title=Geneva w/o MPI
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	1.863736e-01	2.697140e-03	2.539062e-03
4.000000e+00	8.000000e+00	4.770923e-02	1.400610e-03	1.417743e-03
8.000000e+00	1.200000e+01	9.996085e-03	5.865857e-04	6.375971e-04
1.200000e+01	1.600000e+01	3.022690e-03	2.650266e-04	3.008801e-04
1.600000e+01	2.000000e+01	1.243226e-03	1.373125e-04	1.576038e-04
2.000000e+01	2.400000e+01	6.012962e-04	7.608023e-05	8.770867e-05
2.400000e+01	2.800000e+01	3.334278e-04	4.623247e-05	5.432648e-05
2.800000e+01	3.200000e+01	1.919836e-04	2.863407e-05	3.363825e-05
3.200000e+01	3.600000e+01	1.252778e-04	1.936567e-05	2.292595e-05
3.600000e+01	4.000000e+01	8.494888e-05	1.394120e-05	1.662297e-05
4.000000e+01	5.000000e+01	4.795731e-05	8.316192e-06	1.002417e-05
5.000000e+01	6.000000e+01	2.213883e-05	4.078519e-06	5.021100e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=1.6053859774840411e-09
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	5.164719e-02	1.416849e-04	1.416849e-04
4.000000e+00	8.000000e+00	5.662838e-02	1.483787e-04	1.483787e-04
8.000000e+00	1.200000e+01	4.703048e-02	1.352210e-04	1.352210e-04
1.200000e+01	1.600000e+01	3.542798e-02	1.173620e-04	1.173620e-04
1.600000e+01	2.000000e+01	2.444404e-02	9.748567e-05	9.748567e-05
2.000000e+01	2.400000e+01	1.542035e-02	7.742863e-05	7.742863e-05
2.400000e+01	2.800000e+01	8.970423e-03	5.905556e-05	5.905556e-05
2.800000e+01	3.200000e+01	4.885465e-03	4.358201e-05	4.358201e-05
3.200000e+01	3.600000e+01	2.641790e-03	3.204819e-05	3.204819e-05
3.600000e+01	4.000000e+01	1.381351e-03	2.317429e-05	2.317429e-05
4.000000e+01	5.000000e+01	4.758720e-04	8.602595e-06	8.602595e-06
5.000000e+01	6.000000e+01	9.113105e-05	3.764589e-06	3.764589e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y03
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=1.3888255916803447e-09
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.174026e-02	3.222776e-04	3.222776e-04
4.000000e+00	8.000000e+00	5.666710e-02	4.107267e-04	4.107267e-04
8.000000e+00	1.200000e+01	5.045483e-02	3.315289e-04	3.315289e-04
1.200000e+01	1.600000e+01	3.865170e-02	2.812796e-04	2.812796e-04
1.600000e+01	2.000000e+01	2.561290e-02	2.168428e-04	2.168428e-04
2.000000e+01	2.400000e+01	1.642600e-02	2.816782e-04	2.816782e-04
2.400000e+01	2.800000e+01	9.525245e-03	1.605745e-04	1.605745e-04
2.800000e+01	3.200000e+01	4.990563e-03	1.849021e-04	1.849021e-04
3.200000e+01	3.600000e+01	2.719375e-03	5.051409e-05	5.051409e-05
3.600000e+01	4.000000e+01	1.390029e-03	3.543164e-05	3.543164e-05
4.000000e+01	5.000000e+01	5.305294e-04	1.374642e-05	1.374642e-05
5.000000e+01	6.000000e+01	1.119302e-04	8.143609e-06	8.143609e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y03
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=3.2789661465677024e-10
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.190835e-02	1.886164e-04	1.886164e-04
4.000000e+00	8.000000e+00	5.540382e-02	2.011225e-04	2.011225e-04
8.000000e+00	1.200000e+01	4.956343e-02	1.773952e-04	1.773952e-04
1.200000e+01	1.600000e+01	3.846735e-02	1.508929e-04	1.508929e-04
1.600000e+01	2.000000e+01	2.700883e-02	1.182452e-04	1.182452e-04
2.000000e+01	2.400000e+01	1.681141e-02	9.550893e-05	9.550893e-05
2.400000e+01	2.800000e+01	9.757280e-03	7.140997e-05	7.140997e-05
2.800000e+01	3.200000e+01	5.219848e-03	6.004222e-05	6.004222e-05
3.200000e+01	3.600000e+01	2.813872e-03	2.928883e-05	2.928883e-05
3.600000e+01	4.000000e+01	1.400955e-03	2.110537e-05	2.110537e-05
4.000000e+01	5.000000e+01	4.754295e-04	8.644462e-06	8.644462e-06
5.000000e+01	6.000000e+01	1.065224e-04	3.925802e-06	3.925802e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y03
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=1.0286325142290961e-09
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	5.380680e-02	3.433929e-04	3.433929e-04
4.000000e+00	8.000000e+00	6.625692e-02	4.466060e-04	4.466060e-04
8.000000e+00	1.200000e+01	5.189095e-02	2.734024e-04	2.734024e-04
1.200000e+01	1.600000e+01	3.508982e-02	2.746049e-04	2.746049e-04
1.600000e+01	2.000000e+01	2.067818e-02	1.628210e-04	1.628210e-04
2.000000e+01	2.400000e+01	1.116914e-02	1.427729e-04	1.427729e-04
2.400000e+01	2.800000e+01	5.501105e-03	7.414204e-05	7.414204e-05
2.800000e+01	3.200000e+01	2.778692e-03	5.881376e-05	5.881376e-05
3.200000e+01	3.600000e+01	1.229034e-03	3.333289e-05	3.333289e-05
3.600000e+01	4.000000e+01	6.834390e-04	2.403133e-05	2.403133e-05
4.000000e+01	5.000000e+01	2.433467e-04	1.537337e-05	1.537337e-05
5.000000e+01	6.000000e+01	5.804819e-05	3.282985e-06	3.282985e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=1.3888255916803447e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.174026e-02	3.222776e-04	3.222776e-04
4.000000e+00	8.000000e+00	5.666710e-02	4.107267e-04	4.107267e-04
8.000000e+00	1.200000e+01	5.045483e-02	3.315289e-04	3.315289e-04
1.200000e+01	1.600000e+01	3.865170e-02	2.812796e-04	2.812796e-04
1.600000e+01	2.000000e+01	2.561290e-02	2.168428e-04	2.168428e-04
2.000000e+01	2.400000e+01	1.642600e-02	2.816782e-04	2.816782e-04
2.400000e+01	2.800000e+01	9.525245e-03	1.605745e-04	1.605745e-04
2.800000e+01	3.200000e+01	4.990563e-03	1.849021e-04	1.849021e-04
3.200000e+01	3.600000e+01	2.719375e-03	5.051409e-05	5.051409e-05
3.600000e+01	4.000000e+01	1.390029e-03	3.543164e-05	3.543164e-05
4.000000e+01	5.000000e+01	5.305294e-04	1.374642e-05	1.374642e-05
5.000000e+01	6.000000e+01	1.119302e-04	8.143609e-06	8.143609e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=4.2143241564777346e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.273937e-02	2.088278e-04	2.088278e-04
4.000000e+00	8.000000e+00	5.674253e-02	2.406484e-04	2.406484e-04
8.000000e+00	1.200000e+01	4.991570e-02	2.257081e-04	2.257081e-04
1.200000e+01	1.600000e+01	3.815425e-02	1.973332e-04	1.973332e-04
1.600000e+01	2.000000e+01	2.553653e-02	1.614394e-04	1.614394e-04
2.000000e+01	2.400000e+01	1.614493e-02	1.283650e-04	1.283650e-04
2.400000e+01	2.800000e+01	9.282393e-03	9.733268e-05	9.733268e-05
2.800000e+01	3.200000e+01	5.303057e-03	7.356848e-05	7.356848e-05
3.200000e+01	3.600000e+01	2.836258e-03	5.380238e-05	5.380238e-05
3.600000e+01	4.000000e+01	1.495185e-03	3.906394e-05	3.906394e-05
4.000000e+01	5.000000e+01	5.535756e-04	1.503305e-05	1.503305e-05
5.000000e+01	6.000000e+01	1.306373e-04	7.302847e-06	7.302847e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=3.2789661465677024e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.190835e-02	1.886164e-04	1.886164e-04
4.000000e+00	8.000000e+00	5.540382e-02	2.011225e-04	2.011225e-04
8.000000e+00	1.200000e+01	4.956343e-02	1.773952e-04	1.773952e-04
1.200000e+01	1.600000e+01	3.846735e-02	1.508929e-04	1.508929e-04
1.600000e+01	2.000000e+01	2.700883e-02	1.182452e-04	1.182452e-04
2.000000e+01	2.400000e+01	1.681141e-02	9.550893e-05	9.550893e-05
2.400000e+01	2.800000e+01	9.757280e-03	7.140997e-05	7.140997e-05
2.800000e+01	3.200000e+01	5.219848e-03	6.004222e-05	6.004222e-05
3.200000e+01	3.600000e+01	2.813872e-03	2.928883e-05	2.928883e-05
3.600000e+01	4.000000e+01	1.400955e-03	2.110537e-05	2.110537e-05
4.000000e+01	5.000000e+01	4.754295e-04	8.644462e-06	8.644462e-06
5.000000e+01	6.000000e+01	1.065224e-04	3.925802e-06	3.925802e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=1.7228073709603733e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	4.494139e-02	1.369153e-04	1.369153e-04
4.000000e+00	8.000000e+00	5.545658e-02	1.521106e-04	1.521106e-04
8.000000e+00	1.200000e+01	4.874183e-02	1.426047e-04	1.426047e-04
1.200000e+01	1.600000e+01	3.802260e-02	1.259517e-04	1.259517e-04
1.600000e+01	2.000000e+01	2.632873e-02	1.048088e-04	1.048088e-04
2.000000e+01	2.400000e+01	1.645728e-02	8.286325e-05	8.286325e-05
2.400000e+01	2.800000e+01	9.379125e-03	6.255531e-05	6.255531e-05
2.800000e+01	3.200000e+01	5.169785e-03	4.644289e-05	4.644289e-05
3.200000e+01	3.600000e+01	2.698168e-03	3.355193e-05	3.355193e-05
3.600000e+01	4.000000e+01	1.349710e-03	2.373030e-05	2.373030e-05
4.000000e+01	5.000000e+01	4.484290e-04	8.650871e-06	8.650871e-06
5.000000e+01	6.000000e+01	9.045349e-05	3.885310e-06	3.885310e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=1.0286325142290961e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	5.380680e-02	3.433929e-04	3.433929e-04
4.000000e+00	8.000000e+00	6.625692e-02	4.466060e-04	4.466060e-04
8.000000e+00	1.200000e+01	5.189095e-02	2.734024e-04	2.734024e-04
1.200000e+01	1.600000e+01	3.508982e-02	2.746049e-04	2.746049e-04
1.600000e+01	2.000000e+01	2.067818e-02	1.628210e-04	1.628210e-04
2.000000e+01	2.400000e+01	1.116914e-02	1.427729e-04	1.427729e-04
2.400000e+01	2.800000e+01	5.501105e-03	7.414204e-05	7.414204e-05
2.800000e+01	3.200000e+01	2.778692e-03	5.881376e-05	5.881376e-05
3.200000e+01	3.600000e+01	1.229034e-03	3.333289e-05	3.333289e-05
3.600000e+01	4.000000e+01	6.834390e-04	2.403133e-05	2.403133e-05
4.000000e+01	5.000000e+01	2.433467e-04	1.537337e-05	1.537337e-05
5.000000e+01	6.000000e+01	5.804819e-05	3.282985e-06	3.282985e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y03
ScaledBy=2.2128575947610377e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.055911e-02	1.801262e-04	1.801262e-04
4.000000e+00	8.000000e+00	6.603505e-02	1.881173e-04	1.881173e-04
8.000000e+00	1.200000e+01	5.077640e-02	1.649576e-04	1.649576e-04
1.200000e+01	1.600000e+01	3.320642e-02	1.333990e-04	1.333990e-04
1.600000e+01	2.000000e+01	1.936095e-02	1.018603e-04	1.018603e-04
2.000000e+01	2.400000e+01	1.022548e-02	7.402584e-05	7.402584e-05
2.400000e+01	2.800000e+01	5.101757e-03	5.228790e-05	5.228790e-05
2.800000e+01	3.200000e+01	2.419583e-03	3.600905e-05	3.600905e-05
3.200000e+01	3.600000e+01	1.169331e-03	2.503284e-05	2.503284e-05
3.600000e+01	4.000000e+01	5.519758e-04	1.719893e-05	1.719893e-05
4.000000e+01	5.000000e+01	1.753461e-04	6.130832e-06	6.130832e-06
5.000000e+01	6.000000e+01	3.601240e-05	2.778417e-06	2.778417e-06
# END HISTO1D



==> plots/ATLAS_2016_I1424838/d03-x02-y04.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
DrawOnly=/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
Title=$Z\to \mu^+\mu^-$, $7$ TeV, $p_\text{T}^Z \in [12,25)$~GeV
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.5
RatioPlotYSize=3
RatioPlotYMin=0.5
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2016_I1424838/d03-x02-y04
XLabel=$\mathcal{T}_{\rm CM}$~[GeV]
XMax=60
YLabel=$1/N~ \text{d}N /\text{d}\mathcal{T}_{\rm CM}$~[GeV]
Legend=0
# END PLOT

# BEGIN HISTO1D /ATLAS_2016_I1424838/d03-x02-y04
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2016_I1424838/d03-x02-y04
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.397753e-02	5.922622e-04	5.922622e-04
4.000000e+00	8.000000e+00	4.769852e-02	8.086725e-04	8.086725e-04
8.000000e+00	1.200000e+01	4.978672e-02	5.412319e-04	5.412319e-04
1.200000e+01	1.600000e+01	4.137884e-02	3.923369e-04	3.923369e-04
1.600000e+01	2.000000e+01	3.036352e-02	3.498249e-04	3.498249e-04
2.000000e+01	2.400000e+01	2.085455e-02	4.229127e-04	4.229127e-04
2.400000e+01	2.800000e+01	1.375718e-02	3.909589e-04	3.909589e-04
2.800000e+01	3.200000e+01	8.561305e-03	2.592164e-04	2.592164e-04
3.200000e+01	3.600000e+01	5.311441e-03	1.978365e-04	1.978365e-04
3.600000e+01	4.000000e+01	3.200490e-03	1.437017e-04	1.437017e-04
4.000000e+01	5.000000e+01	1.521699e-03	7.568930e-05	7.568930e-05
5.000000e+01	6.000000e+01	5.198613e-04	4.005213e-05	4.005213e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=2.8762881074345597e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.750492e-02	1.232980e-04	1.232980e-04
4.000000e+00	8.000000e+00	4.738260e-02	1.456977e-04	1.456977e-04
8.000000e+00	1.200000e+01	4.746902e-02	1.965469e-04	1.965469e-04
1.200000e+01	1.600000e+01	4.047543e-02	1.497654e-04	1.497654e-04
1.600000e+01	2.000000e+01	3.097572e-02	1.501788e-04	1.501788e-04
2.000000e+01	2.400000e+01	2.142804e-02	6.664170e-05	6.664170e-05
2.400000e+01	2.800000e+01	1.388859e-02	5.202181e-05	5.202181e-05
2.800000e+01	3.200000e+01	8.536442e-03	4.014664e-05	4.014664e-05
3.200000e+01	3.600000e+01	5.051043e-03	3.002093e-05	3.002093e-05
3.600000e+01	4.000000e+01	2.913888e-03	2.511704e-05	2.511704e-05
4.000000e+01	5.000000e+01	1.172980e-03	1.114530e-05	1.114530e-05
5.000000e+01	6.000000e+01	3.192273e-04	4.099916e-06	4.099916e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=2.9722132326524689e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	1.152493e-01	2.860739e-04	2.860739e-04
4.000000e+00	8.000000e+00	7.650135e-02	1.208932e-04	1.208932e-04
8.000000e+00	1.200000e+01	3.276095e-02	7.289476e-05	7.289476e-05
1.200000e+01	1.600000e+01	1.328359e-02	4.494049e-05	4.494049e-05
1.600000e+01	2.000000e+01	5.635302e-03	2.743669e-05	2.743669e-05
2.000000e+01	2.400000e+01	2.630058e-03	1.780210e-05	1.780210e-05
2.400000e+01	2.800000e+01	1.366274e-03	1.271570e-05	1.271570e-05
2.800000e+01	3.200000e+01	7.945055e-04	9.515028e-06	9.515028e-06
3.200000e+01	3.600000e+01	4.731885e-04	7.129397e-06	7.129397e-06
3.600000e+01	4.000000e+01	3.255217e-04	5.877872e-06	5.877872e-06
4.000000e+01	5.000000e+01	1.707830e-04	2.661710e-06	2.661710e-06
5.000000e+01	6.000000e+01	7.956667e-05	1.874736e-06	1.874736e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y04
Title=Geneva
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.750492e-02	5.943838e-04	5.385813e-04
4.000000e+00	8.000000e+00	4.738260e-02	4.252862e-04	3.812892e-04
8.000000e+00	1.200000e+01	4.746902e-02	2.750817e-04	2.375952e-04
1.200000e+01	1.600000e+01	4.047543e-02	8.899081e-05	7.905923e-05
1.600000e+01	2.000000e+01	3.097572e-02	1.357939e-04	1.444598e-04
2.000000e+01	2.400000e+01	2.142804e-02	1.716305e-04	1.864956e-04
2.400000e+01	2.800000e+01	1.388859e-02	1.601061e-04	1.748629e-04
2.800000e+01	3.200000e+01	8.536442e-03	1.501107e-04	1.699139e-04
3.200000e+01	3.600000e+01	5.051043e-03	1.313732e-04	1.520515e-04
3.600000e+01	4.000000e+01	2.913888e-03	1.001088e-04	1.163093e-04
4.000000e+01	5.000000e+01	1.172980e-03	6.082451e-05	7.217577e-05
5.000000e+01	6.000000e+01	3.192273e-04	2.878847e-05	3.451057e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y04
Title=Geneva w/o MPI
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	1.152493e-01	2.088199e-03	1.893417e-03
4.000000e+00	8.000000e+00	7.650135e-02	3.937404e-04	3.811880e-04
8.000000e+00	1.200000e+01	3.276095e-02	4.668752e-04	4.826627e-04
1.200000e+01	1.600000e+01	1.328359e-02	3.665305e-04	4.130091e-04
1.600000e+01	2.000000e+01	5.635302e-03	2.768890e-04	3.205177e-04
2.000000e+01	2.400000e+01	2.630058e-03	1.864518e-04	2.190853e-04
2.400000e+01	2.800000e+01	1.366274e-03	1.251123e-04	1.481888e-04
2.800000e+01	3.200000e+01	7.945055e-04	8.676517e-05	1.036175e-04
3.200000e+01	3.600000e+01	4.731885e-04	5.756306e-05	6.887833e-05
3.600000e+01	4.000000e+01	3.255217e-04	4.270858e-05	5.124941e-05
4.000000e+01	5.000000e+01	1.707830e-04	2.480063e-05	2.997767e-05
5.000000e+01	6.000000e+01	7.956667e-05	1.278398e-05	1.565679e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=1.4948360377094162e-09
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.885889e-02	1.021991e-04	1.021991e-04
4.000000e+00	8.000000e+00	4.919453e-02	1.334504e-04	1.334504e-04
8.000000e+00	1.200000e+01	4.846653e-02	1.324593e-04	1.324593e-04
1.200000e+01	1.600000e+01	4.035710e-02	1.208708e-04	1.208708e-04
1.600000e+01	2.000000e+01	3.025588e-02	1.046565e-04	1.046565e-04
2.000000e+01	2.400000e+01	2.077152e-02	8.671527e-05	8.671527e-05
2.400000e+01	2.800000e+01	1.336946e-02	6.956942e-05	6.956942e-05
2.800000e+01	3.200000e+01	8.068522e-03	5.404536e-05	5.404536e-05
3.200000e+01	3.600000e+01	4.672488e-03	4.112780e-05	4.112780e-05
3.600000e+01	4.000000e+01	2.615898e-03	3.077314e-05	3.077314e-05
4.000000e+01	5.000000e+01	1.000891e-03	1.203884e-05	1.203884e-05
5.000000e+01	6.000000e+01	2.405207e-04	5.901572e-06	5.901572e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y04
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=1.2222403525487854e-09
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.274442e-02	1.936092e-04	1.936092e-04
4.000000e+00	8.000000e+00	4.434688e-02	2.817538e-04	2.817538e-04
8.000000e+00	1.200000e+01	4.913225e-02	3.310658e-04	3.310658e-04
1.200000e+01	1.600000e+01	4.275060e-02	5.043133e-04	5.043133e-04
1.600000e+01	2.000000e+01	3.224675e-02	2.002644e-04	2.002644e-04
2.000000e+01	2.400000e+01	2.230243e-02	1.366422e-04	1.366422e-04
2.400000e+01	2.800000e+01	1.462341e-02	1.146876e-04	1.146876e-04
2.800000e+01	3.200000e+01	8.775055e-03	7.578095e-05	7.578095e-05
3.200000e+01	3.600000e+01	5.150888e-03	6.147875e-05	6.147875e-05
3.600000e+01	4.000000e+01	3.076365e-03	4.419714e-05	4.419714e-05
4.000000e+01	5.000000e+01	1.282198e-03	1.730458e-05	1.730458e-05
5.000000e+01	6.000000e+01	3.659571e-04	9.655864e-06	9.655864e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y04
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=2.8701297511235754e-10
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.410988e-02	2.104552e-04	2.104552e-04
4.000000e+00	8.000000e+00	4.462540e-02	1.755902e-04	1.755902e-04
8.000000e+00	1.200000e+01	4.747500e-02	1.241020e-04	1.241020e-04
1.200000e+01	1.600000e+01	4.205695e-02	1.170256e-04	1.170256e-04
1.600000e+01	2.000000e+01	3.251743e-02	9.017185e-05	9.017185e-05
2.000000e+01	2.400000e+01	2.296530e-02	1.263199e-04	1.263199e-04
2.400000e+01	2.800000e+01	1.468915e-02	5.765347e-05	5.765347e-05
2.800000e+01	3.200000e+01	9.006565e-03	3.947382e-05	3.947382e-05
3.200000e+01	3.600000e+01	5.216065e-03	2.820167e-05	2.820167e-05
3.600000e+01	4.000000e+01	2.986967e-03	2.167250e-05	2.167250e-05
4.000000e+01	5.000000e+01	1.177216e-03	8.141543e-06	8.141543e-06
5.000000e+01	6.000000e+01	3.116424e-04	3.828536e-06	3.828536e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y04
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=8.9022736727321783e-10
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.212029e-02	3.850724e-04	3.850724e-04
4.000000e+00	8.000000e+00	5.413228e-02	2.425971e-04	2.425971e-04
8.000000e+00	1.200000e+01	5.350423e-02	2.258560e-04	2.258560e-04
1.200000e+01	1.600000e+01	4.166150e-02	1.804847e-04	1.804847e-04
1.600000e+01	2.000000e+01	2.811250e-02	1.626389e-04	1.626389e-04
2.000000e+01	2.400000e+01	1.767605e-02	1.536791e-04	1.536791e-04
2.400000e+01	2.800000e+01	9.995745e-03	7.129829e-05	7.129829e-05
2.800000e+01	3.200000e+01	5.543340e-03	5.077105e-05	5.077105e-05
3.200000e+01	3.600000e+01	3.012157e-03	3.985831e-05	3.985831e-05
3.600000e+01	4.000000e+01	1.640608e-03	2.538709e-05	2.538709e-05
4.000000e+01	5.000000e+01	6.432398e-04	9.595628e-06	9.595628e-06
5.000000e+01	6.000000e+01	1.910426e-04	4.958791e-06	4.958791e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=1.2222403525487854e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.274442e-02	1.936092e-04	1.936092e-04
4.000000e+00	8.000000e+00	4.434688e-02	2.817538e-04	2.817538e-04
8.000000e+00	1.200000e+01	4.913225e-02	3.310658e-04	3.310658e-04
1.200000e+01	1.600000e+01	4.275060e-02	5.043133e-04	5.043133e-04
1.600000e+01	2.000000e+01	3.224675e-02	2.002644e-04	2.002644e-04
2.000000e+01	2.400000e+01	2.230243e-02	1.366422e-04	1.366422e-04
2.400000e+01	2.800000e+01	1.462341e-02	1.146876e-04	1.146876e-04
2.800000e+01	3.200000e+01	8.775055e-03	7.578095e-05	7.578095e-05
3.200000e+01	3.600000e+01	5.150888e-03	6.147875e-05	6.147875e-05
3.600000e+01	4.000000e+01	3.076365e-03	4.419714e-05	4.419714e-05
4.000000e+01	5.000000e+01	1.282198e-03	1.730458e-05	1.730458e-05
5.000000e+01	6.000000e+01	3.659571e-04	9.655864e-06	9.655864e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=3.9868202150444691e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.084880e-02	1.418614e-04	1.418614e-04
4.000000e+00	8.000000e+00	4.430137e-02	2.068172e-04	2.068172e-04
8.000000e+00	1.200000e+01	4.888465e-02	2.172522e-04	2.172522e-04
1.200000e+01	1.600000e+01	4.314470e-02	2.040994e-04	2.040994e-04
1.600000e+01	2.000000e+01	3.312080e-02	1.788250e-04	1.788250e-04
2.000000e+01	2.400000e+01	2.299551e-02	1.490045e-04	1.490045e-04
2.400000e+01	2.800000e+01	1.479062e-02	1.195009e-04	1.195009e-04
2.800000e+01	3.200000e+01	9.041985e-03	9.343507e-05	9.343507e-05
3.200000e+01	3.600000e+01	5.354707e-03	7.190282e-05	7.190282e-05
3.600000e+01	4.000000e+01	3.151420e-03	5.516086e-05	5.516086e-05
4.000000e+01	5.000000e+01	1.257092e-03	2.203390e-05	2.203390e-05
5.000000e+01	6.000000e+01	3.247970e-04	1.119989e-05	1.119989e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=2.8701297511235754e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.410988e-02	2.104552e-04	2.104552e-04
4.000000e+00	8.000000e+00	4.462540e-02	1.755902e-04	1.755902e-04
8.000000e+00	1.200000e+01	4.747500e-02	1.241020e-04	1.241020e-04
1.200000e+01	1.600000e+01	4.205695e-02	1.170256e-04	1.170256e-04
1.600000e+01	2.000000e+01	3.251743e-02	9.017185e-05	9.017185e-05
2.000000e+01	2.400000e+01	2.296530e-02	1.263199e-04	1.263199e-04
2.400000e+01	2.800000e+01	1.468915e-02	5.765347e-05	5.765347e-05
2.800000e+01	3.200000e+01	9.006565e-03	3.947382e-05	3.947382e-05
3.200000e+01	3.600000e+01	5.216065e-03	2.820167e-05	2.820167e-05
3.600000e+01	4.000000e+01	2.986967e-03	2.167250e-05	2.167250e-05
4.000000e+01	5.000000e+01	1.177216e-03	8.141543e-06	8.141543e-06
5.000000e+01	6.000000e+01	3.116424e-04	3.828536e-06	3.828536e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=1.603695068418541e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	2.528620e-02	9.908618e-05	9.908618e-05
4.000000e+00	8.000000e+00	4.608145e-02	1.337792e-04	1.337792e-04
8.000000e+00	1.200000e+01	4.843150e-02	1.371480e-04	1.371480e-04
1.200000e+01	1.600000e+01	4.226605e-02	1.281213e-04	1.281213e-04
1.600000e+01	2.000000e+01	3.211978e-02	1.116893e-04	1.116893e-04
2.000000e+01	2.400000e+01	2.221077e-02	9.287683e-05	9.287683e-05
2.400000e+01	2.800000e+01	1.419626e-02	7.425276e-05	7.425276e-05
2.800000e+01	3.200000e+01	8.471233e-03	5.735864e-05	5.735864e-05
3.200000e+01	3.600000e+01	4.861288e-03	4.345114e-05	4.345114e-05
3.600000e+01	4.000000e+01	2.706585e-03	3.242174e-05	3.242174e-05
4.000000e+01	5.000000e+01	9.987448e-04	1.245612e-05	1.245612e-05
5.000000e+01	6.000000e+01	2.428120e-04	6.141728e-06	6.141728e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=8.9022736727321783e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.212029e-02	3.850724e-04	3.850724e-04
4.000000e+00	8.000000e+00	5.413228e-02	2.425971e-04	2.425971e-04
8.000000e+00	1.200000e+01	5.350423e-02	2.258560e-04	2.258560e-04
1.200000e+01	1.600000e+01	4.166150e-02	1.804847e-04	1.804847e-04
1.600000e+01	2.000000e+01	2.811250e-02	1.626389e-04	1.626389e-04
2.000000e+01	2.400000e+01	1.767605e-02	1.536791e-04	1.536791e-04
2.400000e+01	2.800000e+01	9.995745e-03	7.129829e-05	7.129829e-05
2.800000e+01	3.200000e+01	5.543340e-03	5.077105e-05	5.077105e-05
3.200000e+01	3.600000e+01	3.012157e-03	3.985831e-05	3.985831e-05
3.600000e+01	4.000000e+01	1.640608e-03	2.538709e-05	2.538709e-05
4.000000e+01	5.000000e+01	6.432398e-04	9.595628e-06	9.595628e-06
5.000000e+01	6.000000e+01	1.910426e-04	4.958791e-06	4.958791e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y04
ScaledBy=2.2161687410539356e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.443844e-02	1.359357e-04	1.359357e-04
4.000000e+00	8.000000e+00	5.728152e-02	1.753369e-04	1.753369e-04
8.000000e+00	1.200000e+01	5.377258e-02	1.698816e-04	1.698816e-04
1.200000e+01	1.600000e+01	4.128303e-02	1.488510e-04	1.488510e-04
1.600000e+01	2.000000e+01	2.717478e-02	1.207672e-04	1.207672e-04
2.000000e+01	2.400000e+01	1.650355e-02	9.411409e-05	9.411409e-05
2.400000e+01	2.800000e+01	9.196365e-03	7.025451e-05	7.025451e-05
2.800000e+01	3.200000e+01	4.881830e-03	5.118673e-05	5.118673e-05
3.200000e+01	3.600000e+01	2.555232e-03	3.703234e-05	3.703234e-05
3.600000e+01	4.000000e+01	1.322431e-03	2.664112e-05	2.664112e-05
4.000000e+01	5.000000e+01	4.581277e-04	9.917206e-06	9.917206e-06
5.000000e+01	6.000000e+01	1.101310e-04	4.862402e-06	4.862402e-06
# END HISTO1D



==> plots/ATLAS_2016_I1424838/d03-x02-y05.dat <==
# BEGIN PLOT
LegendOnly=/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y05 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
DrawOnly=/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y05 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
Title=$Z\to \mu^+\mu^-$, $7$ TeV,  $p_\text{T}^Z > 25$~GeV
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.5
RatioPlotYSize=3
RatioPlotYMin=0.5
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/ATLAS_2016_I1424838/d03-x02-y05
XLabel=$\mathcal{T}_{\rm CM}$~[GeV]
XMax=60
YLabel=$1/N~ \text{d}N /\text{d}\mathcal{T}_{\rm CM}$~[GeV]
Legend=0
# END PLOT

# BEGIN HISTO1D /ATLAS_2016_I1424838/d03-x02-y05
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2016_I1424838/d03-x02-y05
PolyMarker=*
Title=Data
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	6.707910e-03	2.708581e-04	2.708581e-04
4.000000e+00	8.000000e+00	2.056008e-02	4.915574e-04	4.915574e-04
8.000000e+00	1.200000e+01	3.045358e-02	4.590500e-04	4.590500e-04
1.200000e+01	1.600000e+01	3.415794e-02	4.315441e-04	4.315441e-04
1.600000e+01	2.000000e+01	3.287086e-02	3.780964e-04	3.780964e-04
2.000000e+01	2.400000e+01	2.877279e-02	3.665618e-04	3.665618e-04
2.400000e+01	2.800000e+01	2.373389e-02	2.777373e-04	2.777373e-04
2.800000e+01	3.200000e+01	1.867685e-02	3.088530e-04	3.088530e-04
3.200000e+01	3.600000e+01	1.463802e-02	2.704061e-04	2.704061e-04
3.600000e+01	4.000000e+01	1.167375e-02	2.447642e-04	2.447642e-04
4.000000e+01	5.000000e+01	7.305201e-03	1.619167e-04	1.619167e-04
5.000000e+01	6.000000e+01	3.795861e-03	1.302165e-04	1.302165e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=3.1732516271297408e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	8.784296e-03	1.680105e-04	1.680105e-04
4.000000e+00	8.000000e+00	2.099371e-02	1.562233e-04	1.562233e-04
8.000000e+00	1.200000e+01	2.852185e-02	9.649595e-05	9.649595e-05
1.200000e+01	1.600000e+01	3.160985e-02	1.046562e-04	1.046562e-04
1.600000e+01	2.000000e+01	3.043927e-02	8.446597e-05	8.446597e-05
2.000000e+01	2.400000e+01	2.681367e-02	7.856803e-05	7.856803e-05
2.400000e+01	2.800000e+01	2.228937e-02	6.703151e-05	6.703151e-05
2.800000e+01	3.200000e+01	1.776622e-02	8.376063e-05	8.376063e-05
3.200000e+01	3.600000e+01	1.385321e-02	4.890203e-05	4.890203e-05
3.600000e+01	4.000000e+01	1.049357e-02	4.350706e-05	4.350706e-05
4.000000e+01	5.000000e+01	6.589763e-03	2.088820e-05	2.088820e-05
5.000000e+01	6.000000e+01	3.400661e-03	1.534375e-05	1.534375e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=3.2076826833425312e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.637798e-02	2.175173e-04	2.175173e-04
4.000000e+00	8.000000e+00	4.860200e-02	1.124354e-04	1.124354e-04
8.000000e+00	1.200000e+01	4.150185e-02	9.329788e-05	9.329788e-05
1.200000e+01	1.600000e+01	3.156730e-02	7.563890e-05	7.563890e-05
1.600000e+01	2.000000e+01	2.280923e-02	6.384818e-05	6.384818e-05
2.000000e+01	2.400000e+01	1.632845e-02	5.204637e-05	5.204637e-05
2.400000e+01	2.800000e+01	1.176216e-02	7.740950e-05	7.740950e-05
2.800000e+01	3.200000e+01	8.561338e-03	3.782067e-05	3.782067e-05
3.200000e+01	3.600000e+01	6.435802e-03	3.228123e-05	3.228123e-05
3.600000e+01	4.000000e+01	4.868465e-03	2.949351e-05	2.949351e-05
4.000000e+01	5.000000e+01	3.181648e-03	1.479001e-05	1.479001e-05
5.000000e+01	6.000000e+01	1.780178e-03	1.045920e-05	1.045920e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y05
Title=Geneva
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	8.784296e-03	6.842241e-04	5.466595e-04
4.000000e+00	8.000000e+00	2.099371e-02	8.094855e-04	6.621560e-04
8.000000e+00	1.200000e+01	2.852185e-02	7.226006e-04	5.985354e-04
1.200000e+01	1.600000e+01	3.160985e-02	4.713250e-04	3.997181e-04
1.600000e+01	2.000000e+01	3.043927e-02	2.884062e-04	2.506543e-04
2.000000e+01	2.400000e+01	2.681367e-02	1.397699e-04	1.286899e-04
2.400000e+01	2.800000e+01	2.228937e-02	8.874108e-05	9.866426e-05
2.800000e+01	3.200000e+01	1.776622e-02	1.503780e-04	1.812300e-04
3.200000e+01	3.600000e+01	1.385321e-02	1.812753e-04	2.191183e-04
3.600000e+01	4.000000e+01	1.049357e-02	1.969189e-04	2.377674e-04
4.000000e+01	5.000000e+01	6.589763e-03	1.835674e-04	2.198429e-04
5.000000e+01	6.000000e+01	3.400661e-03	1.472006e-04	1.746503e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/ATLAS_2016_I1424838/d03-x02-y05
Title=Geneva w/o MPI
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	3.637798e-02	2.314007e-03	1.895342e-03
4.000000e+00	8.000000e+00	4.860200e-02	9.165220e-04	7.721431e-04
8.000000e+00	1.200000e+01	4.150185e-02	2.827846e-04	2.537070e-04
1.200000e+01	1.600000e+01	3.156730e-02	1.408913e-04	1.510164e-04
1.600000e+01	2.000000e+01	2.280923e-02	1.730135e-04	2.025995e-04
2.000000e+01	2.400000e+01	1.632845e-02	2.252584e-04	2.689017e-04
2.400000e+01	2.800000e+01	1.176216e-02	2.460123e-04	2.944994e-04
2.800000e+01	3.200000e+01	8.561338e-03	2.272661e-04	2.690629e-04
3.200000e+01	3.600000e+01	6.435802e-03	2.143353e-04	2.539410e-04
3.600000e+01	4.000000e+01	4.868465e-03	1.952231e-04	2.312762e-04
4.000000e+01	5.000000e+01	3.181648e-03	1.643114e-04	1.943025e-04
5.000000e+01	6.000000e+01	1.780178e-03	1.144287e-04	1.356944e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=1.6010412083309109e-09
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	8.215929e-03	5.643389e-05	5.643389e-05
4.000000e+00	8.000000e+00	2.158544e-02	9.148425e-05	9.148425e-05
8.000000e+00	1.200000e+01	3.023730e-02	1.082773e-04	1.082773e-04
1.200000e+01	1.600000e+01	3.287852e-02	1.129073e-04	1.129073e-04
1.600000e+01	2.000000e+01	3.134892e-02	1.102496e-04	1.102496e-04
2.000000e+01	2.400000e+01	2.755572e-02	1.033646e-04	1.033646e-04
2.400000e+01	2.800000e+01	2.270327e-02	9.382317e-05	9.382317e-05
2.800000e+01	3.200000e+01	1.790973e-02	8.333175e-05	8.333175e-05
3.200000e+01	3.600000e+01	1.384398e-02	7.326496e-05	7.326496e-05
3.600000e+01	4.000000e+01	1.016169e-02	6.276951e-05	6.276951e-05
4.000000e+01	5.000000e+01	6.234578e-03	3.109563e-05	3.109563e-05
5.000000e+01	6.000000e+01	3.104649e-03	2.194331e-05	2.194331e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y05
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=1.3537748756599901e-09
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	7.145969e-03	3.402810e-04	3.402810e-04
4.000000e+00	8.000000e+00	1.797298e-02	1.906145e-04	1.906145e-04
8.000000e+00	1.200000e+01	2.718318e-02	2.154108e-04	2.154108e-04
1.200000e+01	1.600000e+01	3.097470e-02	1.736507e-04	1.736507e-04
1.600000e+01	2.000000e+01	3.061065e-02	1.704458e-04	1.704458e-04
2.000000e+01	2.400000e+01	2.746907e-02	1.592909e-04	1.592909e-04
2.400000e+01	2.800000e+01	2.312654e-02	1.331212e-04	1.331212e-04
2.800000e+01	3.200000e+01	1.862309e-02	1.245868e-04	1.245868e-04
3.200000e+01	3.600000e+01	1.460581e-02	1.009768e-04	1.009768e-04
3.600000e+01	4.000000e+01	1.097046e-02	9.079875e-05	9.079875e-05
4.000000e+01	5.000000e+01	7.029240e-03	4.385638e-05	4.385638e-05
5.000000e+01	6.000000e+01	3.646652e-03	3.272358e-05	3.272358e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y05
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=3.1749362710878946e-10
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	7.523577e-03	1.693832e-04	1.693832e-04
4.000000e+00	8.000000e+00	1.928566e-02	1.356236e-04	1.356236e-04
8.000000e+00	1.200000e+01	2.777905e-02	1.240646e-04	1.240646e-04
1.200000e+01	1.600000e+01	3.127095e-02	8.810846e-05	8.810846e-05
1.600000e+01	2.000000e+01	3.078970e-02	8.273814e-05	8.273814e-05
2.000000e+01	2.400000e+01	2.750757e-02	8.192794e-05	8.192794e-05
2.400000e+01	2.800000e+01	2.312637e-02	6.888365e-05	6.888365e-05
2.800000e+01	3.200000e+01	1.851934e-02	8.721923e-05	8.721923e-05
3.200000e+01	3.600000e+01	1.427058e-02	5.107739e-05	5.107739e-05
3.600000e+01	4.000000e+01	1.080380e-02	4.290874e-05	4.290874e-05
4.000000e+01	5.000000e+01	6.757455e-03	2.143265e-05	2.143265e-05
5.000000e+01	6.000000e+01	3.438051e-03	1.456570e-05	1.456570e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y05
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=9.8082077961282249e-10
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	1.032154e-02	1.469585e-04	1.469585e-04
4.000000e+00	8.000000e+00	2.449658e-02	1.738682e-04	1.738682e-04
8.000000e+00	1.200000e+01	3.266845e-02	1.696599e-04	1.696599e-04
1.200000e+01	1.600000e+01	3.480715e-02	5.258598e-04	5.258598e-04
1.600000e+01	2.000000e+01	3.150438e-02	1.468394e-04	1.468394e-04
2.000000e+01	2.400000e+01	2.621877e-02	1.220145e-04	1.220145e-04
2.400000e+01	2.800000e+01	2.070515e-02	1.061117e-04	1.061117e-04
2.800000e+01	3.200000e+01	1.574338e-02	9.167187e-05	9.167187e-05
3.200000e+01	3.600000e+01	1.185233e-02	8.088649e-05	8.088649e-05
3.600000e+01	4.000000e+01	8.907145e-03	6.577588e-05	6.577588e-05
4.000000e+01	5.000000e+01	5.469622e-03	3.452858e-05	3.452858e-05
5.000000e+01	6.000000e+01	2.836419e-03	2.371426e-05	2.371426e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=1.3537748756599901e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	7.145969e-03	3.402810e-04	3.402810e-04
4.000000e+00	8.000000e+00	1.797298e-02	1.906145e-04	1.906145e-04
8.000000e+00	1.200000e+01	2.718318e-02	2.154108e-04	2.154108e-04
1.200000e+01	1.600000e+01	3.097470e-02	1.736507e-04	1.736507e-04
1.600000e+01	2.000000e+01	3.061065e-02	1.704458e-04	1.704458e-04
2.000000e+01	2.400000e+01	2.746907e-02	1.592909e-04	1.592909e-04
2.400000e+01	2.800000e+01	2.312654e-02	1.331212e-04	1.331212e-04
2.800000e+01	3.200000e+01	1.862309e-02	1.245868e-04	1.245868e-04
3.200000e+01	3.600000e+01	1.460581e-02	1.009768e-04	1.009768e-04
3.600000e+01	4.000000e+01	1.097046e-02	9.079875e-05	9.079875e-05
4.000000e+01	5.000000e+01	7.029240e-03	4.385638e-05	4.385638e-05
5.000000e+01	6.000000e+01	3.646652e-03	3.272358e-05	3.272358e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=4.4254875146365753e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	5.103434e-03	7.394727e-05	7.394727e-05
4.000000e+00	8.000000e+00	1.646732e-02	1.328485e-04	1.328485e-04
8.000000e+00	1.200000e+01	2.586435e-02	1.664930e-04	1.664930e-04
1.200000e+01	1.600000e+01	3.133025e-02	1.832429e-04	1.832429e-04
1.600000e+01	2.000000e+01	3.160782e-02	1.840528e-04	1.840528e-04
2.000000e+01	2.400000e+01	2.848263e-02	1.747170e-04	1.747170e-04
2.400000e+01	2.800000e+01	2.415279e-02	1.608899e-04	1.608899e-04
2.800000e+01	3.200000e+01	1.932245e-02	1.439051e-04	1.439051e-04
3.200000e+01	3.600000e+01	1.542023e-02	1.285555e-04	1.285555e-04
3.600000e+01	4.000000e+01	1.174415e-02	1.121905e-04	1.121905e-04
4.000000e+01	5.000000e+01	7.334577e-03	5.607416e-05	5.607416e-05
5.000000e+01	6.000000e+01	3.802971e-03	4.037725e-05	4.037725e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=3.1749362710878946e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	7.523577e-03	1.693832e-04	1.693832e-04
4.000000e+00	8.000000e+00	1.928566e-02	1.356236e-04	1.356236e-04
8.000000e+00	1.200000e+01	2.777905e-02	1.240646e-04	1.240646e-04
1.200000e+01	1.600000e+01	3.127095e-02	8.810846e-05	8.810846e-05
1.600000e+01	2.000000e+01	3.078970e-02	8.273814e-05	8.273814e-05
2.000000e+01	2.400000e+01	2.750757e-02	8.192794e-05	8.192794e-05
2.400000e+01	2.800000e+01	2.312637e-02	6.888365e-05	6.888365e-05
2.800000e+01	3.200000e+01	1.851934e-02	8.721923e-05	8.721923e-05
3.200000e+01	3.600000e+01	1.427058e-02	5.107739e-05	5.107739e-05
3.600000e+01	4.000000e+01	1.080380e-02	4.290874e-05	4.290874e-05
4.000000e+01	5.000000e+01	6.757455e-03	2.143265e-05	2.143265e-05
5.000000e+01	6.000000e+01	3.438051e-03	1.456570e-05	1.456570e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=1.7197306985990898e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	7.224881e-03	5.484739e-05	5.484739e-05
4.000000e+00	8.000000e+00	1.966057e-02	9.048840e-05	9.048840e-05
8.000000e+00	1.200000e+01	2.869978e-02	1.093287e-04	1.093287e-04
1.200000e+01	1.600000e+01	3.264213e-02	1.165961e-04	1.165961e-04
1.600000e+01	2.000000e+01	3.203990e-02	1.155156e-04	1.155156e-04
2.000000e+01	2.400000e+01	2.844780e-02	1.088477e-04	1.088477e-04
2.400000e+01	2.800000e+01	2.344217e-02	9.880837e-05	9.880837e-05
2.800000e+01	3.200000e+01	1.859481e-02	8.800163e-05	8.800163e-05
3.200000e+01	3.600000e+01	1.403940e-02	7.646613e-05	7.646613e-05
3.600000e+01	4.000000e+01	1.063554e-02	6.655408e-05	6.655408e-05
4.000000e+01	5.000000e+01	6.478364e-03	3.285168e-05	3.285168e-05
5.000000e+01	6.000000e+01	3.177544e-03	2.300756e-05	2.300756e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=9.8082077961282249e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	1.032154e-02	1.469585e-04	1.469585e-04
4.000000e+00	8.000000e+00	2.449658e-02	1.738682e-04	1.738682e-04
8.000000e+00	1.200000e+01	3.266845e-02	1.696599e-04	1.696599e-04
1.200000e+01	1.600000e+01	3.480715e-02	5.258598e-04	5.258598e-04
1.600000e+01	2.000000e+01	3.150438e-02	1.468394e-04	1.468394e-04
2.000000e+01	2.400000e+01	2.621877e-02	1.220145e-04	1.220145e-04
2.400000e+01	2.800000e+01	2.070515e-02	1.061117e-04	1.061117e-04
2.800000e+01	3.200000e+01	1.574338e-02	9.167187e-05	9.167187e-05
3.200000e+01	3.600000e+01	1.185233e-02	8.088649e-05	8.088649e-05
3.600000e+01	4.000000e+01	8.907145e-03	6.577588e-05	6.577588e-05
4.000000e+01	5.000000e+01	5.469622e-03	3.452858e-05	3.452858e-05
5.000000e+01	6.000000e+01	2.836419e-03	2.371426e-05	2.371426e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/ATLAS_2016_I1424838/d03-x02-y05
ScaledBy=2.5032222785100788e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-1.000000e-03	4.000000e+00	9.863124e-03	7.731563e-05	7.731563e-05
4.000000e+00	8.000000e+00	2.548358e-02	1.242924e-04	1.242924e-04
8.000000e+00	1.200000e+01	3.453683e-02	1.446957e-04	1.446957e-04
1.200000e+01	1.600000e+01	3.625607e-02	1.482534e-04	1.482534e-04
1.600000e+01	2.000000e+01	3.277335e-02	1.409531e-04	1.409531e-04
2.000000e+01	2.400000e+01	2.681788e-02	1.275048e-04	1.275048e-04
2.400000e+01	2.800000e+01	2.097453e-02	1.127614e-04	1.127614e-04
2.800000e+01	3.200000e+01	1.563133e-02	9.734468e-05	9.734468e-05
3.200000e+01	3.600000e+01	1.150723e-02	8.352178e-05	8.352178e-05
3.600000e+01	4.000000e+01	8.434915e-03	7.150802e-05	7.150802e-05
4.000000e+01	5.000000e+01	5.115266e-03	3.521911e-05	3.521911e-05
5.000000e+01	6.000000e+01	2.532293e-03	2.478000e-05	2.478000e-05
# END HISTO1D



==> plots/CMS_2012_I1107658/d01-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d01-x01-y01
DrawOnly=/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d01-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d01-x01-y01
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Toward region
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.2
RatioPlotYSize=3
RatioPlotYMin=0.8
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/CMS_2012_I1107658/d01-x01-y01
XLabel=$p_\text{T}^Z$ [GeV]
YLabel=$\langle\mathrm{d}^2 N_\text{chg}/\mathrm{d}\eta\mathrm{d}\phi\rangle$
LegendYPos=0.55
LegendXPos=0.2
Legend=1
# END PLOT

# BEGIN HISTO1D /CMS_2012_I1107658/d01-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I1107658/d01-x01-y01
PolyMarker=*
Title=\textsc{CMS}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.970000e-01	1.333700e-02	1.333700e-02
5.000000e+00	1.000000e+01	7.202000e-01	1.377270e-02	1.377270e-02
1.000000e+01	1.500000e+01	7.434000e-01	1.425700e-02	1.425700e-02
1.500000e+01	2.000000e+01	7.735000e-01	1.489170e-02	1.489170e-02
2.000000e+01	2.500000e+01	7.914000e-01	1.531510e-02	1.531510e-02
2.500000e+01	3.000000e+01	8.041000e-01	1.567210e-02	1.567210e-02
3.000000e+01	3.500000e+01	8.136000e-01	1.598330e-02	1.598330e-02
3.500000e+01	4.000000e+01	8.251000e-01	1.638560e-02	1.638560e-02
4.000000e+01	4.500000e+01	8.340000e-01	1.675500e-02	1.675500e-02
4.500000e+01	5.000000e+01	8.489000e-01	1.730860e-02	1.730860e-02
5.000000e+01	5.500000e+01	8.459000e-01	1.750240e-02	1.750240e-02
5.500000e+01	6.000000e+01	8.488000e-01	1.795700e-02	1.795700e-02
6.000000e+01	6.500000e+01	8.749000e-01	1.880930e-02	1.880930e-02
6.500000e+01	7.000000e+01	8.725000e-01	1.936120e-02	1.936120e-02
7.000000e+01	7.500000e+01	8.643000e-01	1.975220e-02	1.975220e-02
7.500000e+01	8.000000e+01	9.078000e-01	2.143870e-02	2.143870e-02
8.000000e+01	8.500000e+01	8.859000e-01	2.202310e-02	2.202310e-02
8.500000e+01	9.000000e+01	9.155000e-01	2.308630e-02	2.308630e-02
9.000000e+01	9.500000e+01	8.625000e-01	2.356620e-02	2.356620e-02
9.500000e+01	1.000000e+02	8.895000e-01	2.432300e-02	2.432300e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.103167e-01	2.471844e-03	2.471844e-03
5.000000e+00	1.000000e+01	7.587288e-01	1.255693e-03	1.255693e-03
1.000000e+01	1.500000e+01	7.806340e-01	1.086843e-03	1.086843e-03
1.500000e+01	2.000000e+01	7.965365e-01	1.223344e-03	1.223344e-03
2.000000e+01	2.500000e+01	8.138553e-01	2.589383e-03	2.589383e-03
2.500000e+01	3.000000e+01	8.257205e-01	2.483139e-03	2.483139e-03
3.000000e+01	3.500000e+01	8.395147e-01	2.408939e-03	2.408939e-03
3.500000e+01	4.000000e+01	8.566070e-01	1.919101e-03	1.919101e-03
4.000000e+01	4.500000e+01	8.638162e-01	2.227016e-03	2.227016e-03
4.500000e+01	5.000000e+01	8.756285e-01	2.622445e-03	2.622445e-03
5.000000e+01	5.500000e+01	8.823611e-01	2.784462e-03	2.784462e-03
5.500000e+01	6.000000e+01	8.996307e-01	3.227968e-03	3.227968e-03
6.000000e+01	6.500000e+01	9.105006e-01	4.630520e-03	4.630520e-03
6.500000e+01	7.000000e+01	9.142939e-01	4.179265e-03	4.179265e-03
7.000000e+01	7.500000e+01	9.269958e-01	4.413350e-03	4.413350e-03
7.500000e+01	8.000000e+01	9.195260e-01	5.411147e-03	5.411147e-03
8.000000e+01	8.500000e+01	9.390108e-01	6.344008e-03	6.344008e-03
8.500000e+01	9.000000e+01	9.431489e-01	1.532027e-02	1.532027e-02
9.000000e+01	9.500000e+01	9.508582e-01	6.759694e-03	6.759694e-03
9.500000e+01	1.000000e+02	9.671614e-01	7.968846e-03	7.968846e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.703807e-02	5.386539e-04	5.386539e-04
5.000000e+00	1.000000e+01	8.402037e-02	3.022967e-04	3.022967e-04
1.000000e+01	1.500000e+01	9.949748e-02	3.126206e-04	3.126206e-04
1.500000e+01	2.000000e+01	1.158051e-01	3.878631e-04	3.878631e-04
2.000000e+01	2.500000e+01	1.328675e-01	8.744051e-04	8.744051e-04
2.500000e+01	3.000000e+01	1.496029e-01	9.575853e-04	9.575853e-04
3.000000e+01	3.500000e+01	1.641222e-01	9.643115e-04	9.643115e-04
3.500000e+01	4.000000e+01	1.786035e-01	8.460659e-04	8.460659e-04
4.000000e+01	4.500000e+01	1.917032e-01	9.814472e-04	9.814472e-04
4.500000e+01	5.000000e+01	2.026862e-01	1.199354e-03	1.199354e-03
5.000000e+01	5.500000e+01	2.158041e-01	1.392915e-03	1.392915e-03
5.500000e+01	6.000000e+01	2.269446e-01	1.707060e-03	1.707060e-03
6.000000e+01	6.500000e+01	2.345156e-01	2.211011e-03	2.211011e-03
6.500000e+01	7.000000e+01	2.457397e-01	2.311869e-03	2.311869e-03
7.000000e+01	7.500000e+01	2.543052e-01	2.374568e-03	2.374568e-03
7.500000e+01	8.000000e+01	2.595409e-01	2.916834e-03	2.916834e-03
8.000000e+01	8.500000e+01	2.727707e-01	3.240548e-03	3.240548e-03
8.500000e+01	9.000000e+01	2.779712e-01	9.395086e-03	9.395086e-03
9.000000e+01	9.500000e+01	2.864737e-01	3.923550e-03	3.923550e-03
9.500000e+01	1.000000e+02	2.901260e-01	4.394626e-03	4.394626e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d01-x01-y01
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.103167e-01	3.125161e-03	2.935993e-03
5.000000e+00	1.000000e+01	7.587288e-01	2.721943e-03	3.059902e-03
1.000000e+01	1.500000e+01	7.806340e-01	2.832959e-03	3.249039e-03
1.500000e+01	2.000000e+01	7.965365e-01	3.760996e-03	4.472843e-03
2.000000e+01	2.500000e+01	8.138553e-01	4.751461e-03	5.851348e-03
2.500000e+01	3.000000e+01	8.257205e-01	4.988691e-03	6.375462e-03
3.000000e+01	3.500000e+01	8.395147e-01	6.194460e-03	7.989604e-03
3.500000e+01	4.000000e+01	8.566070e-01	7.743647e-03	1.001683e-02
4.000000e+01	4.500000e+01	8.638162e-01	7.878729e-03	1.028139e-02
4.500000e+01	5.000000e+01	8.756285e-01	8.476509e-03	1.101586e-02
5.000000e+01	5.500000e+01	8.823611e-01	8.529659e-03	1.125128e-02
5.500000e+01	6.000000e+01	8.996307e-01	9.399006e-03	1.242916e-02
6.000000e+01	6.500000e+01	9.105006e-01	1.068901e-02	1.414742e-02
6.500000e+01	7.000000e+01	9.142939e-01	9.945563e-03	1.351630e-02
7.000000e+01	7.500000e+01	9.269958e-01	1.155621e-02	1.520725e-02
7.500000e+01	8.000000e+01	9.195260e-01	1.036530e-02	1.406573e-02
8.000000e+01	8.500000e+01	9.390108e-01	1.294453e-02	1.747621e-02
8.500000e+01	9.000000e+01	9.431489e-01	9.702241e-03	1.313796e-02
9.000000e+01	9.500000e+01	9.508582e-01	1.076727e-02	1.488893e-02
9.500000e+01	1.000000e+02	9.671614e-01	9.391474e-03	1.354185e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d01-x01-y01
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.703807e-02	4.563999e-03	5.293754e-03
5.000000e+00	1.000000e+01	8.402037e-02	3.549691e-03	3.988047e-03
1.000000e+01	1.500000e+01	9.949748e-02	3.576876e-03	4.106778e-03
1.500000e+01	2.000000e+01	1.158051e-01	4.172913e-03	5.003668e-03
2.000000e+01	2.500000e+01	1.328675e-01	5.040327e-03	6.238050e-03
2.500000e+01	3.000000e+01	1.496029e-01	5.994626e-03	7.594467e-03
3.000000e+01	3.500000e+01	1.641222e-01	6.787228e-03	8.713675e-03
3.500000e+01	4.000000e+01	1.786035e-01	7.629394e-03	9.888986e-03
4.000000e+01	4.500000e+01	1.917032e-01	8.315129e-03	1.079485e-02
4.500000e+01	5.000000e+01	2.026862e-01	9.310110e-03	1.229167e-02
5.000000e+01	5.500000e+01	2.158041e-01	9.652165e-03	1.267908e-02
5.500000e+01	6.000000e+01	2.269446e-01	1.026622e-02	1.358481e-02
6.000000e+01	6.500000e+01	2.345156e-01	1.065335e-02	1.425612e-02
6.500000e+01	7.000000e+01	2.457397e-01	1.098151e-02	1.482095e-02
7.000000e+01	7.500000e+01	2.543052e-01	1.183937e-02	1.587045e-02
7.500000e+01	8.000000e+01	2.595409e-01	1.040605e-02	1.413561e-02
8.000000e+01	8.500000e+01	2.727707e-01	1.236878e-02	1.709670e-02
8.500000e+01	9.000000e+01	2.779712e-01	1.123103e-02	1.534636e-02
9.000000e+01	9.500000e+01	2.864737e-01	1.184979e-02	1.650473e-02
9.500000e+01	1.000000e+02	2.901260e-01	1.139652e-02	1.604669e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d01-x01-y01
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.446653e-01	8.345601e-04	8.345601e-04
5.000000e+00	1.000000e+01	7.627419e-01	8.357981e-04	8.357981e-04
1.000000e+01	1.500000e+01	7.726059e-01	1.035318e-03	1.035318e-03
1.500000e+01	2.000000e+01	7.847321e-01	1.259159e-03	1.259159e-03
2.000000e+01	2.500000e+01	7.941631e-01	1.510184e-03	1.510184e-03
2.500000e+01	3.000000e+01	8.040398e-01	1.789047e-03	1.789047e-03
3.000000e+01	3.500000e+01	8.128592e-01	2.093142e-03	2.093142e-03
3.500000e+01	4.000000e+01	8.250771e-01	2.411475e-03	2.411475e-03
4.000000e+01	4.500000e+01	8.325677e-01	2.773743e-03	2.773743e-03
4.500000e+01	5.000000e+01	8.460120e-01	3.163640e-03	3.163640e-03
5.000000e+01	5.500000e+01	8.437905e-01	3.513290e-03	3.513290e-03
5.500000e+01	6.000000e+01	8.546548e-01	3.942220e-03	3.942220e-03
6.000000e+01	6.500000e+01	8.629016e-01	4.508621e-03	4.508621e-03
6.500000e+01	7.000000e+01	8.561257e-01	4.934482e-03	4.934482e-03
7.000000e+01	7.500000e+01	8.701279e-01	5.524590e-03	5.524590e-03
7.500000e+01	8.000000e+01	8.748313e-01	6.135357e-03	6.135357e-03
8.000000e+01	8.500000e+01	8.818665e-01	6.857377e-03	6.857377e-03
8.500000e+01	9.000000e+01	8.796160e-01	7.620098e-03	7.620098e-03
9.000000e+01	9.500000e+01	8.879302e-01	8.375625e-03	8.375625e-03
9.500000e+01	1.000000e+02	9.000412e-01	9.229167e-03	9.229167e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d01-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d01-x01-y01
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.855240e-01	6.187871e-03	6.187871e-03
5.000000e+00	1.000000e+01	7.594406e-01	2.439581e-03	2.439581e-03
1.000000e+01	1.500000e+01	8.008816e-01	2.204716e-03	2.204716e-03
1.500000e+01	2.000000e+01	8.226129e-01	2.623277e-03	2.623277e-03
2.000000e+01	2.500000e+01	8.483782e-01	5.038480e-03	5.038480e-03
2.500000e+01	3.000000e+01	8.647749e-01	3.045707e-03	3.045707e-03
3.000000e+01	3.500000e+01	8.885566e-01	3.680023e-03	3.680023e-03
3.500000e+01	4.000000e+01	9.092340e-01	3.723934e-03	3.723934e-03
4.000000e+01	4.500000e+01	9.172800e-01	4.570415e-03	4.570415e-03
4.500000e+01	5.000000e+01	9.393755e-01	5.982827e-03	5.982827e-03
5.000000e+01	5.500000e+01	9.496375e-01	5.907705e-03	5.907705e-03
5.500000e+01	6.000000e+01	9.712749e-01	6.343212e-03	6.343212e-03
6.000000e+01	6.500000e+01	9.846448e-01	6.815371e-03	6.815371e-03
6.500000e+01	7.000000e+01	9.936637e-01	7.846958e-03	7.846958e-03
7.000000e+01	7.500000e+01	1.018355e+00	9.085326e-03	9.085326e-03
7.500000e+01	8.000000e+01	1.018866e+00	1.119263e-02	1.119263e-02
8.000000e+01	8.500000e+01	1.014358e+00	1.077038e-02	1.077038e-02
8.500000e+01	9.000000e+01	1.056871e+00	1.304761e-02	1.304761e-02
9.000000e+01	9.500000e+01	1.054889e+00	1.593797e-02	1.593797e-02
9.500000e+01	1.000000e+02	1.083639e+00	1.653893e-02	1.653893e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d01-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d01-x01-y01
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.502437e-01	2.511921e-03	2.511921e-03
5.000000e+00	1.000000e+01	7.966606e-01	1.222761e-03	1.222761e-03
1.000000e+01	1.500000e+01	8.211972e-01	1.126257e-03	1.126257e-03
1.500000e+01	2.000000e+01	8.367111e-01	1.193093e-03	1.193093e-03
2.000000e+01	2.500000e+01	8.530343e-01	2.615113e-03	2.615113e-03
2.500000e+01	3.000000e+01	8.672813e-01	1.557927e-03	1.557927e-03
3.000000e+01	3.500000e+01	8.804163e-01	3.489396e-03	3.489396e-03
3.500000e+01	4.000000e+01	8.929832e-01	1.879790e-03	1.879790e-03
4.000000e+01	4.500000e+01	9.074545e-01	2.255829e-03	2.255829e-03
4.500000e+01	5.000000e+01	9.168116e-01	2.512781e-03	2.512781e-03
5.000000e+01	5.500000e+01	9.255407e-01	2.780428e-03	2.780428e-03
5.500000e+01	6.000000e+01	9.426538e-01	3.439526e-03	3.439526e-03
6.000000e+01	6.500000e+01	9.382738e-01	4.580629e-03	4.580629e-03
6.500000e+01	7.000000e+01	9.567733e-01	4.215862e-03	4.215862e-03
7.000000e+01	7.500000e+01	9.566469e-01	4.460567e-03	4.460567e-03
7.500000e+01	8.000000e+01	9.669724e-01	5.220823e-03	5.220823e-03
8.000000e+01	8.500000e+01	9.747456e-01	6.164526e-03	6.164526e-03
8.500000e+01	9.000000e+01	9.737583e-01	1.592884e-02	1.592884e-02
9.000000e+01	9.500000e+01	9.799952e-01	7.370032e-03	7.370032e-03
9.500000e+01	1.000000e+02	9.867852e-01	7.303692e-03	7.303692e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d01-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d01-x01-y01
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.090257e-01	4.674949e-03	4.674949e-03
5.000000e+00	1.000000e+01	6.544326e-01	1.970605e-03	1.970605e-03
1.000000e+01	1.500000e+01	6.749887e-01	1.789418e-03	1.789418e-03
1.500000e+01	2.000000e+01	6.904166e-01	2.573171e-03	2.573171e-03
2.000000e+01	2.500000e+01	7.100034e-01	2.064834e-03	2.064834e-03
2.500000e+01	3.000000e+01	7.283121e-01	5.605244e-03	5.605244e-03
3.000000e+01	3.500000e+01	7.363764e-01	2.610341e-03	2.610341e-03
3.500000e+01	4.000000e+01	7.454949e-01	2.970479e-03	2.970479e-03
4.000000e+01	4.500000e+01	7.594414e-01	3.670206e-03	3.670206e-03
4.500000e+01	5.000000e+01	7.667786e-01	4.109354e-03	4.109354e-03
5.000000e+01	5.500000e+01	7.829458e-01	4.622635e-03	4.622635e-03
5.500000e+01	6.000000e+01	7.961280e-01	4.865413e-03	4.865413e-03
6.000000e+01	6.500000e+01	8.074062e-01	5.634148e-03	5.634148e-03
6.500000e+01	7.000000e+01	8.073421e-01	5.788733e-03	5.788733e-03
7.000000e+01	7.500000e+01	8.053927e-01	6.946261e-03	6.946261e-03
7.500000e+01	8.000000e+01	8.224859e-01	8.068251e-03	8.068251e-03
8.000000e+01	8.500000e+01	8.405770e-01	8.524964e-03	8.524964e-03
8.500000e+01	9.000000e+01	8.301343e-01	1.146685e-02	1.146685e-02
9.000000e+01	9.500000e+01	8.416292e-01	1.096891e-02	1.096891e-02
9.500000e+01	1.000000e+02	8.471845e-01	1.232735e-02	1.232735e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.855240e-01	6.187871e-03	6.187871e-03
5.000000e+00	1.000000e+01	7.594406e-01	2.439581e-03	2.439581e-03
1.000000e+01	1.500000e+01	8.008816e-01	2.204716e-03	2.204716e-03
1.500000e+01	2.000000e+01	8.226129e-01	2.623277e-03	2.623277e-03
2.000000e+01	2.500000e+01	8.483782e-01	5.038480e-03	5.038480e-03
2.500000e+01	3.000000e+01	8.647749e-01	3.045707e-03	3.045707e-03
3.000000e+01	3.500000e+01	8.885566e-01	3.680023e-03	3.680023e-03
3.500000e+01	4.000000e+01	9.092340e-01	3.723934e-03	3.723934e-03
4.000000e+01	4.500000e+01	9.172800e-01	4.570415e-03	4.570415e-03
4.500000e+01	5.000000e+01	9.393755e-01	5.982827e-03	5.982827e-03
5.000000e+01	5.500000e+01	9.496375e-01	5.907705e-03	5.907705e-03
5.500000e+01	6.000000e+01	9.712749e-01	6.343212e-03	6.343212e-03
6.000000e+01	6.500000e+01	9.846448e-01	6.815371e-03	6.815371e-03
6.500000e+01	7.000000e+01	9.936637e-01	7.846958e-03	7.846958e-03
7.000000e+01	7.500000e+01	1.018355e+00	9.085326e-03	9.085326e-03
7.500000e+01	8.000000e+01	1.018866e+00	1.119263e-02	1.119263e-02
8.000000e+01	8.500000e+01	1.014358e+00	1.077038e-02	1.077038e-02
8.500000e+01	9.000000e+01	1.056871e+00	1.304761e-02	1.304761e-02
9.000000e+01	9.500000e+01	1.054889e+00	1.593797e-02	1.593797e-02
9.500000e+01	1.000000e+02	1.083639e+00	1.653893e-02	1.653893e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.518952e-01	1.318959e-03	1.318959e-03
5.000000e+00	1.000000e+01	7.884207e-01	1.311463e-03	1.311463e-03
1.000000e+01	1.500000e+01	8.234229e-01	1.660680e-03	1.660680e-03
1.500000e+01	2.000000e+01	8.419141e-01	2.029251e-03	2.029251e-03
2.000000e+01	2.500000e+01	8.694222e-01	2.487170e-03	2.487170e-03
2.500000e+01	3.000000e+01	8.839396e-01	2.966134e-03	2.966134e-03
3.000000e+01	3.500000e+01	9.070632e-01	3.491196e-03	3.491196e-03
3.500000e+01	4.000000e+01	9.247989e-01	4.093846e-03	4.093846e-03
4.000000e+01	4.500000e+01	9.326229e-01	4.684404e-03	4.684404e-03
4.500000e+01	5.000000e+01	9.623866e-01	5.435798e-03	5.435798e-03
5.000000e+01	5.500000e+01	9.728170e-01	6.112656e-03	6.112656e-03
5.500000e+01	6.000000e+01	9.801169e-01	6.880271e-03	6.880271e-03
6.000000e+01	6.500000e+01	9.927776e-01	7.783711e-03	7.783711e-03
6.500000e+01	7.000000e+01	1.005907e+00	8.894858e-03	8.894858e-03
7.000000e+01	7.500000e+01	1.021306e+00	1.002429e-02	1.002429e-02
7.500000e+01	8.000000e+01	1.019594e+00	1.114035e-02	1.114035e-02
8.000000e+01	8.500000e+01	1.018765e+00	1.195763e-02	1.195763e-02
8.500000e+01	9.000000e+01	1.035024e+00	1.360350e-02	1.360350e-02
9.000000e+01	9.500000e+01	1.057056e+00	1.479402e-02	1.479402e-02
9.500000e+01	1.000000e+02	1.048038e+00	1.592051e-02	1.592051e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.502437e-01	2.511921e-03	2.511921e-03
5.000000e+00	1.000000e+01	7.966606e-01	1.222761e-03	1.222761e-03
1.000000e+01	1.500000e+01	8.211972e-01	1.126257e-03	1.126257e-03
1.500000e+01	2.000000e+01	8.367111e-01	1.193093e-03	1.193093e-03
2.000000e+01	2.500000e+01	8.530343e-01	2.615113e-03	2.615113e-03
2.500000e+01	3.000000e+01	8.672813e-01	1.557927e-03	1.557927e-03
3.000000e+01	3.500000e+01	8.804163e-01	3.489396e-03	3.489396e-03
3.500000e+01	4.000000e+01	8.929832e-01	1.879790e-03	1.879790e-03
4.000000e+01	4.500000e+01	9.074545e-01	2.255829e-03	2.255829e-03
4.500000e+01	5.000000e+01	9.168116e-01	2.512781e-03	2.512781e-03
5.000000e+01	5.500000e+01	9.255407e-01	2.780428e-03	2.780428e-03
5.500000e+01	6.000000e+01	9.426538e-01	3.439526e-03	3.439526e-03
6.000000e+01	6.500000e+01	9.382738e-01	4.580629e-03	4.580629e-03
6.500000e+01	7.000000e+01	9.567733e-01	4.215862e-03	4.215862e-03
7.000000e+01	7.500000e+01	9.566469e-01	4.460567e-03	4.460567e-03
7.500000e+01	8.000000e+01	9.669724e-01	5.220823e-03	5.220823e-03
8.000000e+01	8.500000e+01	9.747456e-01	6.164526e-03	6.164526e-03
8.500000e+01	9.000000e+01	9.737583e-01	1.592884e-02	1.592884e-02
9.000000e+01	9.500000e+01	9.799952e-01	7.370032e-03	7.370032e-03
9.500000e+01	1.000000e+02	9.867852e-01	7.303692e-03	7.303692e-03
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.835676e-01	8.649857e-04	8.649857e-04
5.000000e+00	1.000000e+01	8.037788e-01	8.669619e-04	8.669619e-04
1.000000e+01	1.500000e+01	8.124031e-01	1.070759e-03	1.070759e-03
1.500000e+01	2.000000e+01	8.268775e-01	1.305190e-03	1.305190e-03
2.000000e+01	2.500000e+01	8.343100e-01	1.566511e-03	1.566511e-03
2.500000e+01	3.000000e+01	8.455063e-01	1.849440e-03	1.849440e-03
3.000000e+01	3.500000e+01	8.529087e-01	2.159873e-03	2.159873e-03
3.500000e+01	4.000000e+01	8.680163e-01	2.515829e-03	2.515829e-03
4.000000e+01	4.500000e+01	8.702732e-01	2.854081e-03	2.854081e-03
4.500000e+01	5.000000e+01	8.860674e-01	3.266023e-03	3.266023e-03
5.000000e+01	5.500000e+01	8.909889e-01	3.690483e-03	3.690483e-03
5.500000e+01	6.000000e+01	8.927936e-01	4.150556e-03	4.150556e-03
6.000000e+01	6.500000e+01	8.996227e-01	4.655214e-03	4.655214e-03
6.500000e+01	7.000000e+01	9.058267e-01	5.165918e-03	5.165918e-03
7.000000e+01	7.500000e+01	9.123597e-01	5.751938e-03	5.751938e-03
7.500000e+01	8.000000e+01	9.185302e-01	6.434918e-03	6.434918e-03
8.000000e+01	8.500000e+01	9.087046e-01	6.930932e-03	6.930932e-03
8.500000e+01	9.000000e+01	9.399706e-01	7.892363e-03	7.892363e-03
9.000000e+01	9.500000e+01	9.202655e-01	8.623008e-03	8.623008e-03
9.500000e+01	1.000000e+02	9.241421e-01	9.366339e-03	9.366339e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.090257e-01	4.674949e-03	4.674949e-03
5.000000e+00	1.000000e+01	6.544326e-01	1.970605e-03	1.970605e-03
1.000000e+01	1.500000e+01	6.749887e-01	1.789418e-03	1.789418e-03
1.500000e+01	2.000000e+01	6.904166e-01	2.573171e-03	2.573171e-03
2.000000e+01	2.500000e+01	7.100034e-01	2.064834e-03	2.064834e-03
2.500000e+01	3.000000e+01	7.283121e-01	5.605244e-03	5.605244e-03
3.000000e+01	3.500000e+01	7.363764e-01	2.610341e-03	2.610341e-03
3.500000e+01	4.000000e+01	7.454949e-01	2.970479e-03	2.970479e-03
4.000000e+01	4.500000e+01	7.594414e-01	3.670206e-03	3.670206e-03
4.500000e+01	5.000000e+01	7.667786e-01	4.109354e-03	4.109354e-03
5.000000e+01	5.500000e+01	7.829458e-01	4.622635e-03	4.622635e-03
5.500000e+01	6.000000e+01	7.961280e-01	4.865413e-03	4.865413e-03
6.000000e+01	6.500000e+01	8.074062e-01	5.634148e-03	5.634148e-03
6.500000e+01	7.000000e+01	8.073421e-01	5.788733e-03	5.788733e-03
7.000000e+01	7.500000e+01	8.053927e-01	6.946261e-03	6.946261e-03
7.500000e+01	8.000000e+01	8.224859e-01	8.068251e-03	8.068251e-03
8.000000e+01	8.500000e+01	8.405770e-01	8.524964e-03	8.524964e-03
8.500000e+01	9.000000e+01	8.301343e-01	1.146685e-02	1.146685e-02
9.000000e+01	9.500000e+01	8.416292e-01	1.096891e-02	1.096891e-02
9.500000e+01	1.000000e+02	8.471845e-01	1.232735e-02	1.232735e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d01-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d01-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.449097e-01	8.245631e-04	8.245631e-04
5.000000e+00	1.000000e+01	6.540836e-01	8.501912e-04	8.501912e-04
1.000000e+01	1.500000e+01	6.658125e-01	1.090637e-03	1.090637e-03
1.500000e+01	2.000000e+01	6.788186e-01	1.352526e-03	1.352526e-03
2.000000e+01	2.500000e+01	6.863421e-01	1.638210e-03	1.638210e-03
2.500000e+01	3.000000e+01	6.961535e-01	1.961909e-03	1.961909e-03
3.000000e+01	3.500000e+01	7.078356e-01	2.306114e-03	2.306114e-03
3.500000e+01	4.000000e+01	7.179508e-01	2.702678e-03	2.702678e-03
4.000000e+01	4.500000e+01	7.223249e-01	3.096536e-03	3.096536e-03
4.500000e+01	5.000000e+01	7.287650e-01	3.468764e-03	3.468764e-03
5.000000e+01	5.500000e+01	7.416301e-01	3.993076e-03	3.993076e-03
5.500000e+01	6.000000e+01	7.379558e-01	4.454931e-03	4.454931e-03
6.000000e+01	6.500000e+01	7.407279e-01	5.048916e-03	5.048916e-03
6.500000e+01	7.000000e+01	7.483561e-01	5.630581e-03	5.630581e-03
7.000000e+01	7.500000e+01	7.575588e-01	6.212972e-03	6.212972e-03
7.500000e+01	8.000000e+01	7.553181e-01	6.861704e-03	6.861704e-03
8.000000e+01	8.500000e+01	7.609203e-01	7.744288e-03	7.744288e-03
8.500000e+01	9.000000e+01	7.545391e-01	8.456117e-03	8.456117e-03
9.000000e+01	9.500000e+01	7.756134e-01	9.333167e-03	9.333167e-03
9.500000e+01	1.000000e+02	7.910043e-01	1.051116e-02	1.051116e-02
# END HISTO1D



==> plots/CMS_2012_I1107658/d02-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d02-x01-y01
DrawOnly=/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d02-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d02-x01-y01
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.2
RatioPlotYSize=3
RatioPlotYMin=0.8
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/CMS_2012_I1107658/d02-x01-y01
XLabel=$p_\text{T}^Z$ [GeV]
YLabel=$\langle\mathrm{d}^2 N_\text{chg}/\mathrm{d}\eta\mathrm{d}\phi\rangle$
LegendYPos=0.4
Legend=0
# END PLOT

# BEGIN HISTO1D /CMS_2012_I1107658/d02-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I1107658/d02-x01-y01
PolyMarker=*
Title=\textsc{CMS}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.272000e-01	1.354750e-02	1.354750e-02
5.000000e+00	1.000000e+01	7.731000e-01	1.439110e-02	1.439110e-02
1.000000e+01	1.500000e+01	8.134000e-01	1.518070e-02	1.518070e-02
1.500000e+01	2.000000e+01	8.566000e-01	1.604590e-02	1.604590e-02
2.000000e+01	2.500000e+01	8.879000e-01	1.672060e-02	1.672060e-02
2.500000e+01	3.000000e+01	9.056000e-01	1.716190e-02	1.716190e-02
3.000000e+01	3.500000e+01	9.292000e-01	1.775760e-02	1.775760e-02
3.500000e+01	4.000000e+01	9.390000e-01	1.812550e-02	1.812550e-02
4.000000e+01	4.500000e+01	9.535000e-01	1.860850e-02	1.860850e-02
4.500000e+01	5.000000e+01	9.797000e-01	1.939610e-02	1.939610e-02
5.000000e+01	5.500000e+01	9.764000e-01	1.961020e-02	1.961020e-02
5.500000e+01	6.000000e+01	9.845000e-01	2.018220e-02	2.018220e-02
6.000000e+01	6.500000e+01	1.004000e+00	2.094390e-02	2.094390e-02
6.500000e+01	7.000000e+01	1.015000e+00	2.182250e-02	2.182250e-02
7.000000e+01	7.500000e+01	9.992000e-01	2.191030e-02	2.191030e-02
7.500000e+01	8.000000e+01	1.031000e+00	2.348390e-02	2.348390e-02
8.000000e+01	8.500000e+01	1.019000e+00	2.415150e-02	2.415150e-02
8.500000e+01	9.000000e+01	1.071000e+00	2.596180e-02	2.596180e-02
9.000000e+01	9.500000e+01	1.043000e+00	2.675590e-02	2.675590e-02
9.500000e+01	1.000000e+02	1.103000e+00	3.018720e-02	3.018720e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.427299e-01	2.557498e-03	2.557498e-03
5.000000e+00	1.000000e+01	8.044041e-01	1.296279e-03	1.296279e-03
1.000000e+01	1.500000e+01	8.367006e-01	1.125861e-03	1.125861e-03
1.500000e+01	2.000000e+01	8.598049e-01	1.276287e-03	1.276287e-03
2.000000e+01	2.500000e+01	8.839983e-01	2.713477e-03	2.713477e-03
2.500000e+01	3.000000e+01	9.032812e-01	2.599964e-03	2.599964e-03
3.000000e+01	3.500000e+01	9.235572e-01	2.534172e-03	2.534172e-03
3.500000e+01	4.000000e+01	9.456255e-01	2.019148e-03	2.019148e-03
4.000000e+01	4.500000e+01	9.593741e-01	2.369867e-03	2.369867e-03
4.500000e+01	5.000000e+01	9.792811e-01	2.792505e-03	2.792505e-03
5.000000e+01	5.500000e+01	9.910962e-01	2.964399e-03	2.964399e-03
5.500000e+01	6.000000e+01	1.009683e+00	3.456296e-03	3.456296e-03
6.000000e+01	6.500000e+01	1.025816e+00	4.939406e-03	4.939406e-03
6.500000e+01	7.000000e+01	1.031996e+00	4.499084e-03	4.499084e-03
7.000000e+01	7.500000e+01	1.051785e+00	4.740479e-03	4.740479e-03
7.500000e+01	8.000000e+01	1.054319e+00	5.862426e-03	5.862426e-03
8.000000e+01	8.500000e+01	1.072754e+00	6.783778e-03	6.783778e-03
8.500000e+01	9.000000e+01	1.076993e+00	1.655106e-02	1.655106e-02
9.000000e+01	9.500000e+01	1.093080e+00	7.253670e-03	7.253670e-03
9.500000e+01	1.000000e+02	1.103130e+00	8.593740e-03	8.593740e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.047049e-01	6.375407e-04	6.375407e-04
5.000000e+00	1.000000e+01	1.293234e-01	3.802361e-04	3.802361e-04
1.000000e+01	1.500000e+01	1.557066e-01	3.933547e-04	3.933547e-04
1.500000e+01	2.000000e+01	1.806887e-01	4.852526e-04	4.852526e-04
2.000000e+01	2.500000e+01	2.043162e-01	1.083424e-03	1.083424e-03
2.500000e+01	3.000000e+01	2.275310e-01	1.171771e-03	1.171771e-03
3.000000e+01	3.500000e+01	2.494056e-01	1.182351e-03	1.182351e-03
3.500000e+01	4.000000e+01	2.697962e-01	1.028907e-03	1.028907e-03
4.000000e+01	4.500000e+01	2.881504e-01	1.188972e-03	1.188972e-03
4.500000e+01	5.000000e+01	3.055461e-01	1.447506e-03	1.447506e-03
5.000000e+01	5.500000e+01	3.204066e-01	1.667847e-03	1.667847e-03
5.500000e+01	6.000000e+01	3.383108e-01	2.036661e-03	2.036661e-03
6.000000e+01	6.500000e+01	3.529283e-01	2.628784e-03	2.628784e-03
6.500000e+01	7.000000e+01	3.662012e-01	2.763630e-03	2.763630e-03
7.000000e+01	7.500000e+01	3.839972e-01	2.809563e-03	2.809563e-03
7.500000e+01	8.000000e+01	3.899032e-01	3.478615e-03	3.478615e-03
8.000000e+01	8.500000e+01	4.086893e-01	3.832732e-03	3.832732e-03
8.500000e+01	9.000000e+01	4.147115e-01	1.104056e-02	1.104056e-02
9.000000e+01	9.500000e+01	4.335315e-01	4.705200e-03	4.705200e-03
9.500000e+01	1.000000e+02	4.396025e-01	5.296429e-03	5.296429e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d02-x01-y01
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.427299e-01	3.250452e-03	3.186433e-03
5.000000e+00	1.000000e+01	8.044041e-01	3.326860e-03	3.829483e-03
1.000000e+01	1.500000e+01	8.367006e-01	5.325716e-03	6.068938e-03
1.500000e+01	2.000000e+01	8.598049e-01	7.207079e-03	8.422111e-03
2.000000e+01	2.500000e+01	8.839983e-01	9.367284e-03	1.115748e-02
2.500000e+01	3.000000e+01	9.032812e-01	1.070625e-02	1.294640e-02
3.000000e+01	3.500000e+01	9.235572e-01	1.298999e-02	1.595478e-02
3.500000e+01	4.000000e+01	9.456255e-01	1.487201e-02	1.838193e-02
4.000000e+01	4.500000e+01	9.593741e-01	1.689406e-02	2.102252e-02
4.500000e+01	5.000000e+01	9.792811e-01	1.739202e-02	2.156268e-02
5.000000e+01	5.500000e+01	9.910962e-01	1.898492e-02	2.383810e-02
5.500000e+01	6.000000e+01	1.009683e+00	1.962288e-02	2.488449e-02
6.000000e+01	6.500000e+01	1.025816e+00	2.182486e-02	2.774648e-02
6.500000e+01	7.000000e+01	1.031996e+00	2.184346e-02	2.783907e-02
7.000000e+01	7.500000e+01	1.051785e+00	2.339877e-02	2.980166e-02
7.500000e+01	8.000000e+01	1.054319e+00	2.278720e-02	2.934159e-02
8.000000e+01	8.500000e+01	1.072754e+00	2.614836e-02	3.377538e-02
8.500000e+01	9.000000e+01	1.076993e+00	2.302158e-02	2.945209e-02
9.000000e+01	9.500000e+01	1.093080e+00	2.450667e-02	3.203963e-02
9.500000e+01	1.000000e+02	1.103130e+00	2.298836e-02	3.053457e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d02-x01-y01
Title= \ \ " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.047049e-01	5.776696e-03	6.592001e-03
5.000000e+00	1.000000e+01	1.293234e-01	4.697733e-03	5.302363e-03
1.000000e+01	1.500000e+01	1.557066e-01	5.746858e-03	6.531838e-03
1.500000e+01	2.000000e+01	1.806887e-01	7.543880e-03	8.816488e-03
2.000000e+01	2.500000e+01	2.043162e-01	9.539145e-03	1.142496e-02
2.500000e+01	3.000000e+01	2.275310e-01	1.141350e-02	1.389839e-02
3.000000e+01	3.500000e+01	2.494056e-01	1.328304e-02	1.628789e-02
3.500000e+01	4.000000e+01	2.697962e-01	1.509961e-02	1.871853e-02
4.000000e+01	4.500000e+01	2.881504e-01	1.662459e-02	2.067935e-02
4.500000e+01	5.000000e+01	3.055461e-01	1.801751e-02	2.263420e-02
5.000000e+01	5.500000e+01	3.204066e-01	1.891322e-02	2.374270e-02
5.500000e+01	6.000000e+01	3.383108e-01	2.045253e-02	2.575068e-02
6.000000e+01	6.500000e+01	3.529283e-01	2.193188e-02	2.801236e-02
6.500000e+01	7.000000e+01	3.662012e-01	2.250337e-02	2.893240e-02
7.000000e+01	7.500000e+01	3.839972e-01	2.352449e-02	3.005234e-02
7.500000e+01	8.000000e+01	3.899032e-01	2.290192e-02	2.939991e-02
8.000000e+01	8.500000e+01	4.086893e-01	2.548646e-02	3.330090e-02
8.500000e+01	9.000000e+01	4.147115e-01	2.348215e-02	3.031875e-02
9.000000e+01	9.500000e+01	4.335315e-01	2.604136e-02	3.416898e-02
9.500000e+01	1.000000e+02	4.396025e-01	2.551949e-02	3.376679e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d02-x01-y01
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.730758e-01	8.569005e-04	8.569005e-04
5.000000e+00	1.000000e+01	8.157866e-01	8.638484e-04	8.638484e-04
1.000000e+01	1.500000e+01	8.423370e-01	1.077220e-03	1.077220e-03
1.500000e+01	2.000000e+01	8.659950e-01	1.321439e-03	1.321439e-03
2.000000e+01	2.500000e+01	8.902245e-01	1.594917e-03	1.594917e-03
2.500000e+01	3.000000e+01	9.083881e-01	1.895695e-03	1.895695e-03
3.000000e+01	3.500000e+01	9.287762e-01	2.229717e-03	2.229717e-03
3.500000e+01	4.000000e+01	9.467083e-01	2.591345e-03	2.591345e-03
4.000000e+01	4.500000e+01	9.611349e-01	2.994788e-03	2.994788e-03
4.500000e+01	5.000000e+01	9.788012e-01	3.425574e-03	3.425574e-03
5.000000e+01	5.500000e+01	9.900298e-01	3.865698e-03	3.865698e-03
5.500000e+01	6.000000e+01	1.000748e+00	4.331816e-03	4.331816e-03
6.000000e+01	6.500000e+01	1.013648e+00	4.919765e-03	4.919765e-03
6.500000e+01	7.000000e+01	1.020860e+00	5.506459e-03	5.506459e-03
7.000000e+01	7.500000e+01	1.025881e+00	6.104700e-03	6.104700e-03
7.500000e+01	8.000000e+01	1.035160e+00	6.813309e-03	6.813309e-03
8.000000e+01	8.500000e+01	1.051428e+00	7.606005e-03	7.606005e-03
8.500000e+01	9.000000e+01	1.051973e+00	8.470424e-03	8.470424e-03
9.000000e+01	9.500000e+01	1.074071e+00	9.482210e-03	9.482210e-03
9.500000e+01	1.000000e+02	1.067109e+00	1.020627e-02	1.020627e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d02-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d02-x01-y01
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.177187e-01	6.421536e-03	6.421536e-03
5.000000e+00	1.000000e+01	8.053663e-01	2.528350e-03	2.528350e-03
1.000000e+01	1.500000e+01	8.489234e-01	2.290664e-03	2.290664e-03
1.500000e+01	2.000000e+01	8.780301e-01	2.725575e-03	2.725575e-03
2.000000e+01	2.500000e+01	9.113942e-01	5.282259e-03	5.282259e-03
2.500000e+01	3.000000e+01	9.394681e-01	3.204436e-03	3.204436e-03
3.000000e+01	3.500000e+01	9.702302e-01	3.871474e-03	3.871474e-03
3.500000e+01	4.000000e+01	9.889329e-01	3.936277e-03	3.936277e-03
4.000000e+01	4.500000e+01	1.008193e+00	4.881832e-03	4.881832e-03
4.500000e+01	5.000000e+01	1.036648e+00	6.402695e-03	6.402695e-03
5.000000e+01	5.500000e+01	1.055778e+00	6.323809e-03	6.323809e-03
5.500000e+01	6.000000e+01	1.079269e+00	6.836893e-03	6.836893e-03
6.000000e+01	6.500000e+01	1.094097e+00	7.377448e-03	7.377448e-03
6.500000e+01	7.000000e+01	1.106890e+00	8.312677e-03	8.312677e-03
7.000000e+01	7.500000e+01	1.138282e+00	9.800567e-03	9.800567e-03
7.500000e+01	8.000000e+01	1.141051e+00	1.182393e-02	1.182393e-02
8.000000e+01	8.500000e+01	1.139375e+00	1.175171e-02	1.175171e-02
8.500000e+01	9.000000e+01	1.177909e+00	1.403254e-02	1.403254e-02
9.000000e+01	9.500000e+01	1.213300e+00	1.714668e-02	1.714668e-02
9.500000e+01	1.000000e+02	1.229342e+00	1.789011e-02	1.789011e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d02-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d02-x01-y01
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.795563e-01	2.588374e-03	2.588374e-03
5.000000e+00	1.000000e+01	8.439691e-01	1.268693e-03	1.268693e-03
1.000000e+01	1.500000e+01	8.762852e-01	1.169931e-03	1.169931e-03
1.500000e+01	2.000000e+01	8.997379e-01	1.242771e-03	1.242771e-03
2.000000e+01	2.500000e+01	9.206262e-01	2.737628e-03	2.737628e-03
2.500000e+01	3.000000e+01	9.454935e-01	1.643019e-03	1.643019e-03
3.000000e+01	3.500000e+01	9.590202e-01	3.677310e-03	3.677310e-03
3.500000e+01	4.000000e+01	9.836670e-01	1.981613e-03	1.981613e-03
4.000000e+01	4.500000e+01	1.005269e+00	2.390936e-03	2.390936e-03
4.500000e+01	5.000000e+01	1.017009e+00	2.675003e-03	2.675003e-03
5.000000e+01	5.500000e+01	1.033812e+00	2.964489e-03	2.964489e-03
5.500000e+01	6.000000e+01	1.050575e+00	3.656548e-03	3.656548e-03
6.000000e+01	6.500000e+01	1.055552e+00	4.889959e-03	4.889959e-03
6.500000e+01	7.000000e+01	1.075545e+00	4.515542e-03	4.515542e-03
7.000000e+01	7.500000e+01	1.087948e+00	4.827216e-03	4.827216e-03
7.500000e+01	8.000000e+01	1.090148e+00	5.633807e-03	5.633807e-03
8.000000e+01	8.500000e+01	1.108618e+00	6.594950e-03	6.594950e-03
8.500000e+01	9.000000e+01	1.102839e+00	1.690666e-02	1.690666e-02
9.000000e+01	9.500000e+01	1.118271e+00	7.901269e-03	7.901269e-03
9.500000e+01	1.000000e+02	1.135349e+00	7.996313e-03	7.996313e-03
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d02-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d02-x01-y01
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.318972e-01	4.775247e-03	4.775247e-03
5.000000e+00	1.000000e+01	6.973943e-01	2.048559e-03	2.048559e-03
1.000000e+01	1.500000e+01	7.268425e-01	1.865682e-03	1.865682e-03
1.500000e+01	2.000000e+01	7.495409e-01	2.696177e-03	2.696177e-03
2.000000e+01	2.500000e+01	7.762884e-01	2.168519e-03	2.168519e-03
2.500000e+01	3.000000e+01	7.993415e-01	5.893598e-03	5.893598e-03
3.000000e+01	3.500000e+01	8.149738e-01	2.766614e-03	2.766614e-03
3.500000e+01	4.000000e+01	8.314955e-01	3.159554e-03	3.159554e-03
4.000000e+01	4.500000e+01	8.470727e-01	3.926646e-03	3.926646e-03
4.500000e+01	5.000000e+01	8.626454e-01	4.428466e-03	4.428466e-03
5.000000e+01	5.500000e+01	8.894548e-01	4.951938e-03	4.951938e-03
5.500000e+01	6.000000e+01	8.997491e-01	5.227540e-03	5.227540e-03
6.000000e+01	6.500000e+01	9.172659e-01	6.041960e-03	6.041960e-03
6.500000e+01	7.000000e+01	9.218376e-01	6.330612e-03	6.330612e-03
7.000000e+01	7.500000e+01	9.352434e-01	7.628626e-03	7.628626e-03
7.500000e+01	8.000000e+01	9.554558e-01	8.858452e-03	8.858452e-03
8.000000e+01	8.500000e+01	9.673534e-01	9.159721e-03	9.159721e-03
8.500000e+01	9.000000e+01	9.604669e-01	1.224050e-02	1.224050e-02
9.000000e+01	9.500000e+01	9.926027e-01	1.244209e-02	1.244209e-02
9.500000e+01	1.000000e+02	9.913880e-01	1.345906e-02	1.345906e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.177187e-01	6.421536e-03	6.421536e-03
5.000000e+00	1.000000e+01	8.053663e-01	2.528350e-03	2.528350e-03
1.000000e+01	1.500000e+01	8.489234e-01	2.290664e-03	2.290664e-03
1.500000e+01	2.000000e+01	8.780301e-01	2.725575e-03	2.725575e-03
2.000000e+01	2.500000e+01	9.113942e-01	5.282259e-03	5.282259e-03
2.500000e+01	3.000000e+01	9.394681e-01	3.204436e-03	3.204436e-03
3.000000e+01	3.500000e+01	9.702302e-01	3.871474e-03	3.871474e-03
3.500000e+01	4.000000e+01	9.889329e-01	3.936277e-03	3.936277e-03
4.000000e+01	4.500000e+01	1.008193e+00	4.881832e-03	4.881832e-03
4.500000e+01	5.000000e+01	1.036648e+00	6.402695e-03	6.402695e-03
5.000000e+01	5.500000e+01	1.055778e+00	6.323809e-03	6.323809e-03
5.500000e+01	6.000000e+01	1.079269e+00	6.836893e-03	6.836893e-03
6.000000e+01	6.500000e+01	1.094097e+00	7.377448e-03	7.377448e-03
6.500000e+01	7.000000e+01	1.106890e+00	8.312677e-03	8.312677e-03
7.000000e+01	7.500000e+01	1.138282e+00	9.800567e-03	9.800567e-03
7.500000e+01	8.000000e+01	1.141051e+00	1.182393e-02	1.182393e-02
8.000000e+01	8.500000e+01	1.139375e+00	1.175171e-02	1.175171e-02
8.500000e+01	9.000000e+01	1.177909e+00	1.403254e-02	1.403254e-02
9.000000e+01	9.500000e+01	1.213300e+00	1.714668e-02	1.714668e-02
9.500000e+01	1.000000e+02	1.229342e+00	1.789011e-02	1.789011e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.813878e-01	1.354431e-03	1.354431e-03
5.000000e+00	1.000000e+01	8.443549e-01	1.362647e-03	1.362647e-03
1.000000e+01	1.500000e+01	9.007899e-01	1.727904e-03	1.727904e-03
1.500000e+01	2.000000e+01	9.383036e-01	2.138973e-03	2.138973e-03
2.000000e+01	2.500000e+01	9.798039e-01	2.626472e-03	2.626472e-03
2.500000e+01	3.000000e+01	1.006821e+00	3.174575e-03	3.174575e-03
3.000000e+01	3.500000e+01	1.036982e+00	3.742257e-03	3.742257e-03
3.500000e+01	4.000000e+01	1.072835e+00	4.504019e-03	4.504019e-03
4.000000e+01	4.500000e+01	1.091905e+00	5.102292e-03	5.102292e-03
4.500000e+01	5.000000e+01	1.125243e+00	5.914999e-03	5.914999e-03
5.000000e+01	5.500000e+01	1.131836e+00	6.690857e-03	6.690857e-03
5.500000e+01	6.000000e+01	1.155475e+00	7.661083e-03	7.661083e-03
6.000000e+01	6.500000e+01	1.161796e+00	8.558552e-03	8.558552e-03
6.500000e+01	7.000000e+01	1.190058e+00	9.880258e-03	9.880258e-03
7.000000e+01	7.500000e+01	1.207988e+00	1.114620e-02	1.114620e-02
7.500000e+01	8.000000e+01	1.208154e+00	1.242226e-02	1.242226e-02
8.000000e+01	8.500000e+01	1.237266e+00	1.334604e-02	1.334604e-02
8.500000e+01	9.000000e+01	1.244487e+00	1.547119e-02	1.547119e-02
9.000000e+01	9.500000e+01	1.260044e+00	1.691146e-02	1.691146e-02
9.500000e+01	1.000000e+02	1.280005e+00	1.797205e-02	1.797205e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.795563e-01	2.588374e-03	2.588374e-03
5.000000e+00	1.000000e+01	8.439691e-01	1.268693e-03	1.268693e-03
1.000000e+01	1.500000e+01	8.762852e-01	1.169931e-03	1.169931e-03
1.500000e+01	2.000000e+01	8.997379e-01	1.242771e-03	1.242771e-03
2.000000e+01	2.500000e+01	9.206262e-01	2.737628e-03	2.737628e-03
2.500000e+01	3.000000e+01	9.454935e-01	1.643019e-03	1.643019e-03
3.000000e+01	3.500000e+01	9.590202e-01	3.677310e-03	3.677310e-03
3.500000e+01	4.000000e+01	9.836670e-01	1.981613e-03	1.981613e-03
4.000000e+01	4.500000e+01	1.005269e+00	2.390936e-03	2.390936e-03
4.500000e+01	5.000000e+01	1.017009e+00	2.675003e-03	2.675003e-03
5.000000e+01	5.500000e+01	1.033812e+00	2.964489e-03	2.964489e-03
5.500000e+01	6.000000e+01	1.050575e+00	3.656548e-03	3.656548e-03
6.000000e+01	6.500000e+01	1.055552e+00	4.889959e-03	4.889959e-03
6.500000e+01	7.000000e+01	1.075545e+00	4.515542e-03	4.515542e-03
7.000000e+01	7.500000e+01	1.087948e+00	4.827216e-03	4.827216e-03
7.500000e+01	8.000000e+01	1.090148e+00	5.633807e-03	5.633807e-03
8.000000e+01	8.500000e+01	1.108618e+00	6.594950e-03	6.594950e-03
8.500000e+01	9.000000e+01	1.102839e+00	1.690666e-02	1.690666e-02
9.000000e+01	9.500000e+01	1.118271e+00	7.901269e-03	7.901269e-03
9.500000e+01	1.000000e+02	1.135349e+00	7.996313e-03	7.996313e-03
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	8.140570e-01	8.905098e-04	8.905098e-04
5.000000e+00	1.000000e+01	8.564826e-01	8.949329e-04	8.949329e-04
1.000000e+01	1.500000e+01	8.800734e-01	1.113045e-03	1.113045e-03
1.500000e+01	2.000000e+01	9.102096e-01	1.367455e-03	1.367455e-03
2.000000e+01	2.500000e+01	9.307214e-01	1.659730e-03	1.659730e-03
2.500000e+01	3.000000e+01	9.509712e-01	1.964445e-03	1.964445e-03
3.000000e+01	3.500000e+01	9.665709e-01	2.310139e-03	2.310139e-03
3.500000e+01	4.000000e+01	9.902981e-01	2.690724e-03	2.690724e-03
4.000000e+01	4.500000e+01	9.977876e-01	3.083327e-03	3.083327e-03
4.500000e+01	5.000000e+01	1.017890e+00	3.542745e-03	3.542745e-03
5.000000e+01	5.500000e+01	1.029304e+00	4.039935e-03	4.039935e-03
5.500000e+01	6.000000e+01	1.038317e+00	4.508230e-03	4.508230e-03
6.000000e+01	6.500000e+01	1.057443e+00	5.120307e-03	5.120307e-03
6.500000e+01	7.000000e+01	1.064560e+00	5.668998e-03	5.668998e-03
7.000000e+01	7.500000e+01	1.079745e+00	6.437265e-03	6.437265e-03
7.500000e+01	8.000000e+01	1.074264e+00	7.024515e-03	7.024515e-03
8.000000e+01	8.500000e+01	1.095292e+00	7.887852e-03	7.887852e-03
8.500000e+01	9.000000e+01	1.095297e+00	8.594094e-03	8.594094e-03
9.000000e+01	9.500000e+01	1.089485e+00	9.720558e-03	9.720558e-03
9.500000e+01	1.000000e+02	1.108378e+00	1.048371e-02	1.048371e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.318972e-01	4.775247e-03	4.775247e-03
5.000000e+00	1.000000e+01	6.973943e-01	2.048559e-03	2.048559e-03
1.000000e+01	1.500000e+01	7.268425e-01	1.865682e-03	1.865682e-03
1.500000e+01	2.000000e+01	7.495409e-01	2.696177e-03	2.696177e-03
2.000000e+01	2.500000e+01	7.762884e-01	2.168519e-03	2.168519e-03
2.500000e+01	3.000000e+01	7.993415e-01	5.893598e-03	5.893598e-03
3.000000e+01	3.500000e+01	8.149738e-01	2.766614e-03	2.766614e-03
3.500000e+01	4.000000e+01	8.314955e-01	3.159554e-03	3.159554e-03
4.000000e+01	4.500000e+01	8.470727e-01	3.926646e-03	3.926646e-03
4.500000e+01	5.000000e+01	8.626454e-01	4.428466e-03	4.428466e-03
5.000000e+01	5.500000e+01	8.894548e-01	4.951938e-03	4.951938e-03
5.500000e+01	6.000000e+01	8.997491e-01	5.227540e-03	5.227540e-03
6.000000e+01	6.500000e+01	9.172659e-01	6.041960e-03	6.041960e-03
6.500000e+01	7.000000e+01	9.218376e-01	6.330612e-03	6.330612e-03
7.000000e+01	7.500000e+01	9.352434e-01	7.628626e-03	7.628626e-03
7.500000e+01	8.000000e+01	9.554558e-01	8.858452e-03	8.858452e-03
8.000000e+01	8.500000e+01	9.673534e-01	9.159721e-03	9.159721e-03
8.500000e+01	9.000000e+01	9.604669e-01	1.224050e-02	1.224050e-02
9.000000e+01	9.500000e+01	9.926027e-01	1.244209e-02	1.244209e-02
9.500000e+01	1.000000e+02	9.913880e-01	1.345906e-02	1.345906e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d02-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d02-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.723640e-01	8.457005e-04	8.457005e-04
5.000000e+00	1.000000e+01	7.045596e-01	8.832882e-04	8.832882e-04
1.000000e+01	1.500000e+01	7.320590e-01	1.139298e-03	1.139298e-03
1.500000e+01	2.000000e+01	7.571441e-01	1.425614e-03	1.425614e-03
2.000000e+01	2.500000e+01	7.763457e-01	1.740154e-03	1.740154e-03
2.500000e+01	3.000000e+01	7.965632e-01	2.100619e-03	2.100619e-03
3.000000e+01	3.500000e+01	8.133632e-01	2.481639e-03	2.481639e-03
3.500000e+01	4.000000e+01	8.286149e-01	2.910503e-03	2.910503e-03
4.000000e+01	4.500000e+01	8.411986e-01	3.362750e-03	3.362750e-03
4.500000e+01	5.000000e+01	8.554875e-01	3.813501e-03	3.813501e-03
5.000000e+01	5.500000e+01	8.733404e-01	4.399675e-03	4.399675e-03
5.500000e+01	6.000000e+01	8.782536e-01	5.024588e-03	5.024588e-03
6.000000e+01	6.500000e+01	8.822064e-01	5.544921e-03	5.544921e-03
6.500000e+01	7.000000e+01	8.878857e-01	6.224683e-03	6.224683e-03
7.000000e+01	7.500000e+01	8.975567e-01	6.742748e-03	6.742748e-03
7.500000e+01	8.000000e+01	9.169627e-01	7.841544e-03	7.841544e-03
8.000000e+01	8.500000e+01	9.208515e-01	8.664181e-03	8.664181e-03
8.500000e+01	9.000000e+01	9.185425e-01	9.716320e-03	9.716320e-03
9.000000e+01	9.500000e+01	9.305758e-01	1.048283e-02	1.048283e-02
9.500000e+01	1.000000e+02	9.670096e-01	1.199843e-02	1.199843e-02
# END HISTO1D



==> plots/CMS_2012_I1107658/d04-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d04-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d04-x01-y01
DrawOnly=/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d04-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d04-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d04-x01-y01
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Toward region
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.19
RatioPlotYSize=3
RatioPlotYMin=0.6
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/CMS_2012_I1107658/d04-x01-y01
XLabel=$p_\text{T}^Z$ [GeV]
YLabel=$\langle\mathrm{d}^2 \sum p_\perp/\mathrm{d}\eta\mathrm{d}\phi\rangle$ [GeV]
LegendYPos=0.4
Legend=0
# END PLOT

# BEGIN HISTO1D /CMS_2012_I1107658/d04-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I1107658/d04-x01-y01
PolyMarker=*
Title=\textsc{CMS}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.399000e-01	1.648730e-02	1.648730e-02
5.000000e+00	1.000000e+01	7.798000e-01	1.736830e-02	1.736830e-02
1.000000e+01	1.500000e+01	8.258000e-01	1.845670e-02	1.845670e-02
1.500000e+01	2.000000e+01	8.784000e-01	1.972990e-02	1.972990e-02
2.000000e+01	2.500000e+01	9.221000e-01	2.089250e-02	2.089250e-02
2.500000e+01	3.000000e+01	9.541000e-01	2.180210e-02	2.180210e-02
3.000000e+01	3.500000e+01	9.792000e-01	2.263790e-02	2.263790e-02
3.500000e+01	4.000000e+01	1.010000e+00	2.379300e-02	2.379300e-02
4.000000e+01	4.500000e+01	1.042000e+00	2.500370e-02	2.500370e-02
4.500000e+01	5.000000e+01	1.076000e+00	2.641160e-02	2.641160e-02
5.000000e+01	5.500000e+01	1.090000e+00	2.746190e-02	2.746190e-02
5.500000e+01	6.000000e+01	1.131000e+00	3.020020e-02	3.020020e-02
6.000000e+01	6.500000e+01	1.171000e+00	3.182090e-02	3.182090e-02
6.500000e+01	7.000000e+01	1.171000e+00	3.280430e-02	3.280430e-02
7.000000e+01	7.500000e+01	1.181000e+00	3.554670e-02	3.554670e-02
7.500000e+01	8.000000e+01	1.219000e+00	3.825270e-02	3.825270e-02
8.000000e+01	8.500000e+01	1.297000e+00	4.623080e-02	4.623080e-02
8.500000e+01	9.000000e+01	1.276000e+00	4.361900e-02	4.361900e-02
9.000000e+01	9.500000e+01	1.313000e+00	5.614310e-02	5.614310e-02
9.500000e+01	1.000000e+02	1.291000e+00	5.294580e-02	5.294580e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.316996e-01	2.968748e-03	2.968748e-03
5.000000e+00	1.000000e+01	7.906488e-01	1.535027e-03	1.535027e-03
1.000000e+01	1.500000e+01	8.254934e-01	1.378615e-03	1.378615e-03
1.500000e+01	2.000000e+01	8.556471e-01	1.624811e-03	1.624811e-03
2.000000e+01	2.500000e+01	8.877538e-01	3.616574e-03	3.616574e-03
2.500000e+01	3.000000e+01	9.191675e-01	3.698138e-03	3.698138e-03
3.000000e+01	3.500000e+01	9.483952e-01	3.704616e-03	3.704616e-03
3.500000e+01	4.000000e+01	9.895227e-01	3.150803e-03	3.150803e-03
4.000000e+01	4.500000e+01	1.011897e+00	3.827001e-03	3.827001e-03
4.500000e+01	5.000000e+01	1.040485e+00	4.679759e-03	4.679759e-03
5.000000e+01	5.500000e+01	1.070818e+00	5.313817e-03	5.313817e-03
5.500000e+01	6.000000e+01	1.108755e+00	6.534637e-03	6.534637e-03
6.000000e+01	6.500000e+01	1.142771e+00	9.623979e-03	9.623979e-03
6.500000e+01	7.000000e+01	1.160259e+00	8.882875e-03	8.882875e-03
7.000000e+01	7.500000e+01	1.200077e+00	9.859707e-03	9.859707e-03
7.500000e+01	8.000000e+01	1.200472e+00	1.243560e-02	1.243560e-02
8.000000e+01	8.500000e+01	1.251617e+00	1.515034e-02	1.515034e-02
8.500000e+01	9.000000e+01	1.258880e+00	3.748860e-02	3.748860e-02
9.000000e+01	9.500000e+01	1.287680e+00	1.614064e-02	1.614064e-02
9.500000e+01	1.000000e+02	1.347586e+00	2.055165e-02	2.055165e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d04-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.327292e-02	8.727366e-04	8.727366e-04
5.000000e+00	1.000000e+01	8.899038e-02	5.606267e-04	5.606267e-04
1.000000e+01	1.500000e+01	1.149450e-01	6.484748e-04	6.484748e-04
1.500000e+01	2.000000e+01	1.437688e-01	8.812941e-04	8.812941e-04
2.000000e+01	2.500000e+01	1.765338e-01	2.128339e-03	2.128339e-03
2.500000e+01	3.000000e+01	2.108230e-01	2.520923e-03	2.520923e-03
3.000000e+01	3.500000e+01	2.423088e-01	2.634933e-03	2.634933e-03
3.500000e+01	4.000000e+01	2.745845e-01	2.488935e-03	2.488935e-03
4.000000e+01	4.500000e+01	3.063263e-01	2.937534e-03	2.937534e-03
4.500000e+01	5.000000e+01	3.362725e-01	3.769570e-03	3.769570e-03
5.000000e+01	5.500000e+01	3.718957e-01	4.594023e-03	4.594023e-03
5.500000e+01	6.000000e+01	4.034689e-01	5.836600e-03	5.836600e-03
6.000000e+01	6.500000e+01	4.266973e-01	7.472165e-03	7.472165e-03
6.500000e+01	7.000000e+01	4.619915e-01	8.314602e-03	8.314602e-03
7.000000e+01	7.500000e+01	4.928428e-01	9.060922e-03	9.060922e-03
7.500000e+01	8.000000e+01	5.104413e-01	1.079178e-02	1.079178e-02
8.000000e+01	8.500000e+01	5.486772e-01	1.205668e-02	1.205668e-02
8.500000e+01	9.000000e+01	5.807788e-01	3.716952e-02	3.716952e-02
9.000000e+01	9.500000e+01	6.145199e-01	1.603664e-02	1.603664e-02
9.500000e+01	1.000000e+02	6.082884e-01	1.665056e-02	1.665056e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d04-x01-y01
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.316996e-01	1.942559e-03	2.087059e-03
5.000000e+00	1.000000e+01	7.906488e-01	5.282282e-03	6.124187e-03
1.000000e+01	1.500000e+01	8.254934e-01	6.315800e-03	7.444523e-03
1.500000e+01	2.000000e+01	8.556471e-01	8.691321e-03	1.055128e-02
2.000000e+01	2.500000e+01	8.877538e-01	1.118941e-02	1.397328e-02
2.500000e+01	3.000000e+01	9.191675e-01	1.383752e-02	1.772808e-02
3.000000e+01	3.500000e+01	9.483952e-01	1.694649e-02	2.184935e-02
3.500000e+01	4.000000e+01	9.895227e-01	2.151930e-02	2.778290e-02
4.000000e+01	4.500000e+01	1.011897e+00	2.349582e-02	3.053800e-02
4.500000e+01	5.000000e+01	1.040485e+00	2.597736e-02	3.389423e-02
5.000000e+01	5.500000e+01	1.070818e+00	2.946707e-02	3.870625e-02
5.500000e+01	6.000000e+01	1.108755e+00	3.244374e-02	4.298485e-02
6.000000e+01	6.500000e+01	1.142771e+00	3.650456e-02	4.850676e-02
6.500000e+01	7.000000e+01	1.160259e+00	3.721926e-02	4.988985e-02
7.000000e+01	7.500000e+01	1.200077e+00	4.237469e-02	5.607853e-02
7.500000e+01	8.000000e+01	1.200472e+00	4.137887e-02	5.569613e-02
8.000000e+01	8.500000e+01	1.251617e+00	4.834844e-02	6.543855e-02
8.500000e+01	9.000000e+01	1.258880e+00	4.342759e-02	5.778292e-02
9.000000e+01	9.500000e+01	1.287680e+00	4.598813e-02	6.239127e-02
9.500000e+01	1.000000e+02	1.347586e+00	4.891213e-02	6.766610e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d04-x01-y01
Title= \ \ " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.327292e-02	6.243566e-03	7.432140e-03
5.000000e+00	1.000000e+01	8.899038e-02	5.907533e-03	6.841575e-03
1.000000e+01	1.500000e+01	1.149450e-01	6.945176e-03	8.188688e-03
1.500000e+01	2.000000e+01	1.437688e-01	8.933665e-03	1.088833e-02
2.000000e+01	2.500000e+01	1.765338e-01	1.162030e-02	1.451920e-02
2.500000e+01	3.000000e+01	2.108230e-01	1.479434e-02	1.888305e-02
3.000000e+01	3.500000e+01	2.423088e-01	1.769298e-02	2.270752e-02
3.500000e+01	4.000000e+01	2.745845e-01	2.089369e-02	2.708407e-02
4.000000e+01	4.500000e+01	3.063263e-01	2.345464e-02	3.048952e-02
4.500000e+01	5.000000e+01	3.362725e-01	2.706936e-02	3.558155e-02
5.000000e+01	5.500000e+01	3.718957e-01	3.038524e-02	3.982368e-02
5.500000e+01	6.000000e+01	4.034689e-01	3.327867e-02	4.380516e-02
6.000000e+01	6.500000e+01	4.266973e-01	3.519464e-02	4.676747e-02
6.500000e+01	7.000000e+01	4.619915e-01	3.871920e-02	5.188368e-02
7.000000e+01	7.500000e+01	4.928428e-01	4.288219e-02	5.701501e-02
7.500000e+01	8.000000e+01	5.104413e-01	4.046997e-02	5.423306e-02
8.000000e+01	8.500000e+01	5.486772e-01	4.715787e-02	6.422842e-02
8.500000e+01	9.000000e+01	5.807788e-01	4.725192e-02	6.348281e-02
9.000000e+01	9.500000e+01	6.145199e-01	5.272122e-02	7.161572e-02
9.500000e+01	1.000000e+02	6.082884e-01	4.726813e-02	6.461908e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d04-x01-y01
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.660498e-01	9.869061e-04	9.869061e-04
5.000000e+00	1.000000e+01	7.909281e-01	9.995910e-04	9.995910e-04
1.000000e+01	1.500000e+01	8.077714e-01	1.252422e-03	1.252422e-03
1.500000e+01	2.000000e+01	8.270377e-01	1.550785e-03	1.550785e-03
2.000000e+01	2.500000e+01	8.436542e-01	1.887940e-03	1.887940e-03
2.500000e+01	3.000000e+01	8.598586e-01	2.259679e-03	2.259679e-03
3.000000e+01	3.500000e+01	8.778126e-01	2.721198e-03	2.721198e-03
3.500000e+01	4.000000e+01	8.996872e-01	3.211388e-03	3.211388e-03
4.000000e+01	4.500000e+01	9.175976e-01	3.798306e-03	3.798306e-03
4.500000e+01	5.000000e+01	9.359202e-01	4.350255e-03	4.350255e-03
5.000000e+01	5.500000e+01	9.377035e-01	4.845321e-03	4.845321e-03
5.500000e+01	6.000000e+01	9.646000e-01	5.768765e-03	5.768765e-03
6.000000e+01	6.500000e+01	9.804396e-01	6.568208e-03	6.568208e-03
6.500000e+01	7.000000e+01	9.768277e-01	7.453556e-03	7.453556e-03
7.000000e+01	7.500000e+01	1.002685e+00	8.389202e-03	8.389202e-03
7.500000e+01	8.000000e+01	1.022860e+00	9.765755e-03	9.765755e-03
8.000000e+01	8.500000e+01	1.041492e+00	1.120157e-02	1.120157e-02
8.500000e+01	9.000000e+01	1.032749e+00	1.211482e-02	1.211482e-02
9.000000e+01	9.500000e+01	1.037631e+00	1.349647e-02	1.349647e-02
9.500000e+01	1.000000e+02	1.075298e+00	1.539718e-02	1.539718e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d04-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d04-x01-y01
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.197212e-01	7.723108e-03	7.723108e-03
5.000000e+00	1.000000e+01	8.080208e-01	3.090632e-03	3.090632e-03
1.000000e+01	1.500000e+01	8.639268e-01	2.899842e-03	2.899842e-03
1.500000e+01	2.000000e+01	9.003049e-01	3.612461e-03	3.612461e-03
2.000000e+01	2.500000e+01	9.427526e-01	7.276724e-03	7.276724e-03
2.500000e+01	3.000000e+01	9.741305e-01	4.675233e-03	4.675233e-03
3.000000e+01	3.500000e+01	1.023285e+00	6.122702e-03	6.122702e-03
3.500000e+01	4.000000e+01	1.060361e+00	6.276175e-03	6.276175e-03
4.000000e+01	4.500000e+01	1.082795e+00	8.020345e-03	8.020345e-03
4.500000e+01	5.000000e+01	1.124882e+00	1.128714e-02	1.128714e-02
5.000000e+01	5.500000e+01	1.157486e+00	1.112007e-02	1.112007e-02
5.500000e+01	6.000000e+01	1.199078e+00	1.260186e-02	1.260186e-02
6.000000e+01	6.500000e+01	1.224376e+00	1.522171e-02	1.522171e-02
6.500000e+01	7.000000e+01	1.270823e+00	1.739183e-02	1.739183e-02
7.000000e+01	7.500000e+01	1.292745e+00	1.892617e-02	1.892617e-02
7.500000e+01	8.000000e+01	1.330375e+00	2.648273e-02	2.648273e-02
8.000000e+01	8.500000e+01	1.341287e+00	2.610559e-02	2.610559e-02
8.500000e+01	9.000000e+01	1.432333e+00	3.705557e-02	3.705557e-02
9.000000e+01	9.500000e+01	1.422318e+00	3.943765e-02	3.943765e-02
9.500000e+01	1.000000e+02	1.520354e+00	4.676530e-02	4.676530e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d04-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d04-x01-y01
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.706073e-01	2.989851e-03	2.989851e-03
5.000000e+00	1.000000e+01	8.266817e-01	1.494084e-03	1.494084e-03
1.000000e+01	1.500000e+01	8.630760e-01	1.415373e-03	1.415373e-03
1.500000e+01	2.000000e+01	8.929154e-01	1.584974e-03	1.584974e-03
2.000000e+01	2.500000e+01	9.250601e-01	3.643912e-03	3.643912e-03
2.500000e+01	3.000000e+01	9.568103e-01	2.292119e-03	2.292119e-03
3.000000e+01	3.500000e+01	9.877097e-01	5.439650e-03	5.439650e-03
3.500000e+01	4.000000e+01	1.017829e+00	3.082372e-03	3.082372e-03
4.000000e+01	4.500000e+01	1.050714e+00	3.828015e-03	3.828015e-03
4.500000e+01	5.000000e+01	1.084641e+00	4.607489e-03	4.607489e-03
5.000000e+01	5.500000e+01	1.111260e+00	5.321972e-03	5.321972e-03
5.500000e+01	6.000000e+01	1.149392e+00	6.699575e-03	6.699575e-03
6.000000e+01	6.500000e+01	1.157061e+00	9.245309e-03	9.245309e-03
6.500000e+01	7.000000e+01	1.202830e+00	8.945127e-03	8.945127e-03
7.000000e+01	7.500000e+01	1.219230e+00	9.812300e-03	9.812300e-03
7.500000e+01	8.000000e+01	1.244796e+00	1.198363e-02	1.198363e-02
8.000000e+01	8.500000e+01	1.285055e+00	1.480206e-02	1.480206e-02
8.500000e+01	9.000000e+01	1.304314e+00	3.993811e-02	3.993811e-02
9.000000e+01	9.500000e+01	1.322960e+00	1.848369e-02	1.848369e-02
9.500000e+01	1.000000e+02	1.354876e+00	1.879901e-02	1.879901e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d04-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d04-x01-y01
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.052722e-01	5.391455e-03	5.391455e-03
5.000000e+00	1.000000e+01	6.615840e-01	2.369520e-03	2.369520e-03
1.000000e+01	1.500000e+01	6.909448e-01	2.237455e-03	2.237455e-03
1.500000e+01	2.000000e+01	7.205816e-01	3.434922e-03	3.434922e-03
2.000000e+01	2.500000e+01	7.562757e-01	2.915438e-03	2.915438e-03
2.500000e+01	3.000000e+01	7.883319e-01	8.510312e-03	8.510312e-03
3.000000e+01	3.500000e+01	8.177277e-01	4.337185e-03	4.337185e-03
3.500000e+01	4.000000e+01	8.449347e-01	5.064852e-03	5.064852e-03
4.000000e+01	4.500000e+01	8.700220e-01	6.364759e-03	6.364759e-03
4.500000e+01	5.000000e+01	8.939574e-01	7.367659e-03	7.367659e-03
5.000000e+01	5.500000e+01	9.352659e-01	9.019434e-03	9.019434e-03
5.500000e+01	6.000000e+01	9.791968e-01	1.049443e-02	1.049443e-02
6.000000e+01	6.500000e+01	9.941182e-01	1.241571e-02	1.241571e-02
6.500000e+01	7.000000e+01	1.025437e+00	1.362484e-02	1.362484e-02
7.000000e+01	7.500000e+01	1.025402e+00	1.530377e-02	1.530377e-02
7.500000e+01	8.000000e+01	1.075827e+00	2.008048e-02	2.008048e-02
8.000000e+01	8.500000e+01	1.115950e+00	2.261792e-02	2.261792e-02
8.500000e+01	9.000000e+01	1.129696e+00	3.088178e-02	3.088178e-02
9.000000e+01	9.500000e+01	1.181022e+00	3.073609e-02	3.073609e-02
9.500000e+01	1.000000e+02	1.197895e+00	3.590435e-02	3.590435e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.197212e-01	7.723108e-03	7.723108e-03
5.000000e+00	1.000000e+01	8.080208e-01	3.090632e-03	3.090632e-03
1.000000e+01	1.500000e+01	8.639268e-01	2.899842e-03	2.899842e-03
1.500000e+01	2.000000e+01	9.003049e-01	3.612461e-03	3.612461e-03
2.000000e+01	2.500000e+01	9.427526e-01	7.276724e-03	7.276724e-03
2.500000e+01	3.000000e+01	9.741305e-01	4.675233e-03	4.675233e-03
3.000000e+01	3.500000e+01	1.023285e+00	6.122702e-03	6.122702e-03
3.500000e+01	4.000000e+01	1.060361e+00	6.276175e-03	6.276175e-03
4.000000e+01	4.500000e+01	1.082795e+00	8.020345e-03	8.020345e-03
4.500000e+01	5.000000e+01	1.124882e+00	1.128714e-02	1.128714e-02
5.000000e+01	5.500000e+01	1.157486e+00	1.112007e-02	1.112007e-02
5.500000e+01	6.000000e+01	1.199078e+00	1.260186e-02	1.260186e-02
6.000000e+01	6.500000e+01	1.224376e+00	1.522171e-02	1.522171e-02
6.500000e+01	7.000000e+01	1.270823e+00	1.739183e-02	1.739183e-02
7.000000e+01	7.500000e+01	1.292745e+00	1.892617e-02	1.892617e-02
7.500000e+01	8.000000e+01	1.330375e+00	2.648273e-02	2.648273e-02
8.000000e+01	8.500000e+01	1.341287e+00	2.610559e-02	2.610559e-02
8.500000e+01	9.000000e+01	1.432333e+00	3.705557e-02	3.705557e-02
9.000000e+01	9.500000e+01	1.422318e+00	3.943765e-02	3.943765e-02
9.500000e+01	1.000000e+02	1.520354e+00	4.676530e-02	4.676530e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d04-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.876419e-01	1.613699e-03	1.613699e-03
5.000000e+00	1.000000e+01	8.307944e-01	1.620988e-03	1.620988e-03
1.000000e+01	1.500000e+01	8.736003e-01	2.069453e-03	2.069453e-03
1.500000e+01	2.000000e+01	9.005220e-01	2.578786e-03	2.578786e-03
2.000000e+01	2.500000e+01	9.398691e-01	3.263549e-03	3.263549e-03
2.500000e+01	3.000000e+01	9.666660e-01	3.923933e-03	3.923933e-03
3.000000e+01	3.500000e+01	1.000980e+00	4.745090e-03	4.745090e-03
3.500000e+01	4.000000e+01	1.028250e+00	5.572757e-03	5.572757e-03
4.000000e+01	4.500000e+01	1.049724e+00	6.594125e-03	6.594125e-03
4.500000e+01	5.000000e+01	1.097950e+00	7.963622e-03	7.963622e-03
5.000000e+01	5.500000e+01	1.114908e+00	9.098689e-03	9.098689e-03
5.500000e+01	6.000000e+01	1.137414e+00	1.031588e-02	1.031588e-02
6.000000e+01	6.500000e+01	1.156323e+00	1.198272e-02	1.198272e-02
6.500000e+01	7.000000e+01	1.185917e+00	1.408958e-02	1.408958e-02
7.000000e+01	7.500000e+01	1.220686e+00	1.635875e-02	1.635875e-02
7.500000e+01	8.000000e+01	1.215344e+00	1.772169e-02	1.772169e-02
8.000000e+01	8.500000e+01	1.202406e+00	1.933030e-02	1.933030e-02
8.500000e+01	9.000000e+01	1.266505e+00	2.417174e-02	2.417174e-02
9.000000e+01	9.500000e+01	1.296068e+00	2.566477e-02	2.566477e-02
9.500000e+01	1.000000e+02	1.293790e+00	3.145751e-02	3.145751e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.706073e-01	2.989851e-03	2.989851e-03
5.000000e+00	1.000000e+01	8.266817e-01	1.494084e-03	1.494084e-03
1.000000e+01	1.500000e+01	8.630760e-01	1.415373e-03	1.415373e-03
1.500000e+01	2.000000e+01	8.929154e-01	1.584974e-03	1.584974e-03
2.000000e+01	2.500000e+01	9.250601e-01	3.643912e-03	3.643912e-03
2.500000e+01	3.000000e+01	9.568103e-01	2.292119e-03	2.292119e-03
3.000000e+01	3.500000e+01	9.877097e-01	5.439650e-03	5.439650e-03
3.500000e+01	4.000000e+01	1.017829e+00	3.082372e-03	3.082372e-03
4.000000e+01	4.500000e+01	1.050714e+00	3.828015e-03	3.828015e-03
4.500000e+01	5.000000e+01	1.084641e+00	4.607489e-03	4.607489e-03
5.000000e+01	5.500000e+01	1.111260e+00	5.321972e-03	5.321972e-03
5.500000e+01	6.000000e+01	1.149392e+00	6.699575e-03	6.699575e-03
6.000000e+01	6.500000e+01	1.157061e+00	9.245309e-03	9.245309e-03
6.500000e+01	7.000000e+01	1.202830e+00	8.945127e-03	8.945127e-03
7.000000e+01	7.500000e+01	1.219230e+00	9.812300e-03	9.812300e-03
7.500000e+01	8.000000e+01	1.244796e+00	1.198363e-02	1.198363e-02
8.000000e+01	8.500000e+01	1.285055e+00	1.480206e-02	1.480206e-02
8.500000e+01	9.000000e+01	1.304314e+00	3.993811e-02	3.993811e-02
9.000000e+01	9.500000e+01	1.322960e+00	1.848369e-02	1.848369e-02
9.500000e+01	1.000000e+02	1.354876e+00	1.879901e-02	1.879901e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d04-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	8.025618e-01	1.018549e-03	1.018549e-03
5.000000e+00	1.000000e+01	8.293681e-01	1.032888e-03	1.032888e-03
1.000000e+01	1.500000e+01	8.443969e-01	1.288161e-03	1.288161e-03
1.500000e+01	2.000000e+01	8.662948e-01	1.598993e-03	1.598993e-03
2.000000e+01	2.500000e+01	8.823031e-01	1.950276e-03	1.950276e-03
2.500000e+01	3.000000e+01	8.998048e-01	2.338058e-03	2.338058e-03
3.000000e+01	3.500000e+01	9.169184e-01	2.804004e-03	2.804004e-03
3.500000e+01	4.000000e+01	9.430705e-01	3.357489e-03	3.357489e-03
4.000000e+01	4.500000e+01	9.502966e-01	3.876042e-03	3.876042e-03
4.500000e+01	5.000000e+01	9.765051e-01	4.528088e-03	4.528088e-03
5.000000e+01	5.500000e+01	9.897535e-01	5.228046e-03	5.228046e-03
5.500000e+01	6.000000e+01	9.968135e-01	5.926034e-03	5.926034e-03
6.000000e+01	6.500000e+01	1.010754e+00	6.702829e-03	6.702829e-03
6.500000e+01	7.000000e+01	1.031313e+00	7.951492e-03	7.951492e-03
7.000000e+01	7.500000e+01	1.043286e+00	8.869176e-03	8.869176e-03
7.500000e+01	8.000000e+01	1.062661e+00	1.023753e-02	1.023753e-02
8.000000e+01	8.500000e+01	1.043151e+00	1.097555e-02	1.097555e-02
8.500000e+01	9.000000e+01	1.103059e+00	1.314857e-02	1.314857e-02
9.000000e+01	9.500000e+01	1.088509e+00	1.512368e-02	1.512368e-02
9.500000e+01	1.000000e+02	1.083436e+00	1.537073e-02	1.537073e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d04-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.052722e-01	5.391455e-03	5.391455e-03
5.000000e+00	1.000000e+01	6.615840e-01	2.369520e-03	2.369520e-03
1.000000e+01	1.500000e+01	6.909448e-01	2.237455e-03	2.237455e-03
1.500000e+01	2.000000e+01	7.205816e-01	3.434922e-03	3.434922e-03
2.000000e+01	2.500000e+01	7.562757e-01	2.915438e-03	2.915438e-03
2.500000e+01	3.000000e+01	7.883319e-01	8.510312e-03	8.510312e-03
3.000000e+01	3.500000e+01	8.177277e-01	4.337185e-03	4.337185e-03
3.500000e+01	4.000000e+01	8.449347e-01	5.064852e-03	5.064852e-03
4.000000e+01	4.500000e+01	8.700220e-01	6.364759e-03	6.364759e-03
4.500000e+01	5.000000e+01	8.939574e-01	7.367659e-03	7.367659e-03
5.000000e+01	5.500000e+01	9.352659e-01	9.019434e-03	9.019434e-03
5.500000e+01	6.000000e+01	9.791968e-01	1.049443e-02	1.049443e-02
6.000000e+01	6.500000e+01	9.941182e-01	1.241571e-02	1.241571e-02
6.500000e+01	7.000000e+01	1.025437e+00	1.362484e-02	1.362484e-02
7.000000e+01	7.500000e+01	1.025402e+00	1.530377e-02	1.530377e-02
7.500000e+01	8.000000e+01	1.075827e+00	2.008048e-02	2.008048e-02
8.000000e+01	8.500000e+01	1.115950e+00	2.261792e-02	2.261792e-02
8.500000e+01	9.000000e+01	1.129696e+00	3.088178e-02	3.088178e-02
9.000000e+01	9.500000e+01	1.181022e+00	3.073609e-02	3.073609e-02
9.500000e+01	1.000000e+02	1.197895e+00	3.590435e-02	3.590435e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d04-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d04-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.384723e-01	9.418573e-04	9.418573e-04
5.000000e+00	1.000000e+01	6.516457e-01	9.813986e-04	9.813986e-04
1.000000e+01	1.500000e+01	6.688794e-01	1.275812e-03	1.275812e-03
1.500000e+01	2.000000e+01	6.890313e-01	1.613721e-03	1.613721e-03
2.000000e+01	2.500000e+01	7.028632e-01	2.007062e-03	2.007062e-03
2.500000e+01	3.000000e+01	7.196988e-01	2.447420e-03	2.447420e-03
3.000000e+01	3.500000e+01	7.398947e-01	2.941301e-03	2.941301e-03
3.500000e+01	4.000000e+01	7.582181e-01	3.520968e-03	3.520968e-03
4.000000e+01	4.500000e+01	7.728086e-01	4.199712e-03	4.199712e-03
4.500000e+01	5.000000e+01	7.794624e-01	4.651756e-03	4.651756e-03
5.000000e+01	5.500000e+01	8.035734e-01	5.549256e-03	5.549256e-03
5.500000e+01	6.000000e+01	8.102690e-01	6.497596e-03	6.497596e-03
6.000000e+01	6.500000e+01	8.151466e-01	7.332592e-03	7.332592e-03
6.500000e+01	7.000000e+01	8.364464e-01	8.568423e-03	8.568423e-03
7.000000e+01	7.500000e+01	8.409345e-01	9.574041e-03	9.574041e-03
7.500000e+01	8.000000e+01	8.469631e-01	1.062285e-02	1.062285e-02
8.000000e+01	8.500000e+01	8.684424e-01	1.216760e-02	1.216760e-02
8.500000e+01	9.000000e+01	8.653217e-01	1.461180e-02	1.461180e-02
9.000000e+01	9.500000e+01	8.934304e-01	1.530671e-02	1.530671e-02
9.500000e+01	1.000000e+02	9.309608e-01	1.848321e-02	1.848321e-02
# END HISTO1D



==> plots/CMS_2012_I1107658/d05-x01-y01.dat <==
# BEGIN PLOT
LegendOnly=/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d05-x01-y01
DrawOnly=/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d05-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d05-x01-y01
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region
PlotSize=8,6
RatioPlot=1
LogY=0
RatioPlotYMax=1.19
RatioPlotYSize=3
RatioPlotYMin=0.6
XTwosidedTicks=1
YTwosidedTicks=1
RatioPlotReference=/CMS_2012_I1107658/d05-x01-y01
XLabel=$p_\text{T}^Z$ [GeV]
YLabel=$\langle\mathrm{d}^2 \sum p_\perp/\mathrm{d}\eta\mathrm{d}\phi\rangle$ [GeV]
LegendYPos=0.4
Legend=0
# END PLOT

# BEGIN HISTO1D /CMS_2012_I1107658/d05-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I1107658/d05-x01-y01
PolyMarker=*
Title=\textsc{CMS}
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.755000e-01	1.771190e-02	1.771190e-02
5.000000e+00	1.000000e+01	8.492000e-01	1.938560e-02	1.938560e-02
1.000000e+01	1.500000e+01	9.260000e-01	2.120490e-02	2.120490e-02
1.500000e+01	2.000000e+01	1.014000e+00	2.334790e-02	2.334790e-02
2.000000e+01	2.500000e+01	1.086000e+00	2.519610e-02	2.519610e-02
2.500000e+01	3.000000e+01	1.148000e+00	2.692900e-02	2.692900e-02
3.000000e+01	3.500000e+01	1.212000e+00	2.881600e-02	2.881600e-02
3.500000e+01	4.000000e+01	1.250000e+00	3.032160e-02	3.032160e-02
4.000000e+01	4.500000e+01	1.304000e+00	3.241720e-02	3.241720e-02
4.500000e+01	5.000000e+01	1.392000e+00	3.613170e-02	3.613170e-02
5.000000e+01	5.500000e+01	1.392000e+00	3.609820e-02	3.609820e-02
5.500000e+01	6.000000e+01	1.471000e+00	4.108440e-02	4.108440e-02
6.000000e+01	6.500000e+01	1.486000e+00	4.174680e-02	4.174680e-02
6.500000e+01	7.000000e+01	1.573000e+00	4.775340e-02	4.775340e-02
7.000000e+01	7.500000e+01	1.547000e+00	4.810980e-02	4.810980e-02
7.500000e+01	8.000000e+01	1.591000e+00	5.140870e-02	5.140870e-02
8.000000e+01	8.500000e+01	1.640000e+00	6.119100e-02	6.119100e-02
8.500000e+01	9.000000e+01	1.775000e+00	7.513750e-02	7.513750e-02
9.000000e+01	9.500000e+01	1.769000e+00	7.174730e-02	7.174730e-02
9.500000e+01	1.000000e+02	1.857000e+00	8.490580e-02	8.490580e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.675073e-01	3.177976e-03	3.177976e-03
5.000000e+00	1.000000e+01	8.491336e-01	1.663688e-03	1.663688e-03
1.000000e+01	1.500000e+01	9.034106e-01	1.548065e-03	1.548065e-03
1.500000e+01	2.000000e+01	9.520782e-01	1.900077e-03	1.900077e-03
2.000000e+01	2.500000e+01	1.006781e+00	4.366600e-03	4.366600e-03
2.500000e+01	3.000000e+01	1.051967e+00	4.421830e-03	4.421830e-03
3.000000e+01	3.500000e+01	1.104949e+00	4.812973e-03	4.812973e-03
3.500000e+01	4.000000e+01	1.158820e+00	4.002798e-03	4.002798e-03
4.000000e+01	4.500000e+01	1.205954e+00	5.061862e-03	5.061862e-03
4.500000e+01	5.000000e+01	1.258338e+00	6.376202e-03	6.376202e-03
5.000000e+01	5.500000e+01	1.303967e+00	7.010587e-03	7.010587e-03
5.500000e+01	6.000000e+01	1.351564e+00	8.741583e-03	8.741583e-03
6.000000e+01	6.500000e+01	1.406138e+00	1.318813e-02	1.318813e-02
6.500000e+01	7.000000e+01	1.432341e+00	1.189293e-02	1.189293e-02
7.000000e+01	7.500000e+01	1.510043e+00	1.434983e-02	1.434983e-02
7.500000e+01	8.000000e+01	1.522156e+00	1.777602e-02	1.777602e-02
8.000000e+01	8.500000e+01	1.584753e+00	2.134203e-02	2.134203e-02
8.500000e+01	9.000000e+01	1.595259e+00	4.973136e-02	4.973136e-02
9.000000e+01	9.500000e+01	1.668418e+00	2.440360e-02	2.440360e-02
9.500000e+01	1.000000e+02	1.690831e+00	2.784272e-02	2.784272e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d05-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.023957e-01	1.096573e-03	1.096573e-03
5.000000e+00	1.000000e+01	1.423105e-01	7.581631e-04	7.581631e-04
1.000000e+01	1.500000e+01	1.890811e-01	9.244682e-04	9.244682e-04
1.500000e+01	2.000000e+01	2.378600e-01	1.275248e-03	1.275248e-03
2.000000e+01	2.500000e+01	2.887733e-01	3.057101e-03	3.057101e-03
2.500000e+01	3.000000e+01	3.414632e-01	3.546187e-03	3.546187e-03
3.000000e+01	3.500000e+01	3.954405e-01	3.871026e-03	3.871026e-03
3.500000e+01	4.000000e+01	4.462725e-01	3.527722e-03	3.527722e-03
4.000000e+01	4.500000e+01	4.942081e-01	4.227568e-03	4.227568e-03
4.500000e+01	5.000000e+01	5.485752e-01	5.557456e-03	5.557456e-03
5.000000e+01	5.500000e+01	5.915695e-01	6.764673e-03	6.764673e-03
5.500000e+01	6.000000e+01	6.507562e-01	8.396609e-03	8.396609e-03
6.000000e+01	6.500000e+01	6.883042e-01	1.114711e-02	1.114711e-02
6.500000e+01	7.000000e+01	7.363359e-01	1.206380e-02	1.206380e-02
7.000000e+01	7.500000e+01	7.968582e-01	1.261364e-02	1.261364e-02
7.500000e+01	8.000000e+01	8.240076e-01	1.627435e-02	1.627435e-02
8.000000e+01	8.500000e+01	8.889790e-01	1.817028e-02	1.817028e-02
8.500000e+01	9.000000e+01	8.976735e-01	4.995640e-02	4.995640e-02
9.000000e+01	9.500000e+01	9.920593e-01	2.470767e-02	2.470767e-02
9.500000e+01	1.000000e+02	9.913474e-01	2.469360e-02	2.469360e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d05-x01-y01
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.675073e-01	2.708678e-03	2.883777e-03
5.000000e+00	1.000000e+01	8.491336e-01	6.931407e-03	8.070213e-03
1.000000e+01	1.500000e+01	9.034106e-01	1.095841e-02	1.270499e-02
1.500000e+01	2.000000e+01	9.520782e-01	1.603454e-02	1.905511e-02
2.000000e+01	2.500000e+01	1.006781e+00	2.182534e-02	2.637217e-02
2.500000e+01	3.000000e+01	1.051967e+00	2.656043e-02	3.251528e-02
3.000000e+01	3.500000e+01	1.104949e+00	3.366451e-02	4.168352e-02
3.500000e+01	4.000000e+01	1.158820e+00	3.990452e-02	4.967782e-02
4.000000e+01	4.500000e+01	1.205954e+00	4.732603e-02	5.937437e-02
4.500000e+01	5.000000e+01	1.258338e+00	5.221402e-02	6.566688e-02
5.000000e+01	5.500000e+01	1.303967e+00	5.741945e-02	7.242152e-02
5.500000e+01	6.000000e+01	1.351564e+00	6.168984e-02	7.849163e-02
6.000000e+01	6.500000e+01	1.406138e+00	6.995777e-02	8.943559e-02
6.500000e+01	7.000000e+01	1.432341e+00	7.191821e-02	9.244211e-02
7.000000e+01	7.500000e+01	1.510043e+00	8.228875e-02	1.062007e-01
7.500000e+01	8.000000e+01	1.522156e+00	8.145629e-02	1.054171e-01
8.000000e+01	8.500000e+01	1.584753e+00	8.966587e-02	1.169017e-01
8.500000e+01	9.000000e+01	1.595259e+00	8.546449e-02	1.097456e-01
9.000000e+01	9.500000e+01	1.668418e+00	9.610372e-02	1.264447e-01
9.500000e+01	1.000000e+02	1.690831e+00	9.345031e-02	1.232848e-01
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d05-x01-y01
Title= \ \ " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	1.023957e-01	7.940549e-03	9.277607e-03
5.000000e+00	1.000000e+01	1.423105e-01	8.261385e-03	9.545270e-03
1.000000e+01	1.500000e+01	1.890811e-01	1.133963e-02	1.314327e-02
1.500000e+01	2.000000e+01	2.378600e-01	1.595771e-02	1.895885e-02
2.000000e+01	2.500000e+01	2.887733e-01	2.148111e-02	2.604556e-02
2.500000e+01	3.000000e+01	3.414632e-01	2.737204e-02	3.365972e-02
3.000000e+01	3.500000e+01	3.954405e-01	3.371343e-02	4.173382e-02
3.500000e+01	4.000000e+01	4.462725e-01	3.992284e-02	4.983986e-02
4.000000e+01	4.500000e+01	4.942081e-01	4.558936e-02	5.707996e-02
4.500000e+01	5.000000e+01	5.485752e-01	5.200943e-02	6.563929e-02
5.000000e+01	5.500000e+01	5.915695e-01	5.693988e-02	7.201964e-02
5.500000e+01	6.000000e+01	6.507562e-01	6.378733e-02	8.072548e-02
6.000000e+01	6.500000e+01	6.883042e-01	6.873805e-02	8.817955e-02
6.500000e+01	7.000000e+01	7.363359e-01	7.408345e-02	9.559312e-02
7.000000e+01	7.500000e+01	7.968582e-01	7.895121e-02	1.014514e-01
7.500000e+01	8.000000e+01	8.240076e-01	8.042877e-02	1.035644e-01
8.000000e+01	8.500000e+01	8.889790e-01	9.129416e-02	1.195383e-01
8.500000e+01	9.000000e+01	8.976735e-01	8.360805e-02	1.078994e-01
9.000000e+01	9.500000e+01	9.920593e-01	1.008081e-01	1.325861e-01
9.500000e+01	1.000000e+02	9.913474e-01	9.673838e-02	1.271025e-01
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d05-x01-y01
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.989814e-01	1.040651e-03	1.040651e-03
5.000000e+00	1.000000e+01	8.556654e-01	1.070321e-03	1.070321e-03
1.000000e+01	1.500000e+01	9.023128e-01	1.379069e-03	1.379069e-03
1.500000e+01	2.000000e+01	9.462163e-01	1.753587e-03	1.753587e-03
2.000000e+01	2.500000e+01	9.957748e-01	2.222093e-03	2.222093e-03
2.500000e+01	3.000000e+01	1.036991e+00	2.752684e-03	2.752684e-03
3.000000e+01	3.500000e+01	1.084334e+00	3.431174e-03	3.431174e-03
3.500000e+01	4.000000e+01	1.125736e+00	4.101311e-03	4.101311e-03
4.000000e+01	4.500000e+01	1.164698e+00	4.920745e-03	4.920745e-03
4.500000e+01	5.000000e+01	1.213272e+00	5.999752e-03	5.999752e-03
5.000000e+01	5.500000e+01	1.244487e+00	6.932548e-03	6.932548e-03
5.500000e+01	6.000000e+01	1.280514e+00	8.050732e-03	8.050732e-03
6.000000e+01	6.500000e+01	1.311638e+00	9.564954e-03	9.564954e-03
6.500000e+01	7.000000e+01	1.350558e+00	1.108213e-02	1.108213e-02
7.000000e+01	7.500000e+01	1.371427e+00	1.268698e-02	1.268698e-02
7.500000e+01	8.000000e+01	1.405705e+00	1.484249e-02	1.484249e-02
8.000000e+01	8.500000e+01	1.435672e+00	1.585268e-02	1.585268e-02
8.500000e+01	9.000000e+01	1.454773e+00	1.876293e-02	1.876293e-02
9.000000e+01	9.500000e+01	1.519066e+00	2.123754e-02	2.123754e-02
9.500000e+01	1.000000e+02	1.504953e+00	2.423391e-02	2.423391e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d05-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d05-x01-y01
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.543879e-01	8.032249e-03	8.032249e-03
5.000000e+00	1.000000e+01	8.662437e-01	3.365586e-03	3.365586e-03
1.000000e+01	1.500000e+01	9.327104e-01	3.278757e-03	3.278757e-03
1.500000e+01	2.000000e+01	9.871479e-01	4.137255e-03	4.137255e-03
2.000000e+01	2.500000e+01	1.045034e+00	8.785359e-03	8.785359e-03
2.500000e+01	3.000000e+01	1.109605e+00	5.679828e-03	5.679828e-03
3.000000e+01	3.500000e+01	1.168268e+00	7.136675e-03	7.136675e-03
3.500000e+01	4.000000e+01	1.223896e+00	8.044078e-03	8.044078e-03
4.000000e+01	4.500000e+01	1.271006e+00	1.032737e-02	1.032737e-02
4.500000e+01	5.000000e+01	1.340188e+00	1.606226e-02	1.606226e-02
5.000000e+01	5.500000e+01	1.397732e+00	1.602609e-02	1.602609e-02
5.500000e+01	6.000000e+01	1.452241e+00	1.770801e-02	1.770801e-02
6.000000e+01	6.500000e+01	1.497863e+00	2.007596e-02	2.007596e-02
6.500000e+01	7.000000e+01	1.523220e+00	2.226668e-02	2.226668e-02
7.000000e+01	7.500000e+01	1.605985e+00	3.056229e-02	3.056229e-02
7.500000e+01	8.000000e+01	1.627868e+00	3.406011e-02	3.406011e-02
8.000000e+01	8.500000e+01	1.663634e+00	3.681168e-02	3.681168e-02
8.500000e+01	9.000000e+01	1.706801e+00	4.277763e-02	4.277763e-02
9.000000e+01	9.500000e+01	1.808039e+00	5.346952e-02	5.346952e-02
9.500000e+01	1.000000e+02	1.876780e+00	5.618536e-02	5.618536e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d05-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d05-x01-y01
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	8.035171e-01	3.186376e-03	3.186376e-03
5.000000e+00	1.000000e+01	8.871909e-01	1.634543e-03	1.634543e-03
1.000000e+01	1.500000e+01	9.401831e-01	1.600752e-03	1.600752e-03
1.500000e+01	2.000000e+01	9.888610e-01	1.845368e-03	1.845368e-03
2.000000e+01	2.500000e+01	1.036268e+00	4.314566e-03	4.314566e-03
2.500000e+01	3.000000e+01	1.095095e+00	2.856903e-03	2.856903e-03
3.000000e+01	3.500000e+01	1.135951e+00	6.885497e-03	6.885497e-03
3.500000e+01	4.000000e+01	1.193321e+00	4.004203e-03	4.004203e-03
4.000000e+01	4.500000e+01	1.246377e+00	5.024072e-03	5.024072e-03
4.500000e+01	5.000000e+01	1.297043e+00	6.054592e-03	6.054592e-03
5.000000e+01	5.500000e+01	1.339461e+00	7.061337e-03	7.061337e-03
5.500000e+01	6.000000e+01	1.388279e+00	9.195003e-03	9.195003e-03
6.000000e+01	6.500000e+01	1.426592e+00	1.286440e-02	1.286440e-02
6.500000e+01	7.000000e+01	1.495221e+00	1.265410e-02	1.265410e-02
7.000000e+01	7.500000e+01	1.529331e+00	1.404458e-02	1.404458e-02
7.500000e+01	8.000000e+01	1.557918e+00	1.690265e-02	1.690265e-02
8.000000e+01	8.500000e+01	1.608878e+00	1.960807e-02	1.960807e-02
8.500000e+01	9.000000e+01	1.632235e+00	5.419990e-02	5.419990e-02
9.000000e+01	9.500000e+01	1.684576e+00	2.586861e-02	2.586861e-02
9.500000e+01	1.000000e+02	1.761052e+00	2.820253e-02	2.820253e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d05-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d05-x01-y01
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.321745e-01	5.810704e-03	5.810704e-03
5.000000e+00	1.000000e+01	7.144829e-01	2.604994e-03	2.604994e-03
1.000000e+01	1.500000e+01	7.639040e-01	2.547438e-03	2.547438e-03
1.500000e+01	2.000000e+01	8.090315e-01	4.108670e-03	4.108670e-03
2.000000e+01	2.500000e+01	8.629776e-01	3.489184e-03	3.489184e-03
2.500000e+01	3.000000e+01	9.115201e-01	1.039105e-02	1.039105e-02
3.000000e+01	3.500000e+01	9.599643e-01	5.568368e-03	5.568368e-03
3.500000e+01	4.000000e+01	1.010468e+00	6.516663e-03	6.516663e-03
4.000000e+01	4.500000e+01	1.053776e+00	8.800753e-03	8.800753e-03
4.500000e+01	5.000000e+01	1.098436e+00	1.073024e-02	1.073024e-02
5.000000e+01	5.500000e+01	1.164488e+00	1.261843e-02	1.261843e-02
5.500000e+01	6.000000e+01	1.218605e+00	1.468709e-02	1.468709e-02
6.000000e+01	6.500000e+01	1.244143e+00	1.735461e-02	1.735461e-02
6.500000e+01	7.000000e+01	1.290113e+00	1.931449e-02	1.931449e-02
7.000000e+01	7.500000e+01	1.348686e+00	2.473779e-02	2.473779e-02
7.500000e+01	8.000000e+01	1.389608e+00	2.804480e-02	2.804480e-02
8.000000e+01	8.500000e+01	1.384065e+00	2.517502e-02	2.517502e-02
8.500000e+01	9.000000e+01	1.437887e+00	4.187930e-02	4.187930e-02
9.000000e+01	9.500000e+01	1.507309e+00	4.154755e-02	4.154755e-02
9.500000e+01	1.000000e+02	1.549257e+00	4.676030e-02	4.676030e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	7.543879e-01	8.032249e-03	8.032249e-03
5.000000e+00	1.000000e+01	8.662437e-01	3.365586e-03	3.365586e-03
1.000000e+01	1.500000e+01	9.327104e-01	3.278757e-03	3.278757e-03
1.500000e+01	2.000000e+01	9.871479e-01	4.137255e-03	4.137255e-03
2.000000e+01	2.500000e+01	1.045034e+00	8.785359e-03	8.785359e-03
2.500000e+01	3.000000e+01	1.109605e+00	5.679828e-03	5.679828e-03
3.000000e+01	3.500000e+01	1.168268e+00	7.136675e-03	7.136675e-03
3.500000e+01	4.000000e+01	1.223896e+00	8.044078e-03	8.044078e-03
4.000000e+01	4.500000e+01	1.271006e+00	1.032737e-02	1.032737e-02
4.500000e+01	5.000000e+01	1.340188e+00	1.606226e-02	1.606226e-02
5.000000e+01	5.500000e+01	1.397732e+00	1.602609e-02	1.602609e-02
5.500000e+01	6.000000e+01	1.452241e+00	1.770801e-02	1.770801e-02
6.000000e+01	6.500000e+01	1.497863e+00	2.007596e-02	2.007596e-02
6.500000e+01	7.000000e+01	1.523220e+00	2.226668e-02	2.226668e-02
7.000000e+01	7.500000e+01	1.605985e+00	3.056229e-02	3.056229e-02
7.500000e+01	8.000000e+01	1.627868e+00	3.406011e-02	3.406011e-02
8.000000e+01	8.500000e+01	1.663634e+00	3.681168e-02	3.681168e-02
8.500000e+01	9.000000e+01	1.706801e+00	4.277763e-02	4.277763e-02
9.000000e+01	9.500000e+01	1.808039e+00	5.346952e-02	5.346952e-02
9.500000e+01	1.000000e+02	1.876780e+00	5.618536e-02	5.618536e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d05-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	8.232514e-01	1.709929e-03	1.709929e-03
5.000000e+00	1.000000e+01	9.017433e-01	1.759642e-03	1.759642e-03
1.000000e+01	1.500000e+01	9.809144e-01	2.292660e-03	2.292660e-03
1.500000e+01	2.000000e+01	1.041427e+00	2.946316e-03	2.946316e-03
2.000000e+01	2.500000e+01	1.113130e+00	3.795626e-03	3.795626e-03
2.500000e+01	3.000000e+01	1.163124e+00	4.701525e-03	4.701525e-03
3.000000e+01	3.500000e+01	1.231824e+00	5.928123e-03	5.928123e-03
3.500000e+01	4.000000e+01	1.298305e+00	7.440426e-03	7.440426e-03
4.000000e+01	4.500000e+01	1.346534e+00	8.744485e-03	8.744485e-03
4.500000e+01	5.000000e+01	1.409824e+00	1.026691e-02	1.026691e-02
5.000000e+01	5.500000e+01	1.450841e+00	1.245299e-02	1.245299e-02
5.500000e+01	6.000000e+01	1.514917e+00	1.505405e-02	1.505405e-02
6.000000e+01	6.500000e+01	1.516589e+00	1.654702e-02	1.654702e-02
6.500000e+01	7.000000e+01	1.611200e+00	2.118294e-02	2.118294e-02
7.000000e+01	7.500000e+01	1.656229e+00	2.367011e-02	2.367011e-02
7.500000e+01	8.000000e+01	1.688637e+00	2.769517e-02	2.769517e-02
8.000000e+01	8.500000e+01	1.728110e+00	2.883674e-02	2.883674e-02
8.500000e+01	9.000000e+01	1.752101e+00	3.478699e-02	3.478699e-02
9.000000e+01	9.500000e+01	1.824920e+00	3.998038e-02	3.998038e-02
9.500000e+01	1.000000e+02	1.823282e+00	3.954118e-02	3.954118e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	8.035171e-01	3.186376e-03	3.186376e-03
5.000000e+00	1.000000e+01	8.871909e-01	1.634543e-03	1.634543e-03
1.000000e+01	1.500000e+01	9.401831e-01	1.600752e-03	1.600752e-03
1.500000e+01	2.000000e+01	9.888610e-01	1.845368e-03	1.845368e-03
2.000000e+01	2.500000e+01	1.036268e+00	4.314566e-03	4.314566e-03
2.500000e+01	3.000000e+01	1.095095e+00	2.856903e-03	2.856903e-03
3.000000e+01	3.500000e+01	1.135951e+00	6.885497e-03	6.885497e-03
3.500000e+01	4.000000e+01	1.193321e+00	4.004203e-03	4.004203e-03
4.000000e+01	4.500000e+01	1.246377e+00	5.024072e-03	5.024072e-03
4.500000e+01	5.000000e+01	1.297043e+00	6.054592e-03	6.054592e-03
5.000000e+01	5.500000e+01	1.339461e+00	7.061337e-03	7.061337e-03
5.500000e+01	6.000000e+01	1.388279e+00	9.195003e-03	9.195003e-03
6.000000e+01	6.500000e+01	1.426592e+00	1.286440e-02	1.286440e-02
6.500000e+01	7.000000e+01	1.495221e+00	1.265410e-02	1.265410e-02
7.000000e+01	7.500000e+01	1.529331e+00	1.404458e-02	1.404458e-02
7.500000e+01	8.000000e+01	1.557918e+00	1.690265e-02	1.690265e-02
8.000000e+01	8.500000e+01	1.608878e+00	1.960807e-02	1.960807e-02
8.500000e+01	9.000000e+01	1.632235e+00	5.419990e-02	5.419990e-02
9.000000e+01	9.500000e+01	1.684576e+00	2.586861e-02	2.586861e-02
9.500000e+01	1.000000e+02	1.761052e+00	2.820253e-02	2.820253e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d05-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	8.369101e-01	1.072958e-03	1.072958e-03
5.000000e+00	1.000000e+01	8.931512e-01	1.102843e-03	1.102843e-03
1.000000e+01	1.500000e+01	9.364299e-01	1.425899e-03	1.425899e-03
1.500000e+01	2.000000e+01	9.887157e-01	1.817174e-03	1.817174e-03
2.000000e+01	2.500000e+01	1.033693e+00	2.294860e-03	2.294860e-03
2.500000e+01	3.000000e+01	1.080098e+00	2.879976e-03	2.879976e-03
3.000000e+01	3.500000e+01	1.117144e+00	3.495131e-03	3.495131e-03
3.500000e+01	4.000000e+01	1.172202e+00	4.343512e-03	4.343512e-03
4.000000e+01	4.500000e+01	1.196510e+00	5.067394e-03	5.067394e-03
4.500000e+01	5.000000e+01	1.243586e+00	6.077506e-03	6.077506e-03
5.000000e+01	5.500000e+01	1.278496e+00	7.135347e-03	7.135347e-03
5.500000e+01	6.000000e+01	1.308867e+00	8.296943e-03	8.296943e-03
6.000000e+01	6.500000e+01	1.364951e+00	9.984882e-03	9.984882e-03
6.500000e+01	7.000000e+01	1.388156e+00	1.116652e-02	1.116652e-02
7.000000e+01	7.500000e+01	1.431602e+00	1.297842e-02	1.297842e-02
7.500000e+01	8.000000e+01	1.418090e+00	1.431857e-02	1.431857e-02
8.000000e+01	8.500000e+01	1.493545e+00	1.801648e-02	1.801648e-02
8.500000e+01	9.000000e+01	1.483388e+00	1.844047e-02	1.844047e-02
9.000000e+01	9.500000e+01	1.487472e+00	2.094297e-02	2.094297e-02
9.500000e+01	1.000000e+02	1.539376e+00	2.388941e-02	2.388941e-02
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d05-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.321745e-01	5.810704e-03	5.810704e-03
5.000000e+00	1.000000e+01	7.144829e-01	2.604994e-03	2.604994e-03
1.000000e+01	1.500000e+01	7.639040e-01	2.547438e-03	2.547438e-03
1.500000e+01	2.000000e+01	8.090315e-01	4.108670e-03	4.108670e-03
2.000000e+01	2.500000e+01	8.629776e-01	3.489184e-03	3.489184e-03
2.500000e+01	3.000000e+01	9.115201e-01	1.039105e-02	1.039105e-02
3.000000e+01	3.500000e+01	9.599643e-01	5.568368e-03	5.568368e-03
3.500000e+01	4.000000e+01	1.010468e+00	6.516663e-03	6.516663e-03
4.000000e+01	4.500000e+01	1.053776e+00	8.800753e-03	8.800753e-03
4.500000e+01	5.000000e+01	1.098436e+00	1.073024e-02	1.073024e-02
5.000000e+01	5.500000e+01	1.164488e+00	1.261843e-02	1.261843e-02
5.500000e+01	6.000000e+01	1.218605e+00	1.468709e-02	1.468709e-02
6.000000e+01	6.500000e+01	1.244143e+00	1.735461e-02	1.735461e-02
6.500000e+01	7.000000e+01	1.290113e+00	1.931449e-02	1.931449e-02
7.000000e+01	7.500000e+01	1.348686e+00	2.473779e-02	2.473779e-02
7.500000e+01	8.000000e+01	1.389608e+00	2.804480e-02	2.804480e-02
8.000000e+01	8.500000e+01	1.384065e+00	2.517502e-02	2.517502e-02
8.500000e+01	9.000000e+01	1.437887e+00	4.187930e-02	4.187930e-02
9.000000e+01	9.500000e+01	1.507309e+00	4.154755e-02	4.154755e-02
9.500000e+01	1.000000e+02	1.549257e+00	4.676030e-02	4.676030e-02
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d05-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d05-x01-y01
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	6.677229e-01	9.904761e-04	9.904761e-04
5.000000e+00	1.000000e+01	7.104975e-01	1.060496e-03	1.060496e-03
1.000000e+01	1.500000e+01	7.556809e-01	1.421874e-03	1.421874e-03
1.500000e+01	2.000000e+01	7.997533e-01	1.862210e-03	1.862210e-03
2.000000e+01	2.500000e+01	8.393680e-01	2.390885e-03	2.390885e-03
2.500000e+01	3.000000e+01	8.813172e-01	2.982376e-03	2.982376e-03
3.000000e+01	3.500000e+01	9.244128e-01	3.771270e-03	3.771270e-03
3.500000e+01	4.000000e+01	9.593272e-01	4.643867e-03	4.643867e-03
4.000000e+01	4.500000e+01	9.958211e-01	5.676609e-03	5.676609e-03
4.500000e+01	5.000000e+01	1.028657e+00	6.579742e-03	6.579742e-03
5.000000e+01	5.500000e+01	1.082318e+00	8.213174e-03	8.213174e-03
5.500000e+01	6.000000e+01	1.104865e+00	9.632075e-03	9.632075e-03
6.000000e+01	6.500000e+01	1.118870e+00	1.078080e-02	1.078080e-02
6.500000e+01	7.000000e+01	1.143838e+00	1.241837e-02	1.241837e-02
7.000000e+01	7.500000e+01	1.166034e+00	1.369608e-02	1.369608e-02
7.500000e+01	8.000000e+01	1.225285e+00	1.718554e-02	1.718554e-02
8.000000e+01	8.500000e+01	1.246753e+00	1.909446e-02	1.909446e-02
8.500000e+01	9.000000e+01	1.262405e+00	2.207865e-02	2.207865e-02
9.000000e+01	9.500000e+01	1.258517e+00	2.264435e-02	2.264435e-02
9.500000e+01	1.000000e+02	1.390811e+00	3.005920e-02	3.005920e-02
# END HISTO1D



==> plots/CMS_2012_I1107658/d13-x01-y01.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Toward region
RatioPlotReference=/CMS_2012_I1107658/d13-x01-y01
PlotSize=8,6
RatioPlot=1
LogY=1
RatioPlotYMax=1.5
LegendOnly=/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d13-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d13-x01-y01
XLabel=$N_\text{chg}$
YLabel=$1/N_\text{ev} \; \mathrm{d} N_\text{ev} / \mathrm{d} N_\text{chg}$
DrawOnly=/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d13-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d13-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d13-x01-y01
RatioPlotYSize=3
Legend=0
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTO1D /CMS_2012_I1107658/d13-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I1107658/d13-x01-y01
PolyMarker=*
Title=\textsc{CMS}
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.318000e-02	4.626100e-03	4.626100e-03
5.000000e-01	1.500000e+00	8.503000e-02	2.261070e-03	2.261070e-03
1.500000e+00	2.500000e+00	9.212000e-02	1.916220e-03	1.916220e-03
2.500000e+00	3.500000e+00	9.280000e-02	1.423700e-03	1.423700e-03
3.500000e+00	4.500000e+00	9.011000e-02	9.937420e-04	9.937420e-04
4.500000e+00	5.500000e+00	8.481000e-02	6.484260e-04	6.484260e-04
5.500000e+00	6.500000e+00	7.694000e-02	1.238260e-03	1.238260e-03
6.500000e+00	7.500000e+00	6.869000e-02	1.236800e-03	1.236800e-03
7.500000e+00	8.500000e+00	5.995000e-02	1.267000e-03	1.267000e-03
8.500000e+00	9.500000e+00	5.134000e-02	1.284520e-03	1.284520e-03
9.500000e+00	1.050000e+01	4.323000e-02	1.270000e-03	1.270000e-03
1.050000e+01	1.150000e+01	3.614000e-02	1.230090e-03	1.230090e-03
1.150000e+01	1.250000e+01	2.985000e-02	1.160870e-03	1.160870e-03
1.250000e+01	1.350000e+01	2.416000e-02	1.060660e-03	1.060660e-03
1.350000e+01	1.450000e+01	1.952000e-02	9.563690e-04	9.563690e-04
1.450000e+01	1.550000e+01	1.578000e-02	8.554180e-04	8.554180e-04
1.550000e+01	1.650000e+01	1.278000e-02	7.606750e-04	7.606750e-04
1.650000e+01	1.750000e+01	1.002000e-02	6.505830e-04	6.505830e-04
1.750000e+01	1.850000e+01	7.722000e-03	5.525790e-04	5.525790e-04
1.850000e+01	1.950000e+01	6.030000e-03	4.732450e-04	4.732450e-04
1.950000e+01	2.050000e+01	4.685000e-03	4.020030e-04	4.020030e-04
2.050000e+01	2.150000e+01	3.690000e-03	3.449220e-04	3.449220e-04
2.150000e+01	2.250000e+01	2.846000e-03	2.882830e-04	2.882830e-04
2.250000e+01	2.350000e+01	2.143000e-03	2.340110e-04	2.340110e-04
2.350000e+01	2.450000e+01	1.644000e-03	1.943930e-04	1.943930e-04
2.450000e+01	2.550000e+01	1.158000e-03	1.474820e-04	1.474820e-04
2.550000e+01	2.650000e+01	9.132000e-04	1.254330e-04	1.254330e-04
2.650000e+01	2.750000e+01	7.660000e-04	1.132010e-04	1.132010e-04
2.750000e+01	2.850000e+01	5.234000e-04	8.504940e-05	8.504940e-05
2.850000e+01	2.950000e+01	3.699000e-04	6.588070e-05	6.588070e-05
2.950000e+01	3.050000e+01	2.339000e-04	4.424010e-05	4.424010e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=8.5100600424068817e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.312645e-02	4.125455e-04	4.125455e-04
5.000000e-01	1.500000e+00	8.840937e-02	2.988192e-04	2.988192e-04
1.500000e+00	2.500000e+00	8.330062e-02	3.175298e-04	3.175298e-04
2.500000e+00	3.500000e+00	8.108366e-02	3.602839e-04	3.602839e-04
3.500000e+00	4.500000e+00	7.755865e-02	2.651373e-04	2.651373e-04
4.500000e+00	5.500000e+00	7.384533e-02	2.375337e-04	2.375337e-04
5.500000e+00	6.500000e+00	6.911410e-02	2.365628e-04	2.365628e-04
6.500000e+00	7.500000e+00	6.325486e-02	2.771461e-04	2.771461e-04
7.500000e+00	8.500000e+00	5.780647e-02	2.208734e-04	2.208734e-04
8.500000e+00	9.500000e+00	5.127433e-02	1.909560e-04	1.909560e-04
9.500000e+00	1.050000e+01	4.500581e-02	1.796044e-04	1.796044e-04
1.050000e+01	1.150000e+01	3.918576e-02	2.124237e-04	2.124237e-04
1.150000e+01	1.250000e+01	3.351263e-02	1.507817e-04	1.507817e-04
1.250000e+01	1.350000e+01	2.811584e-02	1.965461e-04	1.965461e-04
1.350000e+01	1.450000e+01	2.348192e-02	1.324293e-04	1.324293e-04
1.450000e+01	1.550000e+01	1.947194e-02	1.168423e-04	1.168423e-04
1.550000e+01	1.650000e+01	1.587673e-02	9.065878e-05	9.065878e-05
1.650000e+01	1.750000e+01	1.268808e-02	7.895063e-05	7.895063e-05
1.750000e+01	1.850000e+01	1.016239e-02	7.099907e-05	7.099907e-05
1.850000e+01	1.950000e+01	7.988712e-03	6.446172e-05	6.446172e-05
1.950000e+01	2.050000e+01	6.139539e-03	6.646619e-05	6.646619e-05
2.050000e+01	2.150000e+01	4.764759e-03	5.017534e-05	5.017534e-05
2.150000e+01	2.250000e+01	3.689669e-03	3.783619e-05	3.783619e-05
2.250000e+01	2.350000e+01	2.856554e-03	4.356399e-05	4.356399e-05
2.350000e+01	2.450000e+01	2.075658e-03	4.394061e-05	4.394061e-05
2.450000e+01	2.550000e+01	1.558336e-03	2.131877e-05	2.131877e-05
2.550000e+01	2.650000e+01	1.188133e-03	2.097038e-05	2.097038e-05
2.650000e+01	2.750000e+01	8.819598e-04	1.620180e-05	1.620180e-05
2.750000e+01	2.850000e+01	6.657959e-04	1.241713e-05	1.241713e-05
2.850000e+01	2.950000e+01	4.898460e-04	1.349161e-05	1.349161e-05
2.950000e+01	3.050000e+01	3.434487e-04	1.171800e-05	1.171800e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=8.5061269227033475e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.501389e-01	7.936011e-04	7.936011e-04
5.000000e-01	1.500000e+00	2.408896e-01	5.337581e-04	5.337581e-04
1.500000e+00	2.500000e+00	9.098020e-02	2.964402e-04	2.964402e-04
2.500000e+00	3.500000e+00	4.377218e-02	1.601560e-04	1.601560e-04
3.500000e+00	4.500000e+00	2.514292e-02	9.307811e-05	9.307811e-05
4.500000e+00	5.500000e+00	1.575716e-02	6.751731e-05	6.751731e-05
5.500000e+00	6.500000e+00	1.031169e-02	6.531065e-05	6.531065e-05
6.500000e+00	7.500000e+00	6.772547e-03	3.562075e-05	3.562075e-05
7.500000e+00	8.500000e+00	4.591365e-03	2.805776e-05	2.805776e-05
8.500000e+00	9.500000e+00	3.180986e-03	2.295317e-05	2.295317e-05
9.500000e+00	1.050000e+01	2.236058e-03	1.753590e-05	1.753590e-05
1.050000e+01	1.150000e+01	1.576314e-03	1.730389e-05	1.730389e-05
1.150000e+01	1.250000e+01	1.158340e-03	1.206907e-05	1.206907e-05
1.250000e+01	1.350000e+01	8.453208e-04	1.022887e-05	1.022887e-05
1.350000e+01	1.450000e+01	6.264556e-04	9.256466e-06	9.256466e-06
1.450000e+01	1.550000e+01	4.627857e-04	7.681139e-06	7.681139e-06
1.550000e+01	1.650000e+01	3.329059e-04	6.425539e-06	6.425539e-06
1.650000e+01	1.750000e+01	2.589628e-04	5.632272e-06	5.632272e-06
1.750000e+01	1.850000e+01	2.051712e-04	4.904429e-06	4.904429e-06
1.850000e+01	1.950000e+01	1.514758e-04	4.140973e-06	4.140973e-06
1.950000e+01	2.050000e+01	1.197084e-04	3.938867e-06	3.938867e-06
2.050000e+01	2.150000e+01	9.245946e-05	3.362313e-06	3.362313e-06
2.150000e+01	2.250000e+01	7.467186e-05	2.911176e-06	2.911176e-06
2.250000e+01	2.350000e+01	6.364464e-05	2.885249e-06	2.885249e-06
2.350000e+01	2.450000e+01	4.988956e-05	2.519310e-06	2.519310e-06
2.450000e+01	2.550000e+01	3.815895e-05	2.188506e-06	2.188506e-06
2.550000e+01	2.650000e+01	2.939256e-05	1.815113e-06	1.815113e-06
2.650000e+01	2.750000e+01	2.681217e-05	1.725870e-06	1.725870e-06
2.750000e+01	2.850000e+01	1.854756e-05	1.439943e-06	1.439943e-06
2.850000e+01	2.950000e+01	1.806871e-05	1.410454e-06	1.410454e-06
2.950000e+01	3.050000e+01	1.393077e-05	1.239574e-06	1.239574e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d13-x01-y01
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.312645e-02	1.445818e-03	1.273515e-03
5.000000e-01	1.500000e+00	8.840937e-02	8.693820e-04	7.467641e-04
1.500000e+00	2.500000e+00	8.330062e-02	4.114399e-04	3.328197e-04
2.500000e+00	3.500000e+00	8.108366e-02	2.771577e-04	2.215003e-04
3.500000e+00	4.500000e+00	7.755865e-02	1.376696e-04	9.870597e-05
4.500000e+00	5.500000e+00	7.384533e-02	7.192053e-05	4.994878e-05
5.500000e+00	6.500000e+00	6.911410e-02	6.021611e-05	6.190789e-05
6.500000e+00	7.500000e+00	6.325486e-02	8.053338e-05	6.770302e-05
7.500000e+00	8.500000e+00	5.780647e-02	1.029908e-04	1.154269e-04
8.500000e+00	9.500000e+00	5.127433e-02	1.194900e-04	1.360614e-04
9.500000e+00	1.050000e+01	4.500581e-02	1.402131e-04	1.609878e-04
1.050000e+01	1.150000e+01	3.918576e-02	1.602947e-04	1.787281e-04
1.150000e+01	1.250000e+01	3.351263e-02	1.634357e-04	1.963737e-04
1.250000e+01	1.350000e+01	2.811584e-02	1.865466e-04	2.311877e-04
1.350000e+01	1.450000e+01	2.348192e-02	1.754186e-04	2.078917e-04
1.450000e+01	1.550000e+01	1.947194e-02	1.729257e-04	2.024440e-04
1.550000e+01	1.650000e+01	1.587673e-02	2.067331e-04	2.410428e-04
1.650000e+01	1.750000e+01	1.268808e-02	1.731670e-04	2.065163e-04
1.750000e+01	1.850000e+01	1.016239e-02	1.576460e-04	1.875867e-04
1.850000e+01	1.950000e+01	7.988712e-03	1.421903e-04	1.720879e-04
1.950000e+01	2.050000e+01	6.139539e-03	1.252856e-04	1.546352e-04
2.050000e+01	2.150000e+01	4.764759e-03	1.052631e-04	1.284214e-04
2.150000e+01	2.250000e+01	3.689669e-03	9.096280e-05	1.093642e-04
2.250000e+01	2.350000e+01	2.856554e-03	7.983678e-05	9.661283e-05
2.350000e+01	2.450000e+01	2.075658e-03	7.039436e-05	8.595671e-05
2.450000e+01	2.550000e+01	1.558336e-03	4.769677e-05	5.927778e-05
2.550000e+01	2.650000e+01	1.188133e-03	4.862286e-05	5.947538e-05
2.650000e+01	2.750000e+01	8.819598e-04	3.679380e-05	4.685480e-05
2.750000e+01	2.850000e+01	6.657959e-04	3.278911e-05	4.165597e-05
2.850000e+01	2.950000e+01	4.898460e-04	2.649916e-05	3.370724e-05
2.950000e+01	3.050000e+01	3.434487e-04	1.760914e-05	2.238945e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d13-x01-y01
Title= \ \ " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.501389e-01	1.028254e-02	9.016514e-03
5.000000e-01	1.500000e+00	2.408896e-01	1.393052e-03	1.059787e-03
1.500000e+00	2.500000e+00	9.098020e-02	2.065779e-03	2.255196e-03
2.500000e+00	3.500000e+00	4.377218e-02	1.985390e-03	2.234745e-03
3.500000e+00	4.500000e+00	2.514292e-02	1.547957e-03	1.776733e-03
4.500000e+00	5.500000e+00	1.575716e-02	1.136900e-03	1.326461e-03
5.500000e+00	6.500000e+00	1.031169e-02	8.466381e-04	1.000445e-03
6.500000e+00	7.500000e+00	6.772547e-03	6.198544e-04	7.409708e-04
7.500000e+00	8.500000e+00	4.591365e-03	4.567921e-04	5.543754e-04
8.500000e+00	9.500000e+00	3.180986e-03	3.432424e-04	4.208702e-04
9.500000e+00	1.050000e+01	2.236058e-03	2.550129e-04	3.153123e-04
1.050000e+01	1.150000e+01	1.576314e-03	1.909228e-04	2.385586e-04
1.150000e+01	1.250000e+01	1.158340e-03	1.476172e-04	1.853230e-04
1.250000e+01	1.350000e+01	8.453208e-04	1.120361e-04	1.418629e-04
1.350000e+01	1.450000e+01	6.264556e-04	8.852305e-05	1.128110e-04
1.450000e+01	1.550000e+01	4.627857e-04	6.852394e-05	8.798982e-05
1.550000e+01	1.650000e+01	3.329059e-04	5.074016e-05	6.552730e-05
1.650000e+01	1.750000e+01	2.589628e-04	4.128915e-05	5.363011e-05
1.750000e+01	1.850000e+01	2.051712e-04	3.346416e-05	4.367023e-05
1.850000e+01	1.950000e+01	1.514758e-04	2.638749e-05	3.485929e-05
1.950000e+01	2.050000e+01	1.197084e-04	2.032423e-05	2.669232e-05
2.050000e+01	2.150000e+01	9.245946e-05	1.574281e-05	2.081163e-05
2.150000e+01	2.250000e+01	7.467186e-05	1.380274e-05	1.838825e-05
2.250000e+01	2.350000e+01	6.364464e-05	1.232291e-05	1.656115e-05
2.350000e+01	2.450000e+01	4.988956e-05	9.672937e-06	1.309559e-05
2.450000e+01	2.550000e+01	3.815895e-05	7.611009e-06	1.032926e-05
2.550000e+01	2.650000e+01	2.939256e-05	5.915309e-06	8.050040e-06
2.650000e+01	2.750000e+01	2.681217e-05	5.562061e-06	7.629227e-06
2.750000e+01	2.850000e+01	1.854756e-05	3.745879e-06	5.080702e-06
2.850000e+01	2.950000e+01	1.806871e-05	3.933974e-06	5.443159e-06
2.950000e+01	3.050000e+01	1.393077e-05	3.212708e-06	4.488265e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=4.0039707453174565e-10
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.810260e-02	1.950655e-04	1.950655e-04
5.000000e-01	1.500000e+00	8.991439e-02	1.867475e-04	1.867475e-04
1.500000e+00	2.500000e+00	8.301351e-02	1.794380e-04	1.794380e-04
2.500000e+00	3.500000e+00	8.058315e-02	1.767918e-04	1.767918e-04
3.500000e+00	4.500000e+00	7.723587e-02	1.730811e-04	1.730811e-04
4.500000e+00	5.500000e+00	7.328625e-02	1.685976e-04	1.685976e-04
5.500000e+00	6.500000e+00	6.844531e-02	1.629341e-04	1.629341e-04
6.500000e+00	7.500000e+00	6.331076e-02	1.567035e-04	1.567035e-04
7.500000e+00	8.500000e+00	5.722633e-02	1.489835e-04	1.489835e-04
8.500000e+00	9.500000e+00	5.115469e-02	1.408584e-04	1.408584e-04
9.500000e+00	1.050000e+01	4.479526e-02	1.318124e-04	1.318124e-04
1.050000e+01	1.150000e+01	3.872014e-02	1.225486e-04	1.225486e-04
1.150000e+01	1.250000e+01	3.318182e-02	1.134462e-04	1.134462e-04
1.250000e+01	1.350000e+01	2.818031e-02	1.045473e-04	1.045473e-04
1.350000e+01	1.450000e+01	2.333161e-02	9.512890e-05	9.512890e-05
1.450000e+01	1.550000e+01	1.903135e-02	8.591618e-05	8.591618e-05
1.550000e+01	1.650000e+01	1.548007e-02	7.748658e-05	7.748658e-05
1.650000e+01	1.750000e+01	1.235698e-02	6.923031e-05	6.923031e-05
1.750000e+01	1.850000e+01	9.862622e-03	6.184951e-05	6.184951e-05
1.850000e+01	1.950000e+01	7.818576e-03	5.506858e-05	5.506858e-05
1.950000e+01	2.050000e+01	6.061161e-03	4.848618e-05	4.848618e-05
2.050000e+01	2.150000e+01	4.742809e-03	4.289019e-05	4.289019e-05
2.150000e+01	2.250000e+01	3.570294e-03	3.721278e-05	3.721278e-05
2.250000e+01	2.350000e+01	2.738712e-03	3.259218e-05	3.259218e-05
2.350000e+01	2.450000e+01	2.034738e-03	2.809276e-05	2.809276e-05
2.450000e+01	2.550000e+01	1.534393e-03	2.439542e-05	2.439542e-05
2.550000e+01	2.650000e+01	1.149631e-03	2.111637e-05	2.111637e-05
2.650000e+01	2.750000e+01	8.269274e-04	1.790910e-05	1.790910e-05
2.750000e+01	2.850000e+01	6.174805e-04	1.547575e-05	1.547575e-05
2.850000e+01	2.950000e+01	4.739706e-04	1.355863e-05	1.355863e-05
2.950000e+01	3.050000e+01	3.397694e-04	1.147975e-05	1.147975e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d13-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=3.6009564956154551e-10
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.989561e-02	6.190069e-04	6.190069e-04
5.000000e-01	1.500000e+00	7.751204e-02	5.193456e-04	5.193456e-04
1.500000e+00	2.500000e+00	8.040054e-02	1.005387e-03	1.005387e-03
2.500000e+00	3.500000e+00	7.974685e-02	5.600202e-04	5.600202e-04
3.500000e+00	4.500000e+00	7.979256e-02	5.539958e-04	5.539958e-04
4.500000e+00	5.500000e+00	7.809794e-02	5.529067e-04	5.529067e-04
5.500000e+00	6.500000e+00	7.402579e-02	4.625872e-04	4.625872e-04
6.500000e+00	7.500000e+00	6.850591e-02	5.763012e-04	5.763012e-04
7.500000e+00	8.500000e+00	6.156636e-02	4.419480e-04	4.419480e-04
8.500000e+00	9.500000e+00	5.489835e-02	4.282312e-04	4.282312e-04
9.500000e+00	1.050000e+01	4.835392e-02	3.513084e-04	3.513084e-04
1.050000e+01	1.150000e+01	4.124276e-02	6.175217e-04	6.175217e-04
1.150000e+01	1.250000e+01	3.506448e-02	3.540386e-04	3.540386e-04
1.250000e+01	1.350000e+01	2.831653e-02	2.907497e-04	2.907497e-04
1.350000e+01	1.450000e+01	2.386959e-02	2.409366e-04	2.409366e-04
1.450000e+01	1.550000e+01	1.955707e-02	2.755781e-04	2.755781e-04
1.550000e+01	1.650000e+01	1.527382e-02	1.746344e-04	1.746344e-04
1.650000e+01	1.750000e+01	1.136614e-02	1.114850e-03	1.114850e-03
1.750000e+01	1.850000e+01	9.684188e-03	1.419267e-04	1.419267e-04
1.850000e+01	1.950000e+01	7.528699e-03	1.008714e-04	1.008714e-04
1.950000e+01	2.050000e+01	6.088339e-03	1.238959e-04	1.238959e-04
2.050000e+01	2.150000e+01	4.634211e-03	1.344726e-04	1.344726e-04
2.150000e+01	2.250000e+01	3.578734e-03	9.361450e-05	9.361450e-05
2.250000e+01	2.350000e+01	2.662060e-03	5.069050e-05	5.069050e-05
2.350000e+01	2.450000e+01	2.108174e-03	4.835901e-05	4.835901e-05
2.450000e+01	2.550000e+01	1.477484e-03	3.602761e-05	3.602761e-05
2.550000e+01	2.650000e+01	1.190999e-03	3.427002e-05	3.427002e-05
2.650000e+01	2.750000e+01	8.608624e-04	2.672447e-05	2.672447e-05
2.750000e+01	2.850000e+01	6.570741e-04	2.692876e-05	2.692876e-05
2.850000e+01	2.950000e+01	4.793038e-04	2.185414e-05	2.185414e-05
2.950000e+01	3.050000e+01	3.738412e-04	1.556171e-05	1.556171e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d13-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=8.5074348968681372e-11
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.879571e-02	3.351118e-04	3.351118e-04
5.000000e-01	1.500000e+00	7.873297e-02	2.767363e-04	2.767363e-04
1.500000e+00	2.500000e+00	7.823411e-02	2.535866e-04	2.535866e-04
2.500000e+00	3.500000e+00	7.844783e-02	2.809385e-04	2.809385e-04
3.500000e+00	4.500000e+00	7.676231e-02	2.911996e-04	2.911996e-04
4.500000e+00	5.500000e+00	7.501324e-02	2.417459e-04	2.417459e-04
5.500000e+00	6.500000e+00	7.118145e-02	4.239736e-04	4.239736e-04
6.500000e+00	7.500000e+00	6.627975e-02	2.378001e-04	2.378001e-04
7.500000e+00	8.500000e+00	6.113077e-02	2.554621e-04	2.554621e-04
8.500000e+00	9.500000e+00	5.444646e-02	2.261432e-04	2.261432e-04
9.500000e+00	1.050000e+01	4.839577e-02	2.142198e-04	2.142198e-04
1.050000e+01	1.150000e+01	4.233148e-02	1.748301e-04	1.748301e-04
1.150000e+01	1.250000e+01	3.614207e-02	1.664075e-04	1.664075e-04
1.250000e+01	1.350000e+01	3.051158e-02	1.523708e-04	1.523708e-04
1.350000e+01	1.450000e+01	2.555963e-02	1.298574e-04	1.298574e-04
1.450000e+01	1.550000e+01	2.103769e-02	1.777052e-04	1.777052e-04
1.550000e+01	1.650000e+01	1.713375e-02	1.252161e-04	1.252161e-04
1.650000e+01	1.750000e+01	1.368952e-02	7.579488e-05	7.579488e-05
1.750000e+01	1.850000e+01	1.076247e-02	7.225079e-05	7.225079e-05
1.850000e+01	1.950000e+01	8.400845e-03	6.057230e-05	6.057230e-05
1.950000e+01	2.050000e+01	6.511392e-03	6.382832e-05	6.382832e-05
2.050000e+01	2.150000e+01	5.056269e-03	5.098756e-05	5.098756e-05
2.150000e+01	2.250000e+01	3.895349e-03	4.283099e-05	4.283099e-05
2.250000e+01	2.350000e+01	2.954075e-03	3.335605e-05	3.335605e-05
2.350000e+01	2.450000e+01	2.199087e-03	5.724226e-05	5.724226e-05
2.450000e+01	2.550000e+01	1.671318e-03	2.521770e-05	2.521770e-05
2.550000e+01	2.650000e+01	1.251458e-03	2.012032e-05	2.012032e-05
2.650000e+01	2.750000e+01	9.395544e-04	1.813486e-05	1.813486e-05
2.750000e+01	2.850000e+01	6.831583e-04	1.194779e-05	1.194779e-05
2.850000e+01	2.950000e+01	4.916233e-04	1.289331e-05	1.289331e-05
2.950000e+01	3.050000e+01	3.546457e-04	7.962422e-06	7.962422e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d13-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=2.6309457789068877e-10
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.143163e-01	8.667405e-04	8.667405e-04
5.000000e-01	1.500000e+00	9.618394e-02	5.503339e-04	5.503339e-04
1.500000e+00	2.500000e+00	9.184547e-02	4.239956e-04	4.239956e-04
2.500000e+00	3.500000e+00	8.981954e-02	6.047998e-04	6.047998e-04
3.500000e+00	4.500000e+00	8.631948e-02	5.790657e-04	5.790657e-04
4.500000e+00	5.500000e+00	7.938862e-02	4.361359e-04	4.361359e-04
5.500000e+00	6.500000e+00	7.246641e-02	4.120368e-04	4.120368e-04
6.500000e+00	7.500000e+00	6.488622e-02	3.694427e-04	3.694427e-04
7.500000e+00	8.500000e+00	5.720189e-02	3.578498e-04	3.578498e-04
8.500000e+00	9.500000e+00	4.781370e-02	8.563036e-04	8.563036e-04
9.500000e+00	1.050000e+01	4.038767e-02	2.858555e-04	2.858555e-04
1.050000e+01	1.150000e+01	3.372172e-02	2.602292e-04	2.602292e-04
1.150000e+01	1.250000e+01	2.827380e-02	5.447039e-04	5.447039e-04
1.250000e+01	1.350000e+01	2.240049e-02	2.403089e-04	2.403089e-04
1.350000e+01	1.450000e+01	1.747120e-02	2.799602e-04	2.799602e-04
1.450000e+01	1.550000e+01	1.401511e-02	1.345592e-04	1.345592e-04
1.550000e+01	1.650000e+01	1.080833e-02	1.045332e-04	1.045332e-04
1.650000e+01	1.750000e+01	8.396307e-03	2.081407e-04	2.081407e-04
1.750000e+01	1.850000e+01	6.100414e-03	1.498777e-04	1.498777e-04
1.850000e+01	1.950000e+01	4.729040e-03	6.824145e-05	6.824145e-05
1.950000e+01	2.050000e+01	3.355855e-03	6.978329e-05	6.978329e-05
2.050000e+01	2.150000e+01	2.602394e-03	6.507493e-05	6.507493e-05
2.150000e+01	2.250000e+01	1.995573e-03	3.837084e-05	3.837084e-05
2.250000e+01	2.350000e+01	1.478328e-03	3.694048e-05	3.694048e-05
2.350000e+01	2.450000e+01	1.071632e-03	4.779173e-05	4.779173e-05
2.450000e+01	2.550000e+01	7.991666e-04	2.626664e-05	2.626664e-05
2.550000e+01	2.650000e+01	5.353892e-04	1.869841e-05	1.869841e-05
2.650000e+01	2.750000e+01	4.099698e-04	1.574801e-05	1.574801e-05
2.750000e+01	2.850000e+01	3.103124e-04	1.668666e-05	1.668666e-05
2.850000e+01	2.950000e+01	2.398510e-04	2.708993e-05	2.708993e-05
2.950000e+01	3.050000e+01	1.512581e-04	8.253072e-06	8.253072e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=3.6009564956154551e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.989561e-02	6.190069e-04	6.190069e-04
5.000000e-01	1.500000e+00	7.751204e-02	5.193456e-04	5.193456e-04
1.500000e+00	2.500000e+00	8.040054e-02	1.005387e-03	1.005387e-03
2.500000e+00	3.500000e+00	7.974685e-02	5.600202e-04	5.600202e-04
3.500000e+00	4.500000e+00	7.979256e-02	5.539958e-04	5.539958e-04
4.500000e+00	5.500000e+00	7.809794e-02	5.529067e-04	5.529067e-04
5.500000e+00	6.500000e+00	7.402579e-02	4.625872e-04	4.625872e-04
6.500000e+00	7.500000e+00	6.850591e-02	5.763012e-04	5.763012e-04
7.500000e+00	8.500000e+00	6.156636e-02	4.419480e-04	4.419480e-04
8.500000e+00	9.500000e+00	5.489835e-02	4.282312e-04	4.282312e-04
9.500000e+00	1.050000e+01	4.835392e-02	3.513084e-04	3.513084e-04
1.050000e+01	1.150000e+01	4.124276e-02	6.175217e-04	6.175217e-04
1.150000e+01	1.250000e+01	3.506448e-02	3.540386e-04	3.540386e-04
1.250000e+01	1.350000e+01	2.831653e-02	2.907497e-04	2.907497e-04
1.350000e+01	1.450000e+01	2.386959e-02	2.409366e-04	2.409366e-04
1.450000e+01	1.550000e+01	1.955707e-02	2.755781e-04	2.755781e-04
1.550000e+01	1.650000e+01	1.527382e-02	1.746344e-04	1.746344e-04
1.650000e+01	1.750000e+01	1.136614e-02	1.114850e-03	1.114850e-03
1.750000e+01	1.850000e+01	9.684188e-03	1.419267e-04	1.419267e-04
1.850000e+01	1.950000e+01	7.528699e-03	1.008714e-04	1.008714e-04
1.950000e+01	2.050000e+01	6.088339e-03	1.238959e-04	1.238959e-04
2.050000e+01	2.150000e+01	4.634211e-03	1.344726e-04	1.344726e-04
2.150000e+01	2.250000e+01	3.578734e-03	9.361450e-05	9.361450e-05
2.250000e+01	2.350000e+01	2.662060e-03	5.069050e-05	5.069050e-05
2.350000e+01	2.450000e+01	2.108174e-03	4.835901e-05	4.835901e-05
2.450000e+01	2.550000e+01	1.477484e-03	3.602761e-05	3.602761e-05
2.550000e+01	2.650000e+01	1.190999e-03	3.427002e-05	3.427002e-05
2.650000e+01	2.750000e+01	8.608624e-04	2.672447e-05	2.672447e-05
2.750000e+01	2.850000e+01	6.570741e-04	2.692876e-05	2.692876e-05
2.850000e+01	2.950000e+01	4.793038e-04	2.185414e-05	2.185414e-05
2.950000e+01	3.050000e+01	3.738412e-04	1.556171e-05	1.556171e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=1.0734022568979459e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.346533e-02	2.763867e-04	2.763867e-04
5.000000e-01	1.500000e+00	7.498552e-02	2.792316e-04	2.792316e-04
1.500000e+00	2.500000e+00	7.711088e-02	2.831612e-04	2.831612e-04
2.500000e+00	3.500000e+00	7.931111e-02	2.871725e-04	2.871725e-04
3.500000e+00	4.500000e+00	7.918321e-02	2.869409e-04	2.869409e-04
4.500000e+00	5.500000e+00	7.788242e-02	2.845743e-04	2.845743e-04
5.500000e+00	6.500000e+00	7.359218e-02	2.766252e-04	2.766252e-04
6.500000e+00	7.500000e+00	6.867599e-02	2.672258e-04	2.672258e-04
7.500000e+00	8.500000e+00	6.274598e-02	2.554282e-04	2.554282e-04
8.500000e+00	9.500000e+00	5.534569e-02	2.398931e-04	2.398931e-04
9.500000e+00	1.050000e+01	4.858072e-02	2.247542e-04	2.247542e-04
1.050000e+01	1.150000e+01	4.246979e-02	2.101435e-04	2.101435e-04
1.150000e+01	1.250000e+01	3.604275e-02	1.935909e-04	1.935909e-04
1.250000e+01	1.350000e+01	3.030303e-02	1.775084e-04	1.775084e-04
1.350000e+01	1.450000e+01	2.480038e-02	1.605851e-04	1.605851e-04
1.450000e+01	1.550000e+01	2.043944e-02	1.457842e-04	1.457842e-04
1.550000e+01	1.650000e+01	1.640396e-02	1.306021e-04	1.306021e-04
1.650000e+01	1.750000e+01	1.329598e-02	1.175807e-04	1.175807e-04
1.750000e+01	1.850000e+01	1.039181e-02	1.039493e-04	1.039493e-04
1.850000e+01	1.950000e+01	8.275806e-03	9.276434e-05	9.276434e-05
1.950000e+01	2.050000e+01	6.307456e-03	8.098470e-05	8.098470e-05
2.050000e+01	2.150000e+01	4.874605e-03	7.119436e-05	7.119436e-05
2.150000e+01	2.250000e+01	3.751616e-03	6.245757e-05	6.245757e-05
2.250000e+01	2.350000e+01	2.833468e-03	5.427941e-05	5.427941e-05
2.350000e+01	2.450000e+01	2.234540e-03	4.820255e-05	4.820255e-05
2.450000e+01	2.550000e+01	1.728155e-03	4.239038e-05	4.239038e-05
2.550000e+01	2.650000e+01	1.269602e-03	3.633370e-05	3.633370e-05
2.650000e+01	2.750000e+01	9.243864e-04	3.100293e-05	3.100293e-05
2.750000e+01	2.850000e+01	6.810721e-04	2.661169e-05	2.661169e-05
2.850000e+01	2.950000e+01	5.240616e-04	2.334356e-05	2.334356e-05
2.950000e+01	3.050000e+01	4.086433e-04	2.061333e-05	2.061333e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=8.5074348968681372e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.879571e-02	3.351118e-04	3.351118e-04
5.000000e-01	1.500000e+00	7.873297e-02	2.767363e-04	2.767363e-04
1.500000e+00	2.500000e+00	7.823411e-02	2.535866e-04	2.535866e-04
2.500000e+00	3.500000e+00	7.844783e-02	2.809385e-04	2.809385e-04
3.500000e+00	4.500000e+00	7.676231e-02	2.911996e-04	2.911996e-04
4.500000e+00	5.500000e+00	7.501324e-02	2.417459e-04	2.417459e-04
5.500000e+00	6.500000e+00	7.118145e-02	4.239736e-04	4.239736e-04
6.500000e+00	7.500000e+00	6.627975e-02	2.378001e-04	2.378001e-04
7.500000e+00	8.500000e+00	6.113077e-02	2.554621e-04	2.554621e-04
8.500000e+00	9.500000e+00	5.444646e-02	2.261432e-04	2.261432e-04
9.500000e+00	1.050000e+01	4.839577e-02	2.142198e-04	2.142198e-04
1.050000e+01	1.150000e+01	4.233148e-02	1.748301e-04	1.748301e-04
1.150000e+01	1.250000e+01	3.614207e-02	1.664075e-04	1.664075e-04
1.250000e+01	1.350000e+01	3.051158e-02	1.523708e-04	1.523708e-04
1.350000e+01	1.450000e+01	2.555963e-02	1.298574e-04	1.298574e-04
1.450000e+01	1.550000e+01	2.103769e-02	1.777052e-04	1.777052e-04
1.550000e+01	1.650000e+01	1.713375e-02	1.252161e-04	1.252161e-04
1.650000e+01	1.750000e+01	1.368952e-02	7.579488e-05	7.579488e-05
1.750000e+01	1.850000e+01	1.076247e-02	7.225079e-05	7.225079e-05
1.850000e+01	1.950000e+01	8.400845e-03	6.057230e-05	6.057230e-05
1.950000e+01	2.050000e+01	6.511392e-03	6.382832e-05	6.382832e-05
2.050000e+01	2.150000e+01	5.056269e-03	5.098756e-05	5.098756e-05
2.150000e+01	2.250000e+01	3.895349e-03	4.283099e-05	4.283099e-05
2.250000e+01	2.350000e+01	2.954075e-03	3.335605e-05	3.335605e-05
2.350000e+01	2.450000e+01	2.199087e-03	5.724226e-05	5.724226e-05
2.450000e+01	2.550000e+01	1.671318e-03	2.521770e-05	2.521770e-05
2.550000e+01	2.650000e+01	1.251458e-03	2.012032e-05	2.012032e-05
2.650000e+01	2.750000e+01	9.395544e-04	1.813486e-05	1.813486e-05
2.750000e+01	2.850000e+01	6.831583e-04	1.194779e-05	1.194779e-05
2.850000e+01	2.950000e+01	4.916233e-04	1.289331e-05	1.289331e-05
2.950000e+01	3.050000e+01	3.546457e-04	7.962422e-06	7.962422e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=4.3021415665413479e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.294128e-02	1.859184e-04	1.859184e-04
5.000000e-01	1.500000e+00	8.055373e-02	1.832229e-04	1.832229e-04
1.500000e+00	2.500000e+00	7.781902e-02	1.800860e-04	1.800860e-04
2.500000e+00	3.500000e+00	7.756481e-02	1.797916e-04	1.797916e-04
3.500000e+00	4.500000e+00	7.679215e-02	1.788939e-04	1.788939e-04
4.500000e+00	5.500000e+00	7.419914e-02	1.758476e-04	1.758476e-04
5.500000e+00	6.500000e+00	7.071013e-02	1.716634e-04	1.716634e-04
6.500000e+00	7.500000e+00	6.601212e-02	1.658627e-04	1.658627e-04
7.500000e+00	8.500000e+00	6.085861e-02	1.592568e-04	1.592568e-04
8.500000e+00	9.500000e+00	5.477617e-02	1.510890e-04	1.510890e-04
9.500000e+00	1.050000e+01	4.818696e-02	1.417104e-04	1.417104e-04
1.050000e+01	1.150000e+01	4.184238e-02	1.320521e-04	1.320521e-04
1.150000e+01	1.250000e+01	3.604624e-02	1.225652e-04	1.225652e-04
1.250000e+01	1.350000e+01	3.055641e-02	1.128465e-04	1.128465e-04
1.350000e+01	1.450000e+01	2.538790e-02	1.028609e-04	1.028609e-04
1.450000e+01	1.550000e+01	2.081617e-02	9.314025e-05	9.314025e-05
1.550000e+01	1.650000e+01	1.669828e-02	8.342051e-05	8.342051e-05
1.650000e+01	1.750000e+01	1.324302e-02	7.429001e-05	7.429001e-05
1.750000e+01	1.850000e+01	1.064209e-02	6.659635e-05	6.659635e-05
1.850000e+01	1.950000e+01	8.353723e-03	5.900340e-05	5.900340e-05
1.950000e+01	2.050000e+01	6.449599e-03	5.184458e-05	5.184458e-05
2.050000e+01	2.150000e+01	4.966808e-03	4.549626e-05	4.549626e-05
2.150000e+01	2.250000e+01	3.729482e-03	3.942405e-05	3.942405e-05
2.250000e+01	2.350000e+01	2.844725e-03	3.443160e-05	3.443160e-05
2.350000e+01	2.450000e+01	2.099995e-03	2.958327e-05	2.958327e-05
2.450000e+01	2.550000e+01	1.580310e-03	2.566304e-05	2.566304e-05
2.550000e+01	2.650000e+01	1.161478e-03	2.200100e-05	2.200100e-05
2.650000e+01	2.750000e+01	8.522506e-04	1.884606e-05	1.884606e-05
2.750000e+01	2.850000e+01	6.501276e-04	1.646025e-05	1.646025e-05
2.850000e+01	2.950000e+01	4.750932e-04	1.407105e-05	1.407105e-05
2.950000e+01	3.050000e+01	3.400667e-04	1.190472e-05	1.190472e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=2.6309457789068877e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.143163e-01	8.667405e-04	8.667405e-04
5.000000e-01	1.500000e+00	9.618394e-02	5.503339e-04	5.503339e-04
1.500000e+00	2.500000e+00	9.184547e-02	4.239956e-04	4.239956e-04
2.500000e+00	3.500000e+00	8.981954e-02	6.047998e-04	6.047998e-04
3.500000e+00	4.500000e+00	8.631948e-02	5.790657e-04	5.790657e-04
4.500000e+00	5.500000e+00	7.938862e-02	4.361359e-04	4.361359e-04
5.500000e+00	6.500000e+00	7.246641e-02	4.120368e-04	4.120368e-04
6.500000e+00	7.500000e+00	6.488622e-02	3.694427e-04	3.694427e-04
7.500000e+00	8.500000e+00	5.720189e-02	3.578498e-04	3.578498e-04
8.500000e+00	9.500000e+00	4.781370e-02	8.563036e-04	8.563036e-04
9.500000e+00	1.050000e+01	4.038767e-02	2.858555e-04	2.858555e-04
1.050000e+01	1.150000e+01	3.372172e-02	2.602292e-04	2.602292e-04
1.150000e+01	1.250000e+01	2.827380e-02	5.447039e-04	5.447039e-04
1.250000e+01	1.350000e+01	2.240049e-02	2.403089e-04	2.403089e-04
1.350000e+01	1.450000e+01	1.747120e-02	2.799602e-04	2.799602e-04
1.450000e+01	1.550000e+01	1.401511e-02	1.345592e-04	1.345592e-04
1.550000e+01	1.650000e+01	1.080833e-02	1.045332e-04	1.045332e-04
1.650000e+01	1.750000e+01	8.396307e-03	2.081407e-04	2.081407e-04
1.750000e+01	1.850000e+01	6.100414e-03	1.498777e-04	1.498777e-04
1.850000e+01	1.950000e+01	4.729040e-03	6.824145e-05	6.824145e-05
1.950000e+01	2.050000e+01	3.355855e-03	6.978329e-05	6.978329e-05
2.050000e+01	2.150000e+01	2.602394e-03	6.507493e-05	6.507493e-05
2.150000e+01	2.250000e+01	1.995573e-03	3.837084e-05	3.837084e-05
2.250000e+01	2.350000e+01	1.478328e-03	3.694048e-05	3.694048e-05
2.350000e+01	2.450000e+01	1.071632e-03	4.779173e-05	4.779173e-05
2.450000e+01	2.550000e+01	7.991666e-04	2.626664e-05	2.626664e-05
2.550000e+01	2.650000e+01	5.353892e-04	1.869841e-05	1.869841e-05
2.650000e+01	2.750000e+01	4.099698e-04	1.574801e-05	1.574801e-05
2.750000e+01	2.850000e+01	3.103124e-04	1.668666e-05	1.668666e-05
2.850000e+01	2.950000e+01	2.398510e-04	2.708993e-05	2.708993e-05
2.950000e+01	3.050000e+01	1.512581e-04	8.253072e-06	8.253072e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d13-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d13-x01-y01
ScaledBy=5.6361055397456805e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.154846e-01	2.510997e-04	2.510997e-04
5.000000e-01	1.500000e+00	9.989441e-02	2.335365e-04	2.335365e-04
1.500000e+00	2.500000e+00	9.370639e-02	2.261876e-04	2.261876e-04
2.500000e+00	3.500000e+00	9.054796e-02	2.223430e-04	2.223430e-04
3.500000e+00	4.500000e+00	8.621077e-02	2.169527e-04	2.169527e-04
4.500000e+00	5.500000e+00	7.974650e-02	2.086604e-04	2.086604e-04
5.500000e+00	6.500000e+00	7.269694e-02	1.992243e-04	1.992243e-04
6.500000e+00	7.500000e+00	6.473670e-02	1.880007e-04	1.880007e-04
7.500000e+00	8.500000e+00	5.600173e-02	1.748578e-04	1.748578e-04
8.500000e+00	9.500000e+00	4.811848e-02	1.620840e-04	1.620840e-04
9.500000e+00	1.050000e+01	4.012767e-02	1.480152e-04	1.480152e-04
1.050000e+01	1.150000e+01	3.331342e-02	1.348633e-04	1.348633e-04
1.150000e+01	1.250000e+01	2.721385e-02	1.218931e-04	1.218931e-04
1.250000e+01	1.350000e+01	2.159637e-02	1.085862e-04	1.085862e-04
1.350000e+01	1.450000e+01	1.709267e-02	9.660267e-05	9.660267e-05
1.450000e+01	1.550000e+01	1.331565e-02	8.526394e-05	8.526394e-05
1.550000e+01	1.650000e+01	1.017523e-02	7.453434e-05	7.453434e-05
1.650000e+01	1.750000e+01	7.787710e-03	6.520623e-05	6.520623e-05
1.750000e+01	1.850000e+01	5.956528e-03	5.702704e-05	5.702704e-05
1.850000e+01	1.950000e+01	4.351923e-03	4.874442e-05	4.874442e-05
1.950000e+01	2.050000e+01	3.273633e-03	4.227652e-05	4.227652e-05
2.050000e+01	2.150000e+01	2.364594e-03	3.593043e-05	3.593043e-05
2.150000e+01	2.250000e+01	1.765119e-03	3.104354e-05	3.104354e-05
2.250000e+01	2.350000e+01	1.284120e-03	2.647812e-05	2.647812e-05
2.350000e+01	2.450000e+01	9.368837e-04	2.261659e-05	2.261659e-05
2.450000e+01	2.550000e+01	6.300489e-04	1.854690e-05	1.854690e-05
2.550000e+01	2.650000e+01	4.711717e-04	1.603887e-05	1.603887e-05
2.650000e+01	2.750000e+01	3.707133e-04	1.422667e-05	1.422667e-05
2.750000e+01	2.850000e+01	2.424105e-04	1.150429e-05	1.150429e-05
2.850000e+01	2.950000e+01	1.626989e-04	9.424896e-06	9.424896e-06
2.950000e+01	3.050000e+01	1.239351e-04	8.225861e-06	8.225861e-06
# END HISTO1D



==> plots/CMS_2012_I1107658/d14-x01-y01.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region
RatioPlotReference=/CMS_2012_I1107658/d14-x01-y01
PlotSize=8,6
RatioPlot=1
LogY=1
RatioPlotYMax=1.5
LegendOnly=/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d14-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d14-x01-y01
XLabel=$N_\text{chg}$
YLabel=$1/N_\text{ev} \; \mathrm{d} N_\text{ev} / \mathrm{d} N_\text{chg}$
DrawOnly=/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d14-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d14-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d14-x01-y01
RatioPlotYSize=3
Legend=0
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTO1D /CMS_2012_I1107658/d14-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I1107658/d14-x01-y01
PolyMarker=*
Title=\textsc{CMS}
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.215000e-02	3.265210e-03	3.265210e-03
5.000000e-01	1.500000e+00	7.534000e-02	2.245700e-03	2.245700e-03
1.500000e+00	2.500000e+00	8.652000e-02	1.869260e-03	1.869260e-03
2.500000e+00	3.500000e+00	8.893000e-02	1.536590e-03	1.536590e-03
3.500000e+00	4.500000e+00	8.871000e-02	1.026000e-03	1.026000e-03
4.500000e+00	5.500000e+00	8.478000e-02	7.795130e-04	7.795130e-04
5.500000e+00	6.500000e+00	7.757000e-02	7.564580e-04	7.564580e-04
6.500000e+00	7.500000e+00	7.048000e-02	9.311040e-04	9.311040e-04
7.500000e+00	8.500000e+00	6.202000e-02	1.100330e-03	1.100330e-03
8.500000e+00	9.500000e+00	5.403000e-02	1.226270e-03	1.226270e-03
9.500000e+00	1.050000e+01	4.627000e-02	1.289410e-03	1.289410e-03
1.050000e+01	1.150000e+01	3.902000e-02	1.293680e-03	1.293680e-03
1.150000e+01	1.250000e+01	3.262000e-02	1.256150e-03	1.256150e-03
1.250000e+01	1.350000e+01	2.726000e-02	1.197600e-03	1.197600e-03
1.350000e+01	1.450000e+01	2.222000e-02	1.097590e-03	1.097590e-03
1.450000e+01	1.550000e+01	1.853000e-02	1.017360e-03	1.017360e-03
1.550000e+01	1.650000e+01	1.501000e-02	9.073610e-04	9.073610e-04
1.650000e+01	1.750000e+01	1.207000e-02	7.973510e-04	7.973510e-04
1.750000e+01	1.850000e+01	9.720000e-03	6.970890e-04	6.970890e-04
1.850000e+01	1.950000e+01	7.709000e-03	5.972250e-04	5.972250e-04
1.950000e+01	2.050000e+01	6.230000e-03	5.185030e-04	5.185030e-04
2.050000e+01	2.150000e+01	4.981000e-03	4.446100e-04	4.446100e-04
2.150000e+01	2.250000e+01	3.825000e-03	3.646790e-04	3.646790e-04
2.250000e+01	2.350000e+01	3.123000e-03	3.164100e-04	3.164100e-04
2.350000e+01	2.450000e+01	2.431000e-03	2.625700e-04	2.625700e-04
2.450000e+01	2.550000e+01	1.889000e-03	2.169400e-04	2.169400e-04
2.550000e+01	2.650000e+01	1.408000e-03	1.718690e-04	1.718690e-04
2.650000e+01	2.750000e+01	1.174000e-03	1.523930e-04	1.523930e-04
2.750000e+01	2.850000e+01	8.396000e-04	1.149450e-04	1.149450e-04
2.850000e+01	2.950000e+01	6.937000e-04	9.988860e-05	9.988860e-05
2.950000e+01	3.050000e+01	5.797000e-04	9.228070e-05	9.228070e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=8.5100600424068817e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.618680e-02	3.006905e-04	3.006905e-04
5.000000e-01	1.500000e+00	8.132307e-02	4.321899e-04	4.321899e-04
1.500000e+00	2.500000e+00	8.303114e-02	3.208506e-04	3.208506e-04
2.500000e+00	3.500000e+00	8.109316e-02	2.602447e-04	2.602447e-04
3.500000e+00	4.500000e+00	7.907110e-02	2.876766e-04	2.876766e-04
4.500000e+00	5.500000e+00	7.468474e-02	2.547430e-04	2.547430e-04
5.500000e+00	6.500000e+00	6.995593e-02	3.241017e-04	3.241017e-04
6.500000e+00	7.500000e+00	6.494491e-02	2.398336e-04	2.398336e-04
7.500000e+00	8.500000e+00	5.868540e-02	2.136852e-04	2.136852e-04
8.500000e+00	9.500000e+00	5.284342e-02	2.231002e-04	2.231002e-04
9.500000e+00	1.050000e+01	4.702155e-02	1.870392e-04	1.870392e-04
1.050000e+01	1.150000e+01	4.110646e-02	1.644182e-04	1.644182e-04
1.150000e+01	1.250000e+01	3.506180e-02	1.577892e-04	1.577892e-04
1.250000e+01	1.350000e+01	3.010368e-02	1.826602e-04	1.826602e-04
1.350000e+01	1.450000e+01	2.545231e-02	1.282560e-04	1.282560e-04
1.450000e+01	1.550000e+01	2.125671e-02	9.773522e-05	9.773522e-05
1.550000e+01	1.650000e+01	1.758036e-02	1.046754e-04	1.046754e-04
1.650000e+01	1.750000e+01	1.444948e-02	8.035792e-05	8.035792e-05
1.750000e+01	1.850000e+01	1.170732e-02	8.484671e-05	8.484671e-05
1.850000e+01	1.950000e+01	9.361703e-03	6.834745e-05	6.834745e-05
1.950000e+01	2.050000e+01	7.547200e-03	5.121734e-05	5.121734e-05
2.050000e+01	2.150000e+01	6.019369e-03	4.686810e-05	4.686810e-05
2.150000e+01	2.250000e+01	4.763177e-03	4.800589e-05	4.800589e-05
2.250000e+01	2.350000e+01	3.771066e-03	3.748929e-05	3.748929e-05
2.350000e+01	2.450000e+01	2.885016e-03	3.261727e-05	3.261727e-05
2.450000e+01	2.550000e+01	2.250219e-03	2.914223e-05	2.914223e-05
2.550000e+01	2.650000e+01	1.760775e-03	3.441298e-05	3.441298e-05
2.650000e+01	2.750000e+01	1.358101e-03	1.897733e-05	1.897733e-05
2.750000e+01	2.850000e+01	1.061869e-03	1.826681e-05	1.826681e-05
2.850000e+01	2.950000e+01	7.915408e-04	1.368917e-05	1.368917e-05
2.950000e+01	3.050000e+01	6.362645e-04	1.266569e-05	1.266569e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=8.5061269227033475e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.914266e-01	7.388214e-04	7.388214e-04
5.000000e-01	1.500000e+00	2.755912e-01	5.382753e-04	5.382753e-04
1.500000e+00	2.500000e+00	1.420452e-01	2.959278e-04	2.959278e-04
2.500000e+00	3.500000e+00	7.223175e-02	3.113752e-04	3.113752e-04
3.500000e+00	4.500000e+00	4.033823e-02	1.261430e-04	1.261430e-04
4.500000e+00	5.500000e+00	2.460717e-02	7.327357e-05	7.327357e-05
5.500000e+00	6.500000e+00	1.577544e-02	5.077925e-05	5.077925e-05
6.500000e+00	7.500000e+00	1.044617e-02	4.433601e-05	4.433601e-05
7.500000e+00	8.500000e+00	7.254496e-03	3.115629e-05	3.115629e-05
8.500000e+00	9.500000e+00	5.106459e-03	2.668726e-05	2.668726e-05
9.500000e+00	1.050000e+01	3.649933e-03	2.124680e-05	2.124680e-05
1.050000e+01	1.150000e+01	2.659194e-03	1.805400e-05	1.805400e-05
1.150000e+01	1.250000e+01	1.960435e-03	1.591251e-05	1.591251e-05
1.250000e+01	1.350000e+01	1.476342e-03	1.332862e-05	1.332862e-05
1.350000e+01	1.450000e+01	1.105532e-03	1.190809e-05	1.190809e-05
1.450000e+01	1.550000e+01	8.683624e-04	1.009817e-05	1.009817e-05
1.550000e+01	1.650000e+01	6.713916e-04	9.016482e-06	9.016482e-06
1.650000e+01	1.750000e+01	5.212469e-04	7.901493e-06	7.901493e-06
1.750000e+01	1.850000e+01	4.104427e-04	6.821207e-06	6.821207e-06
1.850000e+01	1.950000e+01	3.413316e-04	6.170771e-06	6.170771e-06
1.950000e+01	2.050000e+01	2.650740e-04	5.619125e-06	5.619125e-06
2.050000e+01	2.150000e+01	2.187608e-04	5.213254e-06	5.213254e-06
2.150000e+01	2.250000e+01	1.750215e-04	4.387874e-06	4.387874e-06
2.250000e+01	2.350000e+01	1.446783e-04	4.049735e-06	4.049735e-06
2.350000e+01	2.450000e+01	1.194363e-04	3.625998e-06	3.625998e-06
2.450000e+01	2.550000e+01	9.501704e-05	3.258596e-06	3.258596e-06
2.550000e+01	2.650000e+01	8.296089e-05	3.097594e-06	3.097594e-06
2.650000e+01	2.750000e+01	6.939580e-05	2.787973e-06	2.787973e-06
2.750000e+01	2.850000e+01	5.421071e-05	2.482716e-06	2.482716e-06
2.850000e+01	2.950000e+01	4.472694e-05	2.265481e-06	2.265481e-06
2.950000e+01	3.050000e+01	3.595904e-05	1.978471e-06	1.978471e-06
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d14-x01-y01
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.618680e-02	2.129150e-03	1.845988e-03
5.000000e-01	1.500000e+00	8.132307e-02	1.579619e-03	1.331001e-03
1.500000e+00	2.500000e+00	8.303114e-02	9.242943e-04	7.433144e-04
2.500000e+00	3.500000e+00	8.109316e-02	5.975662e-04	4.718897e-04
3.500000e+00	4.500000e+00	7.907110e-02	2.408915e-04	1.752603e-04
4.500000e+00	5.500000e+00	7.468474e-02	1.589047e-04	1.217457e-04
5.500000e+00	6.500000e+00	6.995593e-02	6.164476e-05	6.182070e-05
6.500000e+00	7.500000e+00	6.494491e-02	7.762713e-05	6.677349e-05
7.500000e+00	8.500000e+00	5.868540e-02	1.233334e-04	1.385408e-04
8.500000e+00	9.500000e+00	5.284342e-02	2.366580e-04	2.799565e-04
9.500000e+00	1.050000e+01	4.702155e-02	2.843714e-04	3.352608e-04
1.050000e+01	1.150000e+01	4.110646e-02	2.822717e-04	3.312945e-04
1.150000e+01	1.250000e+01	3.506180e-02	2.855279e-04	3.466089e-04
1.250000e+01	1.350000e+01	3.010368e-02	3.204809e-04	3.953443e-04
1.350000e+01	1.450000e+01	2.545231e-02	2.951549e-04	3.494369e-04
1.450000e+01	1.550000e+01	2.125671e-02	2.980749e-04	3.597375e-04
1.550000e+01	1.650000e+01	1.758036e-02	2.938935e-04	3.578203e-04
1.650000e+01	1.750000e+01	1.444948e-02	2.702822e-04	3.274776e-04
1.750000e+01	1.850000e+01	1.170732e-02	2.456988e-04	2.962902e-04
1.850000e+01	1.950000e+01	9.361703e-03	2.112305e-04	2.569701e-04
1.950000e+01	2.050000e+01	7.547200e-03	2.148635e-04	2.558703e-04
2.050000e+01	2.150000e+01	6.019369e-03	1.740955e-04	2.100716e-04
2.150000e+01	2.250000e+01	4.763177e-03	1.587136e-04	1.940930e-04
2.250000e+01	2.350000e+01	3.771066e-03	1.384913e-04	1.696499e-04
2.350000e+01	2.450000e+01	2.885016e-03	1.082765e-04	1.347632e-04
2.450000e+01	2.550000e+01	2.250219e-03	9.900606e-05	1.227405e-04
2.550000e+01	2.650000e+01	1.760775e-03	8.196129e-05	1.009214e-04
2.650000e+01	2.750000e+01	1.358101e-03	7.350774e-05	9.074835e-05
2.750000e+01	2.850000e+01	1.061869e-03	5.549754e-05	6.930648e-05
2.850000e+01	2.950000e+01	7.915408e-04	4.934172e-05	6.167270e-05
2.950000e+01	3.050000e+01	6.362645e-04	4.209914e-05	5.332318e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d14-x01-y01
Title= \ \ " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.914266e-01	1.380472e-02	1.198939e-02
5.000000e-01	1.500000e+00	2.755912e-01	4.113381e-03	3.412668e-03
1.500000e+00	2.500000e+00	1.420452e-01	2.170011e-03	2.351167e-03
2.500000e+00	3.500000e+00	7.223175e-02	2.967420e-03	3.368854e-03
3.500000e+00	4.500000e+00	4.033823e-02	2.452546e-03	2.834336e-03
4.500000e+00	5.500000e+00	2.460717e-02	1.874392e-03	2.188020e-03
5.500000e+00	6.500000e+00	1.577544e-02	1.396996e-03	1.648366e-03
6.500000e+00	7.500000e+00	1.044617e-02	1.014326e-03	1.212043e-03
7.500000e+00	8.500000e+00	7.254496e-03	7.777650e-04	9.341083e-04
8.500000e+00	9.500000e+00	5.106459e-03	5.810878e-04	7.021772e-04
9.500000e+00	1.050000e+01	3.649933e-03	4.464794e-04	5.447352e-04
1.050000e+01	1.150000e+01	2.659194e-03	3.438385e-04	4.223523e-04
1.150000e+01	1.250000e+01	1.960435e-03	2.642845e-04	3.257260e-04
1.250000e+01	1.350000e+01	1.476342e-03	2.074648e-04	2.567373e-04
1.350000e+01	1.450000e+01	1.105532e-03	1.609605e-04	2.004190e-04
1.450000e+01	1.550000e+01	8.683624e-04	1.321349e-04	1.653639e-04
1.550000e+01	1.650000e+01	6.713916e-04	1.057007e-04	1.326343e-04
1.650000e+01	1.750000e+01	5.212469e-04	8.375057e-05	1.059080e-04
1.750000e+01	1.850000e+01	4.104427e-04	6.826610e-05	8.670076e-05
1.850000e+01	1.950000e+01	3.413316e-04	5.857699e-05	7.487919e-05
1.950000e+01	2.050000e+01	2.650740e-04	4.609209e-05	5.912844e-05
2.050000e+01	2.150000e+01	2.187608e-04	3.920464e-05	5.049814e-05
2.150000e+01	2.250000e+01	1.750215e-04	3.182025e-05	4.111888e-05
2.250000e+01	2.350000e+01	1.446783e-04	2.648010e-05	3.427097e-05
2.350000e+01	2.450000e+01	1.194363e-04	2.276941e-05	2.976383e-05
2.450000e+01	2.550000e+01	9.501704e-05	1.848006e-05	2.421088e-05
2.550000e+01	2.650000e+01	8.296089e-05	1.604512e-05	2.107184e-05
2.650000e+01	2.750000e+01	6.939580e-05	1.388876e-05	1.840636e-05
2.750000e+01	2.850000e+01	5.421071e-05	1.092867e-05	1.451491e-05
2.850000e+01	2.950000e+01	4.472694e-05	9.171945e-06	1.231305e-05
2.950000e+01	3.050000e+01	3.595904e-05	7.309363e-06	9.726975e-06
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=4.0039707453174565e-10
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.972371e-02	1.644487e-04	1.644487e-04
5.000000e-01	1.500000e+00	8.059595e-02	1.768059e-04	1.768059e-04
1.500000e+00	2.500000e+00	8.102764e-02	1.772788e-04	1.772788e-04
2.500000e+00	3.500000e+00	7.963404e-02	1.757476e-04	1.757476e-04
3.500000e+00	4.500000e+00	7.736387e-02	1.732244e-04	1.732244e-04
4.500000e+00	5.500000e+00	7.393631e-02	1.693437e-04	1.693437e-04
5.500000e+00	6.500000e+00	6.948983e-02	1.641726e-04	1.641726e-04
6.500000e+00	7.500000e+00	6.451857e-02	1.581912e-04	1.581912e-04
7.500000e+00	8.500000e+00	5.897443e-02	1.512419e-04	1.512419e-04
8.500000e+00	9.500000e+00	5.286673e-02	1.431961e-04	1.431961e-04
9.500000e+00	1.050000e+01	4.708367e-02	1.351373e-04	1.351373e-04
1.050000e+01	1.150000e+01	4.147786e-02	1.268377e-04	1.268377e-04
1.150000e+01	1.250000e+01	3.578943e-02	1.178196e-04	1.178196e-04
1.250000e+01	1.350000e+01	3.053115e-02	1.088207e-04	1.088207e-04
1.350000e+01	1.450000e+01	2.592642e-02	1.002793e-04	1.002793e-04
1.450000e+01	1.550000e+01	2.175572e-02	9.186007e-05	9.186007e-05
1.550000e+01	1.650000e+01	1.784682e-02	8.319945e-05	8.319945e-05
1.650000e+01	1.750000e+01	1.468145e-02	7.546135e-05	7.546135e-05
1.750000e+01	1.850000e+01	1.194895e-02	6.807771e-05	6.807771e-05
1.850000e+01	1.950000e+01	9.617104e-03	6.107483e-05	6.107483e-05
1.950000e+01	2.050000e+01	7.704155e-03	5.466416e-05	5.466416e-05
2.050000e+01	2.150000e+01	6.086372e-03	4.858691e-05	4.858691e-05
2.150000e+01	2.250000e+01	4.748239e-03	4.291473e-05	4.291473e-05
2.250000e+01	2.350000e+01	3.777802e-03	3.827892e-05	3.827892e-05
2.350000e+01	2.450000e+01	2.974534e-03	3.396641e-05	3.396641e-05
2.450000e+01	2.550000e+01	2.317103e-03	2.997870e-05	2.997870e-05
2.550000e+01	2.650000e+01	1.804346e-03	2.645453e-05	2.645453e-05
2.650000e+01	2.750000e+01	1.375368e-03	2.309668e-05	2.309668e-05
2.750000e+01	2.850000e+01	1.044519e-03	2.012790e-05	2.012790e-05
2.850000e+01	2.950000e+01	7.986133e-04	1.759983e-05	1.759983e-05
2.950000e+01	3.050000e+01	5.976994e-04	1.522585e-05	1.522585e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d14-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=3.6009564956154551e-10
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.948133e-02	5.498624e-04	5.498624e-04
5.000000e-01	1.500000e+00	7.189481e-02	5.120829e-04	5.120829e-04
1.500000e+00	2.500000e+00	7.730578e-02	6.504462e-04	6.504462e-04
2.500000e+00	3.500000e+00	8.057358e-02	1.019477e-03	1.019477e-03
3.500000e+00	4.500000e+00	7.971504e-02	5.231329e-04	5.231329e-04
4.500000e+00	5.500000e+00	7.813628e-02	5.368069e-04	5.368069e-04
5.500000e+00	6.500000e+00	7.376776e-02	5.190670e-04	5.190670e-04
6.500000e+00	7.500000e+00	6.901748e-02	3.980761e-04	3.980761e-04
7.500000e+00	8.500000e+00	6.213797e-02	5.420342e-04	5.420342e-04
8.500000e+00	9.500000e+00	5.495667e-02	1.173662e-03	1.173662e-03
9.500000e+00	1.050000e+01	4.879442e-02	3.463342e-04	3.463342e-04
1.050000e+01	1.150000e+01	4.271389e-02	4.158557e-04	4.158557e-04
1.150000e+01	1.250000e+01	3.668773e-02	3.193492e-04	3.193492e-04
1.250000e+01	1.350000e+01	3.131327e-02	5.649072e-04	5.649072e-04
1.350000e+01	1.450000e+01	2.617188e-02	2.683553e-04	2.683553e-04
1.450000e+01	1.550000e+01	2.151078e-02	1.862465e-04	1.862465e-04
1.550000e+01	1.650000e+01	1.763157e-02	2.184401e-04	2.184401e-04
1.650000e+01	1.750000e+01	1.408661e-02	1.561223e-04	1.561223e-04
1.750000e+01	1.850000e+01	1.160091e-02	1.787341e-04	1.787341e-04
1.850000e+01	1.950000e+01	9.062127e-03	1.642115e-04	1.642115e-04
1.950000e+01	2.050000e+01	7.125363e-03	2.026142e-04	2.026142e-04
2.050000e+01	2.150000e+01	5.559201e-03	9.198603e-05	9.198603e-05
2.150000e+01	2.250000e+01	4.546924e-03	1.107503e-04	1.107503e-04
2.250000e+01	2.350000e+01	3.460619e-03	7.771831e-05	7.771831e-05
2.350000e+01	2.450000e+01	2.690058e-03	5.214106e-05	5.214106e-05
2.450000e+01	2.550000e+01	2.258342e-03	4.446240e-05	4.446240e-05
2.550000e+01	2.650000e+01	1.721786e-03	4.480121e-05	4.480121e-05
2.650000e+01	2.750000e+01	1.318182e-03	3.582635e-05	3.582635e-05
2.750000e+01	2.850000e+01	1.034580e-03	3.557763e-05	3.557763e-05
2.850000e+01	2.950000e+01	7.757201e-04	2.727396e-05	2.727396e-05
2.950000e+01	3.050000e+01	5.834359e-04	2.155734e-05	2.155734e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d14-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=8.5074348968681372e-11
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.616776e-02	2.436690e-04	2.436690e-04
5.000000e-01	1.500000e+00	7.195618e-02	2.794963e-04	2.794963e-04
1.500000e+00	2.500000e+00	7.693943e-02	3.366589e-04	3.366589e-04
2.500000e+00	3.500000e+00	7.778035e-02	2.702658e-04	2.702658e-04
3.500000e+00	4.500000e+00	7.737895e-02	3.315375e-04	3.315375e-04
4.500000e+00	5.500000e+00	7.486034e-02	2.780700e-04	2.780700e-04
5.500000e+00	6.500000e+00	7.180901e-02	2.357820e-04	2.357820e-04
6.500000e+00	7.500000e+00	6.751519e-02	3.020597e-04	3.020597e-04
7.500000e+00	8.500000e+00	6.126578e-02	2.464935e-04	2.464935e-04
8.500000e+00	9.500000e+00	5.578642e-02	2.098402e-04	2.098402e-04
9.500000e+00	1.050000e+01	4.985737e-02	3.413882e-04	3.413882e-04
1.050000e+01	1.150000e+01	4.410811e-02	1.661262e-04	1.661262e-04
1.150000e+01	1.250000e+01	3.794222e-02	1.699024e-04	1.699024e-04
1.250000e+01	1.350000e+01	3.241538e-02	1.522738e-04	1.522738e-04
1.350000e+01	1.450000e+01	2.736925e-02	1.430286e-04	1.430286e-04
1.450000e+01	1.550000e+01	2.304453e-02	1.075060e-04	1.075060e-04
1.550000e+01	1.650000e+01	1.885708e-02	1.541693e-04	1.541693e-04
1.650000e+01	1.750000e+01	1.542657e-02	8.971226e-05	8.971226e-05
1.750000e+01	1.850000e+01	1.259732e-02	7.281678e-05	7.281678e-05
1.850000e+01	1.950000e+01	1.006586e-02	6.803836e-05	6.803836e-05
1.950000e+01	2.050000e+01	7.993796e-03	6.336429e-05	6.336429e-05
2.050000e+01	2.150000e+01	6.392598e-03	4.625489e-05	4.625489e-05
2.150000e+01	2.250000e+01	5.086656e-03	4.335507e-05	4.335507e-05
2.250000e+01	2.350000e+01	3.838792e-03	5.575372e-05	5.575372e-05
2.350000e+01	2.450000e+01	3.139028e-03	4.665734e-05	4.665734e-05
2.450000e+01	2.550000e+01	2.417361e-03	2.915530e-05	2.915530e-05
2.550000e+01	2.650000e+01	1.823994e-03	2.415669e-05	2.415669e-05
2.650000e+01	2.750000e+01	1.377944e-03	3.744425e-05	3.744425e-05
2.750000e+01	2.850000e+01	1.063829e-03	1.534096e-05	1.534096e-05
2.850000e+01	2.950000e+01	8.459757e-04	1.360837e-05	1.360837e-05
2.950000e+01	3.050000e+01	6.363319e-04	2.023660e-05	2.023660e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d14-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=2.6309457789068877e-10
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.441683e-02	8.554902e-04	8.554902e-04
5.000000e-01	1.500000e+00	9.184051e-02	5.361326e-04	5.361326e-04
1.500000e+00	2.500000e+00	9.188405e-02	5.455001e-04	5.455001e-04
2.500000e+00	3.500000e+00	8.921626e-02	4.872227e-04	4.872227e-04
3.500000e+00	4.500000e+00	8.665753e-02	4.612777e-04	4.612777e-04
4.500000e+00	5.500000e+00	8.104799e-02	5.692987e-04	5.692987e-04
5.500000e+00	6.500000e+00	7.418231e-02	4.112189e-04	4.112189e-04
6.500000e+00	7.500000e+00	6.629641e-02	4.000700e-04	4.000700e-04
7.500000e+00	8.500000e+00	5.862142e-02	3.483207e-04	3.483207e-04
8.500000e+00	9.500000e+00	5.003326e-02	1.017661e-03	1.017661e-03
9.500000e+00	1.050000e+01	4.387111e-02	3.084529e-04	3.084529e-04
1.050000e+01	1.150000e+01	3.591352e-02	2.451065e-04	2.451065e-04
1.150000e+01	1.250000e+01	3.014319e-02	2.260146e-04	2.260146e-04
1.250000e+01	1.350000e+01	2.451676e-02	2.172455e-04	2.172455e-04
1.350000e+01	1.450000e+01	1.966385e-02	1.495061e-04	1.495061e-04
1.450000e+01	1.550000e+01	1.563536e-02	1.381941e-04	1.381941e-04
1.550000e+01	1.650000e+01	1.266751e-02	1.471658e-04	1.471658e-04
1.650000e+01	1.750000e+01	9.789011e-03	1.395154e-04	1.395154e-04
1.750000e+01	1.850000e+01	7.673985e-03	1.212826e-04	1.212826e-04
1.850000e+01	1.950000e+01	6.052130e-03	7.835853e-05	7.835853e-05
1.950000e+01	2.050000e+01	4.682133e-03	7.790623e-05	7.790623e-05
2.050000e+01	2.150000e+01	3.550509e-03	5.678952e-05	5.678952e-05
2.150000e+01	2.250000e+01	2.788216e-03	4.770175e-05	4.770175e-05
2.250000e+01	2.350000e+01	1.887013e-03	1.863303e-04	1.863303e-04
2.350000e+01	2.450000e+01	1.548100e-03	4.010956e-05	4.010956e-05
2.450000e+01	2.550000e+01	1.270950e-03	4.412511e-05	4.412511e-05
2.550000e+01	2.650000e+01	9.340464e-04	2.577639e-05	2.577639e-05
2.650000e+01	2.750000e+01	7.239649e-04	1.983795e-05	1.983795e-05
2.750000e+01	2.850000e+01	5.927638e-04	7.342976e-05	7.342976e-05
2.850000e+01	2.950000e+01	3.981877e-04	1.551811e-05	1.551811e-05
2.950000e+01	3.050000e+01	3.174477e-04	1.205492e-05	1.205492e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=3.6009564956154551e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.948133e-02	5.498624e-04	5.498624e-04
5.000000e-01	1.500000e+00	7.189481e-02	5.120829e-04	5.120829e-04
1.500000e+00	2.500000e+00	7.730578e-02	6.504462e-04	6.504462e-04
2.500000e+00	3.500000e+00	8.057358e-02	1.019477e-03	1.019477e-03
3.500000e+00	4.500000e+00	7.971504e-02	5.231329e-04	5.231329e-04
4.500000e+00	5.500000e+00	7.813628e-02	5.368069e-04	5.368069e-04
5.500000e+00	6.500000e+00	7.376776e-02	5.190670e-04	5.190670e-04
6.500000e+00	7.500000e+00	6.901748e-02	3.980761e-04	3.980761e-04
7.500000e+00	8.500000e+00	6.213797e-02	5.420342e-04	5.420342e-04
8.500000e+00	9.500000e+00	5.495667e-02	1.173662e-03	1.173662e-03
9.500000e+00	1.050000e+01	4.879442e-02	3.463342e-04	3.463342e-04
1.050000e+01	1.150000e+01	4.271389e-02	4.158557e-04	4.158557e-04
1.150000e+01	1.250000e+01	3.668773e-02	3.193492e-04	3.193492e-04
1.250000e+01	1.350000e+01	3.131327e-02	5.649072e-04	5.649072e-04
1.350000e+01	1.450000e+01	2.617188e-02	2.683553e-04	2.683553e-04
1.450000e+01	1.550000e+01	2.151078e-02	1.862465e-04	1.862465e-04
1.550000e+01	1.650000e+01	1.763157e-02	2.184401e-04	2.184401e-04
1.650000e+01	1.750000e+01	1.408661e-02	1.561223e-04	1.561223e-04
1.750000e+01	1.850000e+01	1.160091e-02	1.787341e-04	1.787341e-04
1.850000e+01	1.950000e+01	9.062127e-03	1.642115e-04	1.642115e-04
1.950000e+01	2.050000e+01	7.125363e-03	2.026142e-04	2.026142e-04
2.050000e+01	2.150000e+01	5.559201e-03	9.198603e-05	9.198603e-05
2.150000e+01	2.250000e+01	4.546924e-03	1.107503e-04	1.107503e-04
2.250000e+01	2.350000e+01	3.460619e-03	7.771831e-05	7.771831e-05
2.350000e+01	2.450000e+01	2.690058e-03	5.214106e-05	5.214106e-05
2.450000e+01	2.550000e+01	2.258342e-03	4.446240e-05	4.446240e-05
2.550000e+01	2.650000e+01	1.721786e-03	4.480121e-05	4.480121e-05
2.650000e+01	2.750000e+01	1.318182e-03	3.582635e-05	3.582635e-05
2.750000e+01	2.850000e+01	1.034580e-03	3.557763e-05	3.557763e-05
2.850000e+01	2.950000e+01	7.757201e-04	2.727396e-05	2.727396e-05
2.950000e+01	3.050000e+01	5.834359e-04	2.155734e-05	2.155734e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=1.0734022568979459e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.128733e-02	2.309303e-04	2.309303e-04
5.000000e-01	1.500000e+00	6.494205e-02	2.598597e-04	2.598597e-04
1.500000e+00	2.500000e+00	7.196385e-02	2.735477e-04	2.735477e-04
2.500000e+00	3.500000e+00	7.588079e-02	2.808936e-04	2.808936e-04
3.500000e+00	4.500000e+00	7.694243e-02	2.828517e-04	2.828517e-04
4.500000e+00	5.500000e+00	7.655874e-02	2.821456e-04	2.821456e-04
5.500000e+00	6.500000e+00	7.262620e-02	2.748037e-04	2.748037e-04
6.500000e+00	7.500000e+00	6.914702e-02	2.681406e-04	2.681406e-04
7.500000e+00	8.500000e+00	6.352583e-02	2.570106e-04	2.570106e-04
8.500000e+00	9.500000e+00	5.801175e-02	2.456031e-04	2.456031e-04
9.500000e+00	1.050000e+01	5.155560e-02	2.315335e-04	2.315335e-04
1.050000e+01	1.150000e+01	4.528662e-02	2.170006e-04	2.170006e-04
1.150000e+01	1.250000e+01	3.927655e-02	2.020889e-04	2.020889e-04
1.250000e+01	1.350000e+01	3.329039e-02	1.860524e-04	1.860524e-04
1.350000e+01	1.450000e+01	2.824630e-02	1.713786e-04	1.713786e-04
1.450000e+01	1.550000e+01	2.356406e-02	1.565312e-04	1.565312e-04
1.550000e+01	1.650000e+01	1.933101e-02	1.417762e-04	1.417762e-04
1.650000e+01	1.750000e+01	1.599740e-02	1.289735e-04	1.289735e-04
1.750000e+01	1.850000e+01	1.287278e-02	1.156943e-04	1.156943e-04
1.850000e+01	1.950000e+01	1.040637e-02	1.040221e-04	1.040221e-04
1.950000e+01	2.050000e+01	8.326756e-03	9.304945e-05	9.304945e-05
2.050000e+01	2.150000e+01	6.747293e-03	8.376077e-05	8.376077e-05
2.150000e+01	2.250000e+01	5.243735e-03	7.384078e-05	7.384078e-05
2.250000e+01	2.350000e+01	4.225767e-03	6.628704e-05	6.628704e-05
2.350000e+01	2.450000e+01	3.227554e-03	5.793122e-05	5.793122e-05
2.450000e+01	2.550000e+01	2.520487e-03	5.119389e-05	5.119389e-05
2.550000e+01	2.650000e+01	2.010982e-03	4.572777e-05	4.572777e-05
2.650000e+01	2.750000e+01	1.536831e-03	3.997505e-05	3.997505e-05
2.750000e+01	2.850000e+01	1.217611e-03	3.558199e-05	3.558199e-05
2.850000e+01	2.950000e+01	9.264661e-04	3.103778e-05	3.103778e-05
2.950000e+01	3.050000e+01	7.309827e-04	2.756954e-05	2.756954e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=8.5074348968681372e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.616776e-02	2.436690e-04	2.436690e-04
5.000000e-01	1.500000e+00	7.195618e-02	2.794963e-04	2.794963e-04
1.500000e+00	2.500000e+00	7.693943e-02	3.366589e-04	3.366589e-04
2.500000e+00	3.500000e+00	7.778035e-02	2.702658e-04	2.702658e-04
3.500000e+00	4.500000e+00	7.737895e-02	3.315375e-04	3.315375e-04
4.500000e+00	5.500000e+00	7.486034e-02	2.780700e-04	2.780700e-04
5.500000e+00	6.500000e+00	7.180901e-02	2.357820e-04	2.357820e-04
6.500000e+00	7.500000e+00	6.751519e-02	3.020597e-04	3.020597e-04
7.500000e+00	8.500000e+00	6.126578e-02	2.464935e-04	2.464935e-04
8.500000e+00	9.500000e+00	5.578642e-02	2.098402e-04	2.098402e-04
9.500000e+00	1.050000e+01	4.985737e-02	3.413882e-04	3.413882e-04
1.050000e+01	1.150000e+01	4.410811e-02	1.661262e-04	1.661262e-04
1.150000e+01	1.250000e+01	3.794222e-02	1.699024e-04	1.699024e-04
1.250000e+01	1.350000e+01	3.241538e-02	1.522738e-04	1.522738e-04
1.350000e+01	1.450000e+01	2.736925e-02	1.430286e-04	1.430286e-04
1.450000e+01	1.550000e+01	2.304453e-02	1.075060e-04	1.075060e-04
1.550000e+01	1.650000e+01	1.885708e-02	1.541693e-04	1.541693e-04
1.650000e+01	1.750000e+01	1.542657e-02	8.971226e-05	8.971226e-05
1.750000e+01	1.850000e+01	1.259732e-02	7.281678e-05	7.281678e-05
1.850000e+01	1.950000e+01	1.006586e-02	6.803836e-05	6.803836e-05
1.950000e+01	2.050000e+01	7.993796e-03	6.336429e-05	6.336429e-05
2.050000e+01	2.150000e+01	6.392598e-03	4.625489e-05	4.625489e-05
2.150000e+01	2.250000e+01	5.086656e-03	4.335507e-05	4.335507e-05
2.250000e+01	2.350000e+01	3.838792e-03	5.575372e-05	5.575372e-05
2.350000e+01	2.450000e+01	3.139028e-03	4.665734e-05	4.665734e-05
2.450000e+01	2.550000e+01	2.417361e-03	2.915530e-05	2.915530e-05
2.550000e+01	2.650000e+01	1.823994e-03	2.415669e-05	2.415669e-05
2.650000e+01	2.750000e+01	1.377944e-03	3.744425e-05	3.744425e-05
2.750000e+01	2.850000e+01	1.063829e-03	1.534096e-05	1.534096e-05
2.850000e+01	2.950000e+01	8.459757e-04	1.360837e-05	1.360837e-05
2.950000e+01	3.050000e+01	6.363319e-04	2.023660e-05	2.023660e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=4.3021415665413479e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.901283e-02	1.568232e-04	1.568232e-04
5.000000e-01	1.500000e+00	7.133692e-02	1.724226e-04	1.724226e-04
1.500000e+00	2.500000e+00	7.467340e-02	1.764087e-04	1.764087e-04
2.500000e+00	3.500000e+00	7.629497e-02	1.783138e-04	1.783138e-04
3.500000e+00	4.500000e+00	7.561067e-02	1.775123e-04	1.775123e-04
4.500000e+00	5.500000e+00	7.368404e-02	1.752362e-04	1.752362e-04
5.500000e+00	6.500000e+00	7.106853e-02	1.720979e-04	1.720979e-04
6.500000e+00	7.500000e+00	6.660307e-02	1.666035e-04	1.666035e-04
7.500000e+00	8.500000e+00	6.210385e-02	1.608779e-04	1.608779e-04
8.500000e+00	9.500000e+00	5.613310e-02	1.529489e-04	1.529489e-04
9.500000e+00	1.050000e+01	5.030821e-02	1.447960e-04	1.447960e-04
1.050000e+01	1.150000e+01	4.461626e-02	1.363589e-04	1.363589e-04
1.150000e+01	1.250000e+01	3.855257e-02	1.267546e-04	1.267546e-04
1.250000e+01	1.350000e+01	3.308608e-02	1.174247e-04	1.174247e-04
1.350000e+01	1.450000e+01	2.791673e-02	1.078622e-04	1.078622e-04
1.450000e+01	1.550000e+01	2.364214e-02	9.926140e-05	9.926140e-05
1.550000e+01	1.650000e+01	1.949299e-02	9.013143e-05	9.013143e-05
1.650000e+01	1.750000e+01	1.563932e-02	8.073204e-05	8.073204e-05
1.750000e+01	1.850000e+01	1.287461e-02	7.324940e-05	7.324940e-05
1.850000e+01	1.950000e+01	1.026868e-02	6.541756e-05	6.541756e-05
1.950000e+01	2.050000e+01	8.307464e-03	5.883981e-05	5.883981e-05
2.050000e+01	2.150000e+01	6.395839e-03	5.162805e-05	5.162805e-05
2.150000e+01	2.250000e+01	5.107669e-03	4.613689e-05	4.613689e-05
2.250000e+01	2.350000e+01	4.065798e-03	4.116327e-05	4.116327e-05
2.350000e+01	2.450000e+01	3.071019e-03	3.577489e-05	3.577489e-05
2.450000e+01	2.550000e+01	2.391719e-03	3.157127e-05	3.157127e-05
2.550000e+01	2.650000e+01	1.839528e-03	2.768791e-05	2.768791e-05
2.650000e+01	2.750000e+01	1.462787e-03	2.469037e-05	2.469037e-05
2.750000e+01	2.850000e+01	1.088964e-03	2.130314e-05	2.130314e-05
2.850000e+01	2.950000e+01	8.114092e-04	1.838895e-05	1.838895e-05
2.950000e+01	3.050000e+01	6.155375e-04	1.601638e-05	1.601638e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=2.6309457789068877e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.441683e-02	8.554902e-04	8.554902e-04
5.000000e-01	1.500000e+00	9.184051e-02	5.361326e-04	5.361326e-04
1.500000e+00	2.500000e+00	9.188405e-02	5.455001e-04	5.455001e-04
2.500000e+00	3.500000e+00	8.921626e-02	4.872227e-04	4.872227e-04
3.500000e+00	4.500000e+00	8.665753e-02	4.612777e-04	4.612777e-04
4.500000e+00	5.500000e+00	8.104799e-02	5.692987e-04	5.692987e-04
5.500000e+00	6.500000e+00	7.418231e-02	4.112189e-04	4.112189e-04
6.500000e+00	7.500000e+00	6.629641e-02	4.000700e-04	4.000700e-04
7.500000e+00	8.500000e+00	5.862142e-02	3.483207e-04	3.483207e-04
8.500000e+00	9.500000e+00	5.003326e-02	1.017661e-03	1.017661e-03
9.500000e+00	1.050000e+01	4.387111e-02	3.084529e-04	3.084529e-04
1.050000e+01	1.150000e+01	3.591352e-02	2.451065e-04	2.451065e-04
1.150000e+01	1.250000e+01	3.014319e-02	2.260146e-04	2.260146e-04
1.250000e+01	1.350000e+01	2.451676e-02	2.172455e-04	2.172455e-04
1.350000e+01	1.450000e+01	1.966385e-02	1.495061e-04	1.495061e-04
1.450000e+01	1.550000e+01	1.563536e-02	1.381941e-04	1.381941e-04
1.550000e+01	1.650000e+01	1.266751e-02	1.471658e-04	1.471658e-04
1.650000e+01	1.750000e+01	9.789011e-03	1.395154e-04	1.395154e-04
1.750000e+01	1.850000e+01	7.673985e-03	1.212826e-04	1.212826e-04
1.850000e+01	1.950000e+01	6.052130e-03	7.835853e-05	7.835853e-05
1.950000e+01	2.050000e+01	4.682133e-03	7.790623e-05	7.790623e-05
2.050000e+01	2.150000e+01	3.550509e-03	5.678952e-05	5.678952e-05
2.150000e+01	2.250000e+01	2.788216e-03	4.770175e-05	4.770175e-05
2.250000e+01	2.350000e+01	1.887013e-03	1.863303e-04	1.863303e-04
2.350000e+01	2.450000e+01	1.548100e-03	4.010956e-05	4.010956e-05
2.450000e+01	2.550000e+01	1.270950e-03	4.412511e-05	4.412511e-05
2.550000e+01	2.650000e+01	9.340464e-04	2.577639e-05	2.577639e-05
2.650000e+01	2.750000e+01	7.239649e-04	1.983795e-05	1.983795e-05
2.750000e+01	2.850000e+01	5.927638e-04	7.342976e-05	7.342976e-05
2.850000e+01	2.950000e+01	3.981877e-04	1.551811e-05	1.551811e-05
2.950000e+01	3.050000e+01	3.174477e-04	1.205492e-05	1.205492e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d14-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d14-x01-y01
ScaledBy=5.6361055397456805e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.307090e-02	2.129652e-04	2.129652e-04
5.000000e-01	1.500000e+00	9.253692e-02	2.247718e-04	2.247718e-04
1.500000e+00	2.500000e+00	9.223882e-02	2.244094e-04	2.244094e-04
2.500000e+00	3.500000e+00	9.013630e-02	2.218370e-04	2.218370e-04
3.500000e+00	4.500000e+00	8.607155e-02	2.167774e-04	2.167774e-04
4.500000e+00	5.500000e+00	8.085700e-02	2.101082e-04	2.101082e-04
5.500000e+00	6.500000e+00	7.409080e-02	2.011251e-04	2.011251e-04
6.500000e+00	7.500000e+00	6.694952e-02	1.911868e-04	1.911868e-04
7.500000e+00	8.500000e+00	5.885497e-02	1.792569e-04	1.792569e-04
8.500000e+00	9.500000e+00	5.101485e-02	1.668908e-04	1.668908e-04
9.500000e+00	1.050000e+01	4.324789e-02	1.536621e-04	1.536621e-04
1.050000e+01	1.150000e+01	3.646694e-02	1.411022e-04	1.411022e-04
1.150000e+01	1.250000e+01	2.979683e-02	1.275467e-04	1.275467e-04
1.250000e+01	1.350000e+01	2.465489e-02	1.160208e-04	1.160208e-04
1.350000e+01	1.450000e+01	1.989295e-02	1.042158e-04	1.042158e-04
1.450000e+01	1.550000e+01	1.573921e-02	9.269913e-05	9.269913e-05
1.550000e+01	1.650000e+01	1.252946e-02	8.270853e-05	8.270853e-05
1.650000e+01	1.750000e+01	9.779407e-03	7.307023e-05	7.307023e-05
1.750000e+01	1.850000e+01	7.627740e-03	6.453305e-05	6.453305e-05
1.850000e+01	1.950000e+01	5.851702e-03	5.652301e-05	5.652301e-05
1.950000e+01	2.050000e+01	4.556116e-03	4.987485e-05	4.987485e-05
2.050000e+01	2.150000e+01	3.446160e-03	4.337624e-05	4.337624e-05
2.150000e+01	2.250000e+01	2.649590e-03	3.803414e-05	3.803414e-05
2.250000e+01	2.350000e+01	2.034829e-03	3.333098e-05	3.333098e-05
2.350000e+01	2.450000e+01	1.545640e-03	2.904948e-05	2.904948e-05
2.450000e+01	2.550000e+01	1.106680e-03	2.458076e-05	2.458076e-05
2.550000e+01	2.650000e+01	7.971155e-04	2.086147e-05	2.086147e-05
2.650000e+01	2.750000e+01	6.322327e-04	1.857902e-05	1.857902e-05
2.750000e+01	2.850000e+01	4.438732e-04	1.556732e-05	1.556732e-05
2.850000e+01	2.950000e+01	3.232140e-04	1.328401e-05	1.328401e-05
2.950000e+01	3.050000e+01	2.582436e-04	1.187405e-05	1.187405e-05
# END HISTO1D



==> plots/CMS_2012_I1107658/d16-x01-y01.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Toward region
RatioPlotReference=/CMS_2012_I1107658/d16-x01-y01
PlotSize=8,6
RatioPlot=1
LogY=1
RatioPlotYMax=1.5
LegendOnly=/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d16-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d16-x01-y01
XLabel=$p_\perp$ [GeV]
YLabel=$1/N_\text{ev} \; \mathrm{d} N_\text{chg} / \mathrm{d} p_\perp$ [GeV$^{-1}$]
DrawOnly=/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d16-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d16-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d16-x01-y01
RatioPlotYSize=3
Legend=1
RatioPlotYMin=0.5
LegendXPos=0.4
# END PLOT

# BEGIN HISTO1D /CMS_2012_I1107658/d16-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I1107658/d16-x01-y01
PolyMarker=*
Title=\textsc{CMS}
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	6.332000e+00	6.603330e-02	6.603330e-02
1.000000e+00	1.500000e+00	2.381000e+00	2.729130e-02	2.729130e-02
1.500000e+00	2.000000e+00	9.935000e-01	1.602580e-02	1.602580e-02
2.000000e+00	2.500000e+00	4.534000e-01	8.580780e-03	8.580780e-03
2.500000e+00	3.000000e+00	2.275000e-01	5.031050e-03	5.031050e-03
3.000000e+00	3.500000e+00	1.225000e-01	3.134640e-03	3.134640e-03
3.500000e+00	4.000000e+00	7.183000e-02	2.103160e-03	2.103160e-03
4.000000e+00	4.500000e+00	4.363000e-02	1.447040e-03	1.447040e-03
4.500000e+00	5.000000e+00	2.877000e-02	1.070070e-03	1.070070e-03
5.000000e+00	5.500000e+00	2.055000e-02	8.488440e-04	8.488440e-04
5.500000e+00	6.000000e+00	1.476000e-02	6.721260e-04	6.721260e-04
6.000000e+00	6.500000e+00	1.091000e-02	5.449700e-04	5.449700e-04
6.500000e+00	7.000000e+00	7.913000e-03	4.311650e-04	4.311650e-04
7.000000e+00	7.500000e+00	6.427000e-03	3.791740e-04	3.791740e-04
7.500000e+00	8.000000e+00	5.133000e-03	3.267960e-04	3.267960e-04
8.000000e+00	8.500000e+00	4.099000e-03	2.797350e-04	2.797350e-04
8.500000e+00	9.000000e+00	3.319000e-03	2.426420e-04	2.426420e-04
9.000000e+00	9.500000e+00	2.706000e-03	2.119030e-04	2.119030e-04
9.500000e+00	1.000000e+01	2.515000e-03	2.076640e-04	2.076640e-04
1.000000e+01	1.050000e+01	2.034000e-03	1.781710e-04	1.781710e-04
1.050000e+01	1.100000e+01	1.756000e-03	1.624150e-04	1.624150e-04
1.100000e+01	1.150000e+01	1.610000e-03	1.559400e-04	1.559400e-04
1.150000e+01	1.200000e+01	1.367000e-03	1.401450e-04	1.401450e-04
1.200000e+01	1.250000e+01	1.163000e-03	1.256850e-04	1.256850e-04
1.250000e+01	1.300000e+01	9.730000e-04	1.109090e-04	1.109090e-04
1.300000e+01	1.350000e+01	8.216000e-04	9.892640e-05	9.892640e-05
1.350000e+01	1.400000e+01	8.577000e-04	1.051510e-04	1.051510e-04
1.400000e+01	1.450000e+01	6.864000e-04	8.907890e-05	8.907890e-05
1.450000e+01	1.500000e+01	7.170000e-04	9.532080e-05	9.532080e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=8.5100600424068855e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.356448e+00	3.869557e-03	3.869557e-03
1.000000e+00	1.500000e+00	2.702426e+00	2.053822e-03	2.053822e-03
1.500000e+00	2.000000e+00	1.111820e+00	1.318749e-03	1.318749e-03
2.000000e+00	2.500000e+00	4.972606e-01	7.724926e-04	7.724926e-04
2.500000e+00	3.000000e+00	2.383770e-01	6.485871e-04	6.485871e-04
3.000000e+00	3.500000e+00	1.233327e-01	4.309835e-04	4.309835e-04
3.500000e+00	4.000000e+00	6.799048e-02	4.559458e-04	4.559458e-04
4.000000e+00	4.500000e+00	4.094694e-02	2.027542e-04	2.027542e-04
4.500000e+00	5.000000e+00	2.642810e-02	1.672161e-04	1.672161e-04
5.000000e+00	5.500000e+00	1.785729e-02	1.220422e-04	1.220422e-04
5.500000e+00	6.000000e+00	1.273029e-02	9.461615e-05	9.461615e-05
6.000000e+00	6.500000e+00	9.441992e-03	6.978344e-05	6.978344e-05
6.500000e+00	7.000000e+00	7.153028e-03	7.702646e-05	7.702646e-05
7.000000e+00	7.500000e+00	5.608158e-03	5.357648e-05	5.357648e-05
7.500000e+00	8.000000e+00	4.375498e-03	4.351774e-05	4.351774e-05
8.000000e+00	8.500000e+00	3.643942e-03	4.181905e-05	4.181905e-05
8.500000e+00	9.000000e+00	3.002242e-03	3.457376e-05	3.457376e-05
9.000000e+00	9.500000e+00	2.558394e-03	3.114227e-05	3.114227e-05
9.500000e+00	1.000000e+01	2.099472e-03	3.010340e-05	3.010340e-05
1.000000e+01	1.050000e+01	1.752801e-03	6.720580e-05	6.720580e-05
1.050000e+01	1.100000e+01	1.598741e-03	2.453927e-05	2.453927e-05
1.100000e+01	1.150000e+01	1.352690e-03	2.042850e-05	2.042850e-05
1.150000e+01	1.200000e+01	1.187159e-03	1.979759e-05	1.979759e-05
1.200000e+01	1.250000e+01	1.037290e-03	2.308204e-05	2.308204e-05
1.250000e+01	1.300000e+01	9.150756e-04	1.537835e-05	1.537835e-05
1.300000e+01	1.350000e+01	8.085240e-04	1.658325e-05	1.658325e-05
1.350000e+01	1.400000e+01	7.175412e-04	1.419520e-05	1.419520e-05
1.400000e+01	1.450000e+01	6.695036e-04	1.609877e-05	1.609877e-05
1.450000e+01	1.500000e+01	6.142196e-04	1.604473e-05	1.604473e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=8.5061269227033475e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	1.271241e+00	1.440229e-03	1.440229e-03
1.000000e+00	1.500000e+00	3.382090e-01	5.474355e-04	5.474355e-04
1.500000e+00	2.000000e+00	1.498539e-01	3.046317e-04	3.046317e-04
2.000000e+00	2.500000e+00	8.204820e-02	1.898592e-04	1.898592e-04
2.500000e+00	3.000000e+00	5.037424e-02	2.273740e-04	2.273740e-04
3.000000e+00	3.500000e+00	3.308408e-02	1.100365e-04	1.100365e-04
3.500000e+00	4.000000e+00	2.314430e-02	9.026000e-05	9.026000e-05
4.000000e+00	4.500000e+00	1.684747e-02	1.428622e-04	1.428622e-04
4.500000e+00	5.000000e+00	1.237207e-02	6.268803e-05	6.268803e-05
5.000000e+00	5.500000e+00	9.487436e-03	5.560790e-05	5.560790e-05
5.500000e+00	6.000000e+00	7.573328e-03	5.081605e-05	5.081605e-05
6.000000e+00	6.500000e+00	6.040974e-03	5.111979e-05	5.111979e-05
6.500000e+00	7.000000e+00	4.774882e-03	7.299627e-05	7.299627e-05
7.000000e+00	7.500000e+00	3.992100e-03	3.486649e-05	3.486649e-05
7.500000e+00	8.000000e+00	3.275226e-03	3.236305e-05	3.236305e-05
8.000000e+00	8.500000e+00	2.814228e-03	2.829053e-05	2.829053e-05
8.500000e+00	9.000000e+00	2.359896e-03	2.632696e-05	2.632696e-05
9.000000e+00	9.500000e+00	2.077246e-03	2.546895e-05	2.546895e-05
9.500000e+00	1.000000e+01	1.778900e-03	2.370232e-05	2.370232e-05
1.000000e+01	1.050000e+01	1.552992e-03	2.579386e-05	2.579386e-05
1.050000e+01	1.100000e+01	1.370678e-03	1.952869e-05	1.952869e-05
1.100000e+01	1.150000e+01	1.202464e-03	2.311982e-05	2.311982e-05
1.150000e+01	1.200000e+01	1.081282e-03	1.736667e-05	1.736667e-05
1.200000e+01	1.250000e+01	9.248484e-04	1.573263e-05	1.573263e-05
1.250000e+01	1.300000e+01	8.430274e-04	1.548604e-05	1.548604e-05
1.300000e+01	1.350000e+01	7.567950e-04	1.479330e-05	1.479330e-05
1.350000e+01	1.400000e+01	7.002796e-04	1.391001e-05	1.391001e-05
1.400000e+01	1.450000e+01	6.207154e-04	1.248650e-05	1.248650e-05
1.450000e+01	1.500000e+01	5.717986e-04	1.299507e-05	1.299507e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d16-x01-y01
Title=\textsc{Geneva+Py8}
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.356448e+00	2.797286e-02	3.280188e-02
1.000000e+00	1.500000e+00	2.702426e+00	1.713614e-02	2.000580e-02
1.500000e+00	2.000000e+00	1.111820e+00	1.071705e-02	1.259656e-02
2.000000e+00	2.500000e+00	4.972606e-01	6.857611e-03	8.243364e-03
2.500000e+00	3.000000e+00	2.383770e-01	4.604969e-03	5.601622e-03
3.000000e+00	3.500000e+00	1.233327e-01	3.411900e-03	4.155917e-03
3.500000e+00	4.000000e+00	6.799048e-02	2.469408e-03	3.060888e-03
4.000000e+00	4.500000e+00	4.094694e-02	1.966930e-03	2.453581e-03
4.500000e+00	5.000000e+00	2.642810e-02	1.546486e-03	1.938385e-03
5.000000e+00	5.500000e+00	1.785729e-02	1.222582e-03	1.529864e-03
5.500000e+00	6.000000e+00	1.273029e-02	1.010599e-03	1.270644e-03
6.000000e+00	6.500000e+00	9.441992e-03	8.267806e-04	1.044904e-03
6.500000e+00	7.000000e+00	7.153028e-03	6.864664e-04	8.713771e-04
7.000000e+00	7.500000e+00	5.608158e-03	5.917887e-04	7.548675e-04
7.500000e+00	8.000000e+00	4.375498e-03	4.862634e-04	6.237933e-04
8.000000e+00	8.500000e+00	3.643942e-03	4.303404e-04	5.537345e-04
8.500000e+00	9.000000e+00	3.002242e-03	3.716329e-04	4.797274e-04
9.000000e+00	9.500000e+00	2.558394e-03	3.306829e-04	4.280335e-04
9.500000e+00	1.000000e+01	2.099472e-03	2.792252e-04	3.620668e-04
1.000000e+01	1.050000e+01	1.752801e-03	2.468666e-04	3.232494e-04
1.050000e+01	1.100000e+01	1.598741e-03	2.240099e-04	2.918116e-04
1.100000e+01	1.150000e+01	1.352690e-03	1.999347e-04	2.597225e-04
1.150000e+01	1.200000e+01	1.187159e-03	1.818272e-04	2.375075e-04
1.200000e+01	1.250000e+01	1.037290e-03	1.607685e-04	2.100574e-04
1.250000e+01	1.300000e+01	9.150756e-04	1.445811e-04	1.896934e-04
1.300000e+01	1.350000e+01	8.085240e-04	1.291735e-04	1.701087e-04
1.350000e+01	1.400000e+01	7.175412e-04	1.158408e-04	1.523556e-04
1.400000e+01	1.450000e+01	6.695036e-04	1.116552e-04	1.463487e-04
1.450000e+01	1.500000e+01	6.142196e-04	1.017646e-04	1.342089e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d16-x01-y01
Title=\textsc{Geneva+Py8}(no MPI)
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	1.271241e+00	4.101919e-02	4.790338e-02
1.000000e+00	1.500000e+00	3.382090e-01	2.132946e-02	2.525499e-02
1.500000e+00	2.000000e+00	1.498539e-01	1.167794e-02	1.399851e-02
2.000000e+00	2.500000e+00	8.204820e-02	7.145315e-03	8.643733e-03
2.500000e+00	3.000000e+00	5.037424e-02	4.799528e-03	5.859778e-03
3.000000e+00	3.500000e+00	3.308408e-02	3.388069e-03	4.167736e-03
3.500000e+00	4.000000e+00	2.314430e-02	2.528786e-03	3.138631e-03
4.000000e+00	4.500000e+00	1.684747e-02	1.908154e-03	2.374266e-03
4.500000e+00	5.000000e+00	1.237207e-02	1.480099e-03	1.857208e-03
5.000000e+00	5.500000e+00	9.487436e-03	1.191720e-03	1.502066e-03
5.500000e+00	6.000000e+00	7.573328e-03	9.871616e-04	1.249093e-03
6.000000e+00	6.500000e+00	6.040974e-03	8.132660e-04	1.032607e-03
6.500000e+00	7.000000e+00	4.774882e-03	6.609112e-04	8.456758e-04
7.000000e+00	7.500000e+00	3.992100e-03	5.634417e-04	7.217053e-04
7.500000e+00	8.000000e+00	3.275226e-03	4.739926e-04	6.077480e-04
8.000000e+00	8.500000e+00	2.814228e-03	4.196918e-04	5.409003e-04
8.500000e+00	9.000000e+00	2.359896e-03	3.584623e-04	4.637147e-04
9.000000e+00	9.500000e+00	2.077246e-03	3.215907e-04	4.166621e-04
9.500000e+00	1.000000e+01	1.778900e-03	2.797213e-04	3.623954e-04
1.000000e+01	1.050000e+01	1.552992e-03	2.482448e-04	3.230679e-04
1.050000e+01	1.100000e+01	1.370678e-03	2.235466e-04	2.912116e-04
1.100000e+01	1.150000e+01	1.202464e-03	2.000826e-04	2.622219e-04
1.150000e+01	1.200000e+01	1.081282e-03	1.794324e-04	2.349974e-04
1.200000e+01	1.250000e+01	9.248484e-04	1.565169e-04	2.057388e-04
1.250000e+01	1.300000e+01	8.430274e-04	1.436271e-04	1.884461e-04
1.300000e+01	1.350000e+01	7.567950e-04	1.312276e-04	1.728798e-04
1.350000e+01	1.400000e+01	7.002796e-04	1.241827e-04	1.639741e-04
1.400000e+01	1.450000e+01	6.207154e-04	1.087789e-04	1.430908e-04
1.450000e+01	1.500000e+01	5.717986e-04	1.012267e-04	1.333418e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=4.003970745317456e-10
Title=\textsc{Pythia8}
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.342846e+00	2.543972e-03	2.543972e-03
1.000000e+00	1.500000e+00	2.682364e+00	1.442494e-03	1.442494e-03
1.500000e+00	2.000000e+00	1.085999e+00	9.178457e-04	9.178457e-04
2.000000e+00	2.500000e+00	4.809964e-01	6.108379e-04	6.108379e-04
2.500000e+00	3.000000e+00	2.253502e-01	4.181037e-04	4.181037e-04
3.000000e+00	3.500000e+00	1.133558e-01	2.965357e-04	2.965357e-04
3.500000e+00	4.000000e+00	6.086604e-02	2.172914e-04	2.172914e-04
4.000000e+00	4.500000e+00	3.517932e-02	1.651957e-04	1.651957e-04
4.500000e+00	5.000000e+00	2.160174e-02	1.294492e-04	1.294492e-04
5.000000e+00	5.500000e+00	1.411982e-02	1.046573e-04	1.046573e-04
5.500000e+00	6.000000e+00	9.556984e-03	8.610245e-05	8.610245e-05
6.000000e+00	6.500000e+00	6.706180e-03	7.212614e-05	7.212614e-05
6.500000e+00	7.000000e+00	4.796334e-03	6.099719e-05	6.099719e-05
7.000000e+00	7.500000e+00	3.620328e-03	5.299429e-05	5.299429e-05
7.500000e+00	8.000000e+00	2.764700e-03	4.631045e-05	4.631045e-05
8.000000e+00	8.500000e+00	2.173594e-03	4.106239e-05	4.106239e-05
8.500000e+00	9.000000e+00	1.795038e-03	3.731572e-05	3.731572e-05
9.000000e+00	9.500000e+00	1.384677e-03	3.277399e-05	3.277399e-05
9.500000e+00	1.000000e+01	1.103087e-03	2.925230e-05	2.925230e-05
1.000000e+01	1.050000e+01	9.448382e-04	2.707284e-05	2.707284e-05
1.050000e+01	1.100000e+01	7.951226e-04	2.483546e-05	2.483546e-05
1.100000e+01	1.150000e+01	6.919506e-04	2.316822e-05	2.316822e-05
1.150000e+01	1.200000e+01	5.507678e-04	2.066995e-05	2.066995e-05
1.200000e+01	1.250000e+01	4.925880e-04	1.954776e-05	1.954776e-05
1.250000e+01	1.300000e+01	4.010520e-04	1.763825e-05	1.763825e-05
1.300000e+01	1.350000e+01	3.591626e-04	1.669170e-05	1.669170e-05
1.350000e+01	1.400000e+01	2.808140e-04	1.475926e-05	1.475926e-05
1.400000e+01	1.450000e+01	2.397004e-04	1.363608e-05	1.363608e-05
1.450000e+01	1.500000e+01	2.373732e-04	1.356972e-05	1.356972e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d16-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=3.6009564956154546e-10
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.302158e+00	1.105642e-02	1.105642e-02
1.000000e+00	1.500000e+00	2.902754e+00	5.998454e-03	5.998454e-03
1.500000e+00	2.000000e+00	1.221535e+00	2.932006e-03	2.932006e-03
2.000000e+00	2.500000e+00	5.401352e-01	2.887149e-03	2.887149e-03
2.500000e+00	3.000000e+00	2.571062e-01	1.721270e-03	1.721270e-03
3.000000e+00	3.500000e+00	1.308590e-01	7.271690e-04	7.271690e-04
3.500000e+00	4.000000e+00	7.095940e-02	6.790555e-04	6.790555e-04
4.000000e+00	4.500000e+00	4.077754e-02	2.244779e-03	2.244779e-03
4.500000e+00	5.000000e+00	2.748548e-02	2.678726e-04	2.678726e-04
5.000000e+00	5.500000e+00	1.843141e-02	2.931165e-04	2.931165e-04
5.500000e+00	6.000000e+00	1.271380e-02	1.837464e-04	1.837464e-04
6.000000e+00	6.500000e+00	9.483124e-03	1.782242e-04	1.782242e-04
6.500000e+00	7.000000e+00	7.299682e-03	1.051865e-04	1.051865e-04
7.000000e+00	7.500000e+00	5.723410e-03	9.766684e-05	9.766684e-05
7.500000e+00	8.000000e+00	4.691454e-03	1.189982e-04	1.189982e-04
8.000000e+00	8.500000e+00	3.644560e-03	7.982834e-05	7.982834e-05
8.500000e+00	9.000000e+00	3.150564e-03	6.669186e-05	6.669186e-05
9.000000e+00	9.500000e+00	2.582266e-03	7.226620e-05	7.226620e-05
9.500000e+00	1.000000e+01	2.130464e-03	5.355236e-05	5.355236e-05
1.000000e+01	1.050000e+01	1.841994e-03	8.522906e-05	8.522906e-05
1.050000e+01	1.100000e+01	1.486383e-03	4.332162e-05	4.332162e-05
1.100000e+01	1.150000e+01	1.320367e-03	4.021911e-05	4.021911e-05
1.150000e+01	1.200000e+01	1.324983e-03	7.620171e-05	7.620171e-05
1.200000e+01	1.250000e+01	1.026121e-03	3.427620e-05	3.427620e-05
1.250000e+01	1.300000e+01	9.337528e-04	3.545681e-05	3.545681e-05
1.300000e+01	1.350000e+01	8.672330e-04	3.137148e-05	3.137148e-05
1.350000e+01	1.400000e+01	7.676796e-04	2.989550e-05	2.989550e-05
1.400000e+01	1.450000e+01	6.754446e-04	2.692137e-05	2.692137e-05
1.450000e+01	1.500000e+01	6.041360e-04	2.505341e-05	2.505341e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d16-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=8.5074348968681384e-11
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.813632e+00	4.132307e-03	4.132307e-03
1.000000e+00	1.500000e+00	2.834210e+00	2.361091e-03	2.361091e-03
1.500000e+00	2.000000e+00	1.158024e+00	1.417013e-03	1.417013e-03
2.000000e+00	2.500000e+00	5.139626e-01	8.857219e-04	8.857219e-04
2.500000e+00	3.000000e+00	2.447336e-01	5.433594e-04	5.433594e-04
3.000000e+00	3.500000e+00	1.254427e-01	5.475733e-04	5.475733e-04
3.500000e+00	4.000000e+00	6.926344e-02	2.631194e-04	2.631194e-04
4.000000e+00	4.500000e+00	4.133404e-02	1.831657e-04	1.831657e-04
4.500000e+00	5.000000e+00	2.633730e-02	1.606420e-04	1.606420e-04
5.000000e+00	5.500000e+00	1.787295e-02	1.198960e-04	1.198960e-04
5.500000e+00	6.000000e+00	1.256768e-02	9.180861e-05	9.180861e-05
6.000000e+00	6.500000e+00	9.281164e-03	9.693856e-05	9.693856e-05
6.500000e+00	7.000000e+00	7.068912e-03	5.427483e-05	5.427483e-05
7.000000e+00	7.500000e+00	5.566002e-03	7.884976e-05	7.884976e-05
7.500000e+00	8.000000e+00	4.526348e-03	6.668004e-05	6.668004e-05
8.000000e+00	8.500000e+00	3.589026e-03	4.135321e-05	4.135321e-05
8.500000e+00	9.000000e+00	2.935650e-03	3.777170e-05	3.777170e-05
9.000000e+00	9.500000e+00	2.530744e-03	3.637710e-05	3.637710e-05
9.500000e+00	1.000000e+01	2.050264e-03	3.150590e-05	3.150590e-05
1.000000e+01	1.050000e+01	1.768810e-03	2.480481e-05	2.480481e-05
1.050000e+01	1.100000e+01	1.548099e-03	2.391260e-05	2.391260e-05
1.100000e+01	1.150000e+01	1.380216e-03	2.196832e-05	2.196832e-05
1.150000e+01	1.200000e+01	1.203361e-03	1.936154e-05	1.936154e-05
1.200000e+01	1.250000e+01	1.053246e-03	1.942319e-05	1.942319e-05
1.250000e+01	1.300000e+01	9.530034e-04	2.376111e-05	2.376111e-05
1.300000e+01	1.350000e+01	8.348154e-04	1.845164e-05	1.845164e-05
1.350000e+01	1.400000e+01	7.556956e-04	1.824333e-05	1.824333e-05
1.400000e+01	1.450000e+01	6.702258e-04	1.525624e-05	1.525624e-05
1.450000e+01	1.500000e+01	6.185990e-04	1.468024e-05	1.468024e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d16-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=2.6309457789068882e-10
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	7.506854e+00	7.773465e-03	7.773465e-03
1.000000e+00	1.500000e+00	2.277866e+00	4.384134e-03	4.384134e-03
1.500000e+00	2.000000e+00	8.811624e-01	2.321823e-03	2.321823e-03
2.000000e+00	2.500000e+00	3.792276e-01	1.254657e-03	1.254657e-03
2.500000e+00	3.000000e+00	1.772295e-01	1.789015e-03	1.789015e-03
3.000000e+00	3.500000e+00	9.382940e-02	5.310826e-04	5.310826e-04
3.500000e+00	4.000000e+00	5.270884e-02	3.519942e-04	3.519942e-04
4.000000e+00	4.500000e+00	3.294008e-02	4.620816e-04	4.620816e-04
4.500000e+00	5.000000e+00	2.197954e-02	2.846885e-04	2.846885e-04
5.000000e+00	5.500000e+00	1.517045e-02	1.567332e-04	1.567332e-04
5.500000e+00	6.000000e+00	1.129064e-02	3.144548e-04	3.144548e-04
6.000000e+00	6.500000e+00	8.344152e-03	1.062880e-04	1.062880e-04
6.500000e+00	7.000000e+00	6.386214e-03	9.277338e-05	9.277338e-05
7.000000e+00	7.500000e+00	5.033704e-03	7.254943e-05	7.254943e-05
7.500000e+00	8.000000e+00	4.080650e-03	7.349492e-05	7.349492e-05
8.000000e+00	8.500000e+00	3.415364e-03	6.361330e-05	6.361330e-05
8.500000e+00	9.000000e+00	2.869420e-03	5.478331e-05	5.478331e-05
9.000000e+00	9.500000e+00	2.252988e-03	7.089130e-05	7.089130e-05
9.500000e+00	1.000000e+01	2.017238e-03	4.969557e-05	4.969557e-05
1.000000e+01	1.050000e+01	1.689247e-03	4.341350e-05	4.341350e-05
1.050000e+01	1.100000e+01	1.486959e-03	3.562500e-05	3.562500e-05
1.100000e+01	1.150000e+01	1.312090e-03	3.915861e-05	3.915861e-05
1.150000e+01	1.200000e+01	1.182438e-03	3.290693e-05	3.290693e-05
1.200000e+01	1.250000e+01	1.020655e-03	3.608940e-05	3.608940e-05
1.250000e+01	1.300000e+01	8.867940e-04	2.834934e-05	2.834934e-05
1.300000e+01	1.350000e+01	8.339820e-04	3.031918e-05	3.031918e-05
1.350000e+01	1.400000e+01	7.418500e-04	2.497374e-05	2.497374e-05
1.400000e+01	1.450000e+01	6.807320e-04	2.372845e-05	2.372845e-05
1.450000e+01	1.500000e+01	5.852144e-04	2.512279e-05	2.512279e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=3.6009564956154546e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.302158e+00	1.105642e-02	1.105642e-02
1.000000e+00	1.500000e+00	2.902754e+00	5.998454e-03	5.998454e-03
1.500000e+00	2.000000e+00	1.221535e+00	2.932006e-03	2.932006e-03
2.000000e+00	2.500000e+00	5.401352e-01	2.887149e-03	2.887149e-03
2.500000e+00	3.000000e+00	2.571062e-01	1.721270e-03	1.721270e-03
3.000000e+00	3.500000e+00	1.308590e-01	7.271690e-04	7.271690e-04
3.500000e+00	4.000000e+00	7.095940e-02	6.790555e-04	6.790555e-04
4.000000e+00	4.500000e+00	4.077754e-02	2.244779e-03	2.244779e-03
4.500000e+00	5.000000e+00	2.748548e-02	2.678726e-04	2.678726e-04
5.000000e+00	5.500000e+00	1.843141e-02	2.931165e-04	2.931165e-04
5.500000e+00	6.000000e+00	1.271380e-02	1.837464e-04	1.837464e-04
6.000000e+00	6.500000e+00	9.483124e-03	1.782242e-04	1.782242e-04
6.500000e+00	7.000000e+00	7.299682e-03	1.051865e-04	1.051865e-04
7.000000e+00	7.500000e+00	5.723410e-03	9.766684e-05	9.766684e-05
7.500000e+00	8.000000e+00	4.691454e-03	1.189982e-04	1.189982e-04
8.000000e+00	8.500000e+00	3.644560e-03	7.982834e-05	7.982834e-05
8.500000e+00	9.000000e+00	3.150564e-03	6.669186e-05	6.669186e-05
9.000000e+00	9.500000e+00	2.582266e-03	7.226620e-05	7.226620e-05
9.500000e+00	1.000000e+01	2.130464e-03	5.355236e-05	5.355236e-05
1.000000e+01	1.050000e+01	1.841994e-03	8.522906e-05	8.522906e-05
1.050000e+01	1.100000e+01	1.486383e-03	4.332162e-05	4.332162e-05
1.100000e+01	1.150000e+01	1.320367e-03	4.021911e-05	4.021911e-05
1.150000e+01	1.200000e+01	1.324983e-03	7.620171e-05	7.620171e-05
1.200000e+01	1.250000e+01	1.026121e-03	3.427620e-05	3.427620e-05
1.250000e+01	1.300000e+01	9.337528e-04	3.545681e-05	3.545681e-05
1.300000e+01	1.350000e+01	8.672330e-04	3.137148e-05	3.137148e-05
1.350000e+01	1.400000e+01	7.676796e-04	2.989550e-05	2.989550e-05
1.400000e+01	1.450000e+01	6.754446e-04	2.692137e-05	2.692137e-05
1.450000e+01	1.500000e+01	6.041360e-04	2.505341e-05	2.505341e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=1.0734022568979457e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.639892e+00	4.238821e-03	4.238821e-03
1.000000e+00	1.500000e+00	2.969686e+00	2.485113e-03	2.485113e-03
1.500000e+00	2.000000e+00	1.230950e+00	1.599967e-03	1.599967e-03
2.000000e+00	2.500000e+00	5.420648e-01	1.061736e-03	1.061736e-03
2.500000e+00	3.000000e+00	2.526934e-01	7.249163e-04	7.249163e-04
3.000000e+00	3.500000e+00	1.261096e-01	5.121120e-04	5.121120e-04
3.500000e+00	4.000000e+00	6.912830e-02	3.791568e-04	3.791568e-04
4.000000e+00	4.500000e+00	3.965400e-02	2.871669e-04	2.871669e-04
4.500000e+00	5.000000e+00	2.443750e-02	2.254339e-04	2.254339e-04
5.000000e+00	5.500000e+00	1.606082e-02	1.827573e-04	1.827573e-04
5.500000e+00	6.000000e+00	1.096162e-02	1.509831e-04	1.509831e-04
6.000000e+00	6.500000e+00	7.590574e-03	1.256401e-04	1.256401e-04
6.500000e+00	7.000000e+00	5.589990e-03	1.078193e-04	1.078193e-04
7.000000e+00	7.500000e+00	4.221608e-03	9.369790e-05	9.369790e-05
7.500000e+00	8.000000e+00	3.165166e-03	8.113142e-05	8.113142e-05
8.000000e+00	8.500000e+00	2.422746e-03	7.098143e-05	7.098143e-05
8.500000e+00	9.000000e+00	2.000584e-03	6.450144e-05	6.450144e-05
9.000000e+00	9.500000e+00	1.561787e-03	5.699041e-05	5.699041e-05
9.500000e+00	1.000000e+01	1.368383e-03	5.334513e-05	5.334513e-05
1.000000e+01	1.050000e+01	1.081397e-03	4.742240e-05	4.742240e-05
1.050000e+01	1.100000e+01	9.171078e-04	4.367180e-05	4.367180e-05
1.100000e+01	1.150000e+01	7.049876e-04	3.828967e-05	3.828967e-05
1.150000e+01	1.200000e+01	5.926888e-04	3.510785e-05	3.510785e-05
1.200000e+01	1.250000e+01	4.907878e-04	3.194757e-05	3.194757e-05
1.250000e+01	1.300000e+01	4.429568e-04	3.035090e-05	3.035090e-05
1.300000e+01	1.350000e+01	4.055238e-04	2.904017e-05	2.904017e-05
1.350000e+01	1.400000e+01	3.161006e-04	2.563915e-05	2.563915e-05
1.400000e+01	1.450000e+01	3.161006e-04	2.563915e-05	2.563915e-05
1.450000e+01	1.500000e+01	2.245978e-04	2.161193e-05	2.161193e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=8.5074348968681384e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.813632e+00	4.132307e-03	4.132307e-03
1.000000e+00	1.500000e+00	2.834210e+00	2.361091e-03	2.361091e-03
1.500000e+00	2.000000e+00	1.158024e+00	1.417013e-03	1.417013e-03
2.000000e+00	2.500000e+00	5.139626e-01	8.857219e-04	8.857219e-04
2.500000e+00	3.000000e+00	2.447336e-01	5.433594e-04	5.433594e-04
3.000000e+00	3.500000e+00	1.254427e-01	5.475733e-04	5.475733e-04
3.500000e+00	4.000000e+00	6.926344e-02	2.631194e-04	2.631194e-04
4.000000e+00	4.500000e+00	4.133404e-02	1.831657e-04	1.831657e-04
4.500000e+00	5.000000e+00	2.633730e-02	1.606420e-04	1.606420e-04
5.000000e+00	5.500000e+00	1.787295e-02	1.198960e-04	1.198960e-04
5.500000e+00	6.000000e+00	1.256768e-02	9.180861e-05	9.180861e-05
6.000000e+00	6.500000e+00	9.281164e-03	9.693856e-05	9.693856e-05
6.500000e+00	7.000000e+00	7.068912e-03	5.427483e-05	5.427483e-05
7.000000e+00	7.500000e+00	5.566002e-03	7.884976e-05	7.884976e-05
7.500000e+00	8.000000e+00	4.526348e-03	6.668004e-05	6.668004e-05
8.000000e+00	8.500000e+00	3.589026e-03	4.135321e-05	4.135321e-05
8.500000e+00	9.000000e+00	2.935650e-03	3.777170e-05	3.777170e-05
9.000000e+00	9.500000e+00	2.530744e-03	3.637710e-05	3.637710e-05
9.500000e+00	1.000000e+01	2.050264e-03	3.150590e-05	3.150590e-05
1.000000e+01	1.050000e+01	1.768810e-03	2.480481e-05	2.480481e-05
1.050000e+01	1.100000e+01	1.548099e-03	2.391260e-05	2.391260e-05
1.100000e+01	1.150000e+01	1.380216e-03	2.196832e-05	2.196832e-05
1.150000e+01	1.200000e+01	1.203361e-03	1.936154e-05	1.936154e-05
1.200000e+01	1.250000e+01	1.053246e-03	1.942319e-05	1.942319e-05
1.250000e+01	1.300000e+01	9.530034e-04	2.376111e-05	2.376111e-05
1.300000e+01	1.350000e+01	8.348154e-04	1.845164e-05	1.845164e-05
1.350000e+01	1.400000e+01	7.556956e-04	1.824333e-05	1.824333e-05
1.400000e+01	1.450000e+01	6.702258e-04	1.525624e-05	1.525624e-05
1.450000e+01	1.500000e+01	6.185990e-04	1.468024e-05	1.468024e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=4.3021415665413479e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.806772e+00	2.709320e-03	2.709320e-03
1.000000e+00	1.500000e+00	2.818158e+00	1.532621e-03	1.532621e-03
1.500000e+00	2.000000e+00	1.136582e+00	9.733127e-04	9.733127e-04
2.000000e+00	2.500000e+00	4.966892e-01	6.434196e-04	6.434196e-04
2.500000e+00	3.000000e+00	2.325390e-01	4.402505e-04	4.402505e-04
3.000000e+00	3.500000e+00	1.155443e-01	3.103318e-04	3.103318e-04
3.500000e+00	4.000000e+00	6.181796e-02	2.269914e-04	2.269914e-04
4.000000e+00	4.500000e+00	3.550614e-02	1.720298e-04	1.720298e-04
4.500000e+00	5.000000e+00	2.149922e-02	1.338639e-04	1.338639e-04
5.000000e+00	5.500000e+00	1.373520e-02	1.069965e-04	1.069965e-04
5.500000e+00	6.000000e+00	9.673566e-03	8.979359e-05	8.979359e-05
6.000000e+00	6.500000e+00	6.543784e-03	7.385272e-05	7.385272e-05
6.500000e+00	7.000000e+00	4.900962e-03	6.391350e-05	6.391350e-05
7.000000e+00	7.500000e+00	3.541528e-03	5.433096e-05	5.433096e-05
7.500000e+00	8.000000e+00	2.831388e-03	4.857936e-05	4.857936e-05
8.000000e+00	8.500000e+00	2.142920e-03	4.226248e-05	4.226248e-05
8.500000e+00	9.000000e+00	1.778682e-03	3.850359e-05	3.850359e-05
9.000000e+00	9.500000e+00	1.406109e-03	3.423430e-05	3.423430e-05
9.500000e+00	1.000000e+01	1.176064e-03	3.130888e-05	3.130888e-05
1.000000e+01	1.050000e+01	9.326830e-04	2.788169e-05	2.788169e-05
1.050000e+01	1.100000e+01	8.068250e-04	2.593234e-05	2.593234e-05
1.100000e+01	1.150000e+01	6.534616e-04	2.333791e-05	2.333791e-05
1.150000e+01	1.200000e+01	5.742794e-04	2.187830e-05	2.187830e-05
1.200000e+01	1.250000e+01	4.609238e-04	1.960047e-05	1.960047e-05
1.250000e+01	1.300000e+01	3.925770e-04	1.808900e-05	1.808900e-05
1.300000e+01	1.350000e+01	3.459012e-04	1.697962e-05	1.697962e-05
1.350000e+01	1.400000e+01	2.958914e-04	1.570428e-05	1.570428e-05
1.400000e+01	1.450000e+01	2.492156e-04	1.441251e-05	1.441251e-05
1.450000e+01	1.500000e+01	2.275446e-04	1.377163e-05	1.377163e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=2.6309457789068882e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	7.506854e+00	7.773465e-03	7.773465e-03
1.000000e+00	1.500000e+00	2.277866e+00	4.384134e-03	4.384134e-03
1.500000e+00	2.000000e+00	8.811624e-01	2.321823e-03	2.321823e-03
2.000000e+00	2.500000e+00	3.792276e-01	1.254657e-03	1.254657e-03
2.500000e+00	3.000000e+00	1.772295e-01	1.789015e-03	1.789015e-03
3.000000e+00	3.500000e+00	9.382940e-02	5.310826e-04	5.310826e-04
3.500000e+00	4.000000e+00	5.270884e-02	3.519942e-04	3.519942e-04
4.000000e+00	4.500000e+00	3.294008e-02	4.620816e-04	4.620816e-04
4.500000e+00	5.000000e+00	2.197954e-02	2.846885e-04	2.846885e-04
5.000000e+00	5.500000e+00	1.517045e-02	1.567332e-04	1.567332e-04
5.500000e+00	6.000000e+00	1.129064e-02	3.144548e-04	3.144548e-04
6.000000e+00	6.500000e+00	8.344152e-03	1.062880e-04	1.062880e-04
6.500000e+00	7.000000e+00	6.386214e-03	9.277338e-05	9.277338e-05
7.000000e+00	7.500000e+00	5.033704e-03	7.254943e-05	7.254943e-05
7.500000e+00	8.000000e+00	4.080650e-03	7.349492e-05	7.349492e-05
8.000000e+00	8.500000e+00	3.415364e-03	6.361330e-05	6.361330e-05
8.500000e+00	9.000000e+00	2.869420e-03	5.478331e-05	5.478331e-05
9.000000e+00	9.500000e+00	2.252988e-03	7.089130e-05	7.089130e-05
9.500000e+00	1.000000e+01	2.017238e-03	4.969557e-05	4.969557e-05
1.000000e+01	1.050000e+01	1.689247e-03	4.341350e-05	4.341350e-05
1.050000e+01	1.100000e+01	1.486959e-03	3.562500e-05	3.562500e-05
1.100000e+01	1.150000e+01	1.312090e-03	3.915861e-05	3.915861e-05
1.150000e+01	1.200000e+01	1.182438e-03	3.290693e-05	3.290693e-05
1.200000e+01	1.250000e+01	1.020655e-03	3.608940e-05	3.608940e-05
1.250000e+01	1.300000e+01	8.867940e-04	2.834934e-05	2.834934e-05
1.300000e+01	1.350000e+01	8.339820e-04	3.031918e-05	3.031918e-05
1.350000e+01	1.400000e+01	7.418500e-04	2.497374e-05	2.497374e-05
1.400000e+01	1.450000e+01	6.807320e-04	2.372845e-05	2.372845e-05
1.450000e+01	1.500000e+01	5.852144e-04	2.512279e-05	2.512279e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d16-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d16-x01-y01
ScaledBy=5.6361055397456815e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	7.484294e+00	2.858740e-03	2.858740e-03
1.000000e+00	1.500000e+00	2.231270e+00	1.560901e-03	1.560901e-03
1.500000e+00	2.000000e+00	8.469244e-01	9.616598e-04	9.616598e-04
2.000000e+00	2.500000e+00	3.515640e-01	6.195857e-04	6.195857e-04
2.500000e+00	3.000000e+00	1.598348e-01	4.177677e-04	4.177677e-04
3.000000e+00	3.500000e+00	8.015816e-02	2.958510e-04	2.958510e-04
3.500000e+00	4.000000e+00	4.352578e-02	2.180081e-04	2.180081e-04
4.000000e+00	4.500000e+00	2.604494e-02	1.686401e-04	1.686401e-04
4.500000e+00	5.000000e+00	1.601656e-02	1.322464e-04	1.322464e-04
5.000000e+00	5.500000e+00	1.055905e-02	1.073771e-04	1.073771e-04
5.500000e+00	6.000000e+00	7.254844e-03	8.900476e-05	8.900476e-05
6.000000e+00	6.500000e+00	5.351594e-03	7.644355e-05	7.644355e-05
6.500000e+00	7.000000e+00	3.680926e-03	6.339833e-05	6.339833e-05
7.000000e+00	7.500000e+00	2.950420e-03	5.675983e-05	5.675983e-05
7.500000e+00	8.000000e+00	2.229740e-03	4.934308e-05	4.934308e-05
8.000000e+00	8.500000e+00	1.820262e-03	4.458268e-05	4.458268e-05
8.500000e+00	9.000000e+00	1.464290e-03	3.998645e-05	3.998645e-05
9.000000e+00	9.500000e+00	1.119238e-03	3.495911e-05	3.495911e-05
9.500000e+00	1.000000e+01	9.390676e-04	3.202194e-05	3.202194e-05
1.000000e+01	1.050000e+01	7.960236e-04	2.948235e-05	2.948235e-05
1.050000e+01	1.100000e+01	6.245892e-04	2.611538e-05	2.611538e-05
1.100000e+01	1.150000e+01	5.175792e-04	2.377319e-05	2.377319e-05
1.150000e+01	1.200000e+01	4.520628e-04	2.221768e-05	2.221768e-05
1.200000e+01	1.250000e+01	3.712592e-04	2.013436e-05	2.013436e-05
1.250000e+01	1.300000e+01	3.636158e-04	1.992602e-05	1.992602e-05
1.300000e+01	1.350000e+01	2.871800e-04	1.770828e-05	1.770828e-05
1.350000e+01	1.400000e+01	2.587896e-04	1.681019e-05	1.681019e-05
1.400000e+01	1.450000e+01	2.020088e-04	1.485198e-05	1.485198e-05
1.450000e+01	1.500000e+01	1.736183e-04	1.376883e-05	1.376883e-05
# END HISTO1D



==> plots/CMS_2012_I1107658/d17-x01-y01.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=$Z \to \mu^{+} \mu^{-}$, $7$ TeV, Transverse region
RatioPlotReference=/CMS_2012_I1107658/d17-x01-y01
PlotSize=8,6
RatioPlot=1
LogY=1
RatioPlotYMax=1.5
LegendOnly=/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d17-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d17-x01-y01
XLabel=$p_\perp$ [GeV]
YLabel=$1/N_\text{ev} \; \mathrm{d} N_\text{chg} / \mathrm{d} p_\perp$ [GeV$^{-1}$]
DrawOnly=/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d17-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d17-x01-y01 //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01 //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d17-x01-y01
RatioPlotYSize=3
Legend=0
RatioPlotYMin=0.5
# END PLOT

# BEGIN HISTO1D /CMS_2012_I1107658/d17-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2012_I1107658/d17-x01-y01
PolyMarker=*
Title=\textsc{CMS}
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	6.864000e+00	6.178640e-02	6.178640e-02
1.000000e+00	1.500000e+00	2.620000e+00	2.646300e-02	2.646300e-02
1.500000e+00	2.000000e+00	1.122000e+00	1.633640e-02	1.633640e-02
2.000000e+00	2.500000e+00	5.295000e-01	9.001080e-03	9.001080e-03
2.500000e+00	3.000000e+00	2.729000e-01	5.401510e-03	5.401510e-03
3.000000e+00	3.500000e+00	1.539000e-01	3.513970e-03	3.513970e-03
3.500000e+00	4.000000e+00	9.272000e-02	2.416510e-03	2.416510e-03
4.000000e+00	4.500000e+00	5.926000e-02	1.744630e-03	1.744630e-03
4.500000e+00	5.000000e+00	4.105000e-02	1.350670e-03	1.350670e-03
5.000000e+00	5.500000e+00	2.847000e-02	1.039450e-03	1.039450e-03
5.500000e+00	6.000000e+00	2.157000e-02	8.653780e-04	8.653780e-04
6.000000e+00	6.500000e+00	1.624000e-02	7.122150e-04	7.122150e-04
6.500000e+00	7.000000e+00	1.246000e-02	5.936730e-04	5.936730e-04
7.000000e+00	7.500000e+00	1.054000e-02	5.401220e-04	5.401220e-04
7.500000e+00	8.000000e+00	8.385000e-03	4.628540e-04	4.628540e-04
8.000000e+00	8.500000e+00	6.704000e-03	3.967870e-04	3.967870e-04
8.500000e+00	9.000000e+00	5.813000e-03	3.660840e-04	3.660840e-04
9.000000e+00	9.500000e+00	4.696000e-03	3.153090e-04	3.153090e-04
9.500000e+00	1.000000e+01	4.037000e-03	2.875770e-04	2.875770e-04
1.000000e+01	1.050000e+01	3.856000e-03	2.872500e-04	2.872500e-04
1.050000e+01	1.100000e+01	2.940000e-03	2.332910e-04	2.332910e-04
1.100000e+01	1.150000e+01	2.642000e-03	2.202100e-04	2.202100e-04
1.150000e+01	1.200000e+01	2.202000e-03	1.931330e-04	1.931330e-04
1.200000e+01	1.250000e+01	1.952000e-03	1.802060e-04	1.802060e-04
1.250000e+01	1.300000e+01	1.890000e-03	1.809840e-04	1.809840e-04
1.300000e+01	1.350000e+01	1.531000e-03	1.541630e-04	1.541630e-04
1.350000e+01	1.400000e+01	1.321000e-03	1.401630e-04	1.401630e-04
1.400000e+01	1.450000e+01	1.236000e-03	1.346250e-04	1.346250e-04
1.450000e+01	1.500000e+01	1.136000e-03	1.284980e-04	1.284980e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=8.5100600424068817e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.864878e+00	3.830782e-03	3.830782e-03
1.000000e+00	1.500000e+00	2.921932e+00	2.127824e-03	2.127824e-03
1.500000e+00	2.000000e+00	1.217771e+00	1.358794e-03	1.358794e-03
2.000000e+00	2.500000e+00	5.599306e-01	8.863613e-04	8.863613e-04
2.500000e+00	3.000000e+00	2.789676e-01	6.202772e-04	6.202772e-04
3.000000e+00	3.500000e+00	1.487235e-01	3.917385e-04	3.917385e-04
3.500000e+00	4.000000e+00	8.617274e-02	3.894717e-04	3.894717e-04
4.000000e+00	4.500000e+00	5.400788e-02	2.434072e-04	2.434072e-04
4.500000e+00	5.000000e+00	3.584794e-02	1.670550e-04	1.670550e-04
5.000000e+00	5.500000e+00	2.526648e-02	1.319050e-04	1.319050e-04
5.500000e+00	6.000000e+00	1.852632e-02	1.012369e-04	1.012369e-04
6.000000e+00	6.500000e+00	1.414167e-02	9.139532e-05	9.139532e-05
6.500000e+00	7.000000e+00	1.091017e-02	6.788938e-05	6.788938e-05
7.000000e+00	7.500000e+00	8.925760e-03	2.429184e-04	2.429184e-04
7.500000e+00	8.000000e+00	7.048236e-03	5.593205e-05	5.593205e-05
8.000000e+00	8.500000e+00	5.863464e-03	5.264297e-05	5.264297e-05
8.500000e+00	9.000000e+00	4.844042e-03	4.202750e-05	4.202750e-05
9.000000e+00	9.500000e+00	4.059778e-03	9.754839e-05	9.754839e-05
9.500000e+00	1.000000e+01	3.606000e-03	3.593385e-05	3.593385e-05
1.000000e+01	1.050000e+01	3.005010e-03	3.256717e-05	3.256717e-05
1.050000e+01	1.100000e+01	2.580898e-03	2.654544e-05	2.654544e-05
1.100000e+01	1.150000e+01	2.245474e-03	2.827200e-05	2.827200e-05
1.150000e+01	1.200000e+01	1.998365e-03	2.288847e-05	2.288847e-05
1.200000e+01	1.250000e+01	1.769086e-03	2.288830e-05	2.288830e-05
1.250000e+01	1.300000e+01	1.556453e-03	2.107379e-05	2.107379e-05
1.300000e+01	1.350000e+01	1.418736e-03	2.271348e-05	2.271348e-05
1.350000e+01	1.400000e+01	1.247593e-03	1.807502e-05	1.807502e-05
1.400000e+01	1.450000e+01	1.177288e-03	1.826850e-05	1.826850e-05
1.450000e+01	1.500000e+01	1.050831e-03	1.694956e-05	1.694956e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBands=0
IsRef=1
LineColor=blue
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_central.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=8.5061269227033475e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	1.825395e+00	1.661215e-03	1.661215e-03
1.000000e+00	1.500000e+00	5.379956e-01	7.799259e-04	7.799259e-04
1.500000e+00	2.000000e+00	2.436286e-01	3.613449e-04	3.613449e-04
2.000000e+00	2.500000e+00	1.359867e-01	2.218158e-04	2.218158e-04
2.500000e+00	3.000000e+00	8.415784e-02	1.751139e-04	1.751139e-04
3.000000e+00	3.500000e+00	5.615104e-02	1.348326e-04	1.348326e-04
3.500000e+00	4.000000e+00	3.935182e-02	1.089241e-04	1.089241e-04
4.000000e+00	4.500000e+00	2.878146e-02	1.069475e-04	1.069475e-04
4.500000e+00	5.000000e+00	2.142932e-02	8.282736e-05	8.282736e-05
5.000000e+00	5.500000e+00	1.670801e-02	7.037468e-05	7.037468e-05
5.500000e+00	6.000000e+00	1.317928e-02	7.266388e-05	7.266388e-05
6.000000e+00	6.500000e+00	1.048031e-02	5.790283e-05	5.790283e-05
6.500000e+00	7.000000e+00	8.700700e-03	5.011994e-05	5.011994e-05
7.000000e+00	7.500000e+00	7.141624e-03	4.920299e-05	4.920299e-05
7.500000e+00	8.000000e+00	5.844134e-03	3.826124e-05	3.826124e-05
8.000000e+00	8.500000e+00	5.014886e-03	3.820034e-05	3.820034e-05
8.500000e+00	9.000000e+00	4.247438e-03	3.251569e-05	3.251569e-05
9.000000e+00	9.500000e+00	3.716366e-03	3.193301e-05	3.193301e-05
9.500000e+00	1.000000e+01	3.171288e-03	2.777678e-05	2.777678e-05
1.000000e+01	1.050000e+01	2.751758e-03	2.665225e-05	2.665225e-05
1.050000e+01	1.100000e+01	2.426286e-03	2.657610e-05	2.657610e-05
1.100000e+01	1.150000e+01	2.185500e-03	2.421253e-05	2.421253e-05
1.150000e+01	1.200000e+01	1.912063e-03	2.542076e-05	2.542076e-05
1.200000e+01	1.250000e+01	1.679958e-03	2.162843e-05	2.162843e-05
1.250000e+01	1.300000e+01	1.503757e-03	1.982207e-05	1.982207e-05
1.300000e+01	1.350000e+01	1.356634e-03	1.870046e-05	1.870046e-05
1.350000e+01	1.400000e+01	1.203222e-03	1.781524e-05	1.781524e-05
1.400000e+01	1.450000e+01	1.105386e-03	1.800971e-05	1.800971e-05
1.450000e+01	1.500000e+01	9.800094e-04	1.535517e-05	1.535517e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBandColor={[rgb]{1.0,0.22,0}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{1,0,0}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_MPI_scaleUnc.yoda/CMS_2012_I1107658/d17-x01-y01
Title=Geneva+Py8
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.864878e+00	4.665061e-02	5.589667e-02
1.000000e+00	1.500000e+00	2.921932e+00	2.951813e-02	3.549898e-02
1.500000e+00	2.000000e+00	1.217771e+00	1.835149e-02	2.213137e-02
2.000000e+00	2.500000e+00	5.599306e-01	1.226344e-02	1.484082e-02
2.500000e+00	3.000000e+00	2.789676e-01	8.591848e-03	1.046085e-02
3.000000e+00	3.500000e+00	1.487235e-01	6.173903e-03	7.519606e-03
3.500000e+00	4.000000e+00	8.617274e-02	4.616446e-03	5.664540e-03
4.000000e+00	4.500000e+00	5.400788e-02	3.521560e-03	4.359741e-03
4.500000e+00	5.000000e+00	3.584794e-02	2.753670e-03	3.413223e-03
5.000000e+00	5.500000e+00	2.526648e-02	2.167138e-03	2.694708e-03
5.500000e+00	6.000000e+00	1.852632e-02	1.776715e-03	2.214684e-03
6.000000e+00	6.500000e+00	1.414167e-02	1.495500e-03	1.868181e-03
6.500000e+00	7.000000e+00	1.091017e-02	1.224124e-03	1.539218e-03
7.000000e+00	7.500000e+00	8.925760e-03	1.064035e-03	1.339912e-03
7.500000e+00	8.000000e+00	7.048236e-03	8.660688e-04	1.095422e-03
8.000000e+00	8.500000e+00	5.863464e-03	7.613959e-04	9.657131e-04
8.500000e+00	9.000000e+00	4.844042e-03	6.584660e-04	8.384057e-04
9.000000e+00	9.500000e+00	4.059778e-03	5.567344e-04	7.160107e-04
9.500000e+00	1.000000e+01	3.606000e-03	5.121463e-04	6.525098e-04
1.000000e+01	1.050000e+01	3.005010e-03	4.395625e-04	5.616002e-04
1.050000e+01	1.100000e+01	2.580898e-03	3.869547e-04	4.953033e-04
1.100000e+01	1.150000e+01	2.245474e-03	3.379674e-04	4.331696e-04
1.150000e+01	1.200000e+01	1.998365e-03	3.099866e-04	3.993854e-04
1.200000e+01	1.250000e+01	1.769086e-03	2.752729e-04	3.558781e-04
1.250000e+01	1.300000e+01	1.556453e-03	2.451736e-04	3.181237e-04
1.300000e+01	1.350000e+01	1.418736e-03	2.299968e-04	2.968905e-04
1.350000e+01	1.400000e+01	1.247593e-03	2.087244e-04	2.705062e-04
1.400000e+01	1.450000e+01	1.177288e-03	1.943058e-04	2.526064e-04
1.450000e+01	1.500000e+01	1.050831e-03	1.762178e-04	2.290429e-04
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBandColor={[rgb]{0.2,0.67,1}}
ErrorBandOpacity=0.5
ErrorBands=1
LineColor={[rgb]{0,0,1}}
LineStyle=solid
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune18_noMPI_scaleUnc.yoda/CMS_2012_I1107658/d17-x01-y01
Title= \ \ " no MPI
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	1.825395e+00	6.300491e-02	7.417382e-02
1.000000e+00	1.500000e+00	5.379956e-01	3.516759e-02	4.188278e-02
1.500000e+00	2.000000e+00	2.436286e-01	1.997096e-02	2.392974e-02
2.000000e+00	2.500000e+00	1.359867e-01	1.269025e-02	1.531305e-02
2.500000e+00	3.000000e+00	8.415784e-02	8.545485e-03	1.037474e-02
3.000000e+00	3.500000e+00	5.615104e-02	6.086630e-03	7.442299e-03
3.500000e+00	4.000000e+00	3.935182e-02	4.520403e-03	5.544508e-03
4.000000e+00	4.500000e+00	2.878146e-02	3.459347e-03	4.273256e-03
4.500000e+00	5.000000e+00	2.142932e-02	2.693212e-03	3.338392e-03
5.000000e+00	5.500000e+00	1.670801e-02	2.159806e-03	2.683842e-03
5.500000e+00	6.000000e+00	1.317928e-02	1.758387e-03	2.202786e-03
6.000000e+00	6.500000e+00	1.048031e-02	1.449758e-03	1.819203e-03
6.500000e+00	7.000000e+00	8.700700e-03	1.219327e-03	1.531226e-03
7.000000e+00	7.500000e+00	7.141624e-03	1.024958e-03	1.292755e-03
7.500000e+00	8.000000e+00	5.844134e-03	8.614900e-04	1.088297e-03
8.000000e+00	8.500000e+00	5.014886e-03	7.514477e-04	9.520401e-04
8.500000e+00	9.000000e+00	4.247438e-03	6.452398e-04	8.196253e-04
9.000000e+00	9.500000e+00	3.716366e-03	5.790553e-04	7.367307e-04
9.500000e+00	1.000000e+01	3.171288e-03	4.959860e-04	6.325939e-04
1.000000e+01	1.050000e+01	2.751758e-03	4.410716e-04	5.647970e-04
1.050000e+01	1.100000e+01	2.426286e-03	3.905025e-04	4.998758e-04
1.100000e+01	1.150000e+01	2.185500e-03	3.589651e-04	4.623660e-04
1.150000e+01	1.200000e+01	1.912063e-03	3.109961e-04	4.021623e-04
1.200000e+01	1.250000e+01	1.679958e-03	2.795395e-04	3.596263e-04
1.250000e+01	1.300000e+01	1.503757e-03	2.547196e-04	3.286563e-04
1.300000e+01	1.350000e+01	1.356634e-03	2.301516e-04	2.978300e-04
1.350000e+01	1.400000e+01	1.203222e-03	2.062252e-04	2.669632e-04
1.400000e+01	1.450000e+01	1.105386e-03	1.918477e-04	2.492252e-04
1.450000e+01	1.500000e+01	9.800094e-04	1.723033e-04	2.237786e-04
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineStyle=solid
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune18_central.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=4.0039707453174565e-10
Title=Pythia8
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.933072e+00	2.632422e-03	2.632422e-03
1.000000e+00	1.500000e+00	2.944464e+00	1.511326e-03	1.511326e-03
1.500000e+00	2.000000e+00	1.223533e+00	9.742332e-04	9.742332e-04
2.000000e+00	2.500000e+00	5.594730e-01	6.587865e-04	6.587865e-04
2.500000e+00	3.000000e+00	2.750340e-01	4.619004e-04	4.619004e-04
3.000000e+00	3.500000e+00	1.445952e-01	3.349130e-04	3.349130e-04
3.500000e+00	4.000000e+00	8.247088e-02	2.529330e-04	2.529330e-04
4.000000e+00	4.500000e+00	5.069314e-02	1.983032e-04	1.983032e-04
4.500000e+00	5.000000e+00	3.342462e-02	1.610232e-04	1.610232e-04
5.000000e+00	5.500000e+00	2.298874e-02	1.335404e-04	1.335404e-04
5.500000e+00	6.000000e+00	1.640590e-02	1.128119e-04	1.128119e-04
6.000000e+00	6.500000e+00	1.221541e-02	9.734399e-05	9.734399e-05
6.500000e+00	7.000000e+00	9.321938e-03	8.503705e-05	8.503705e-05
7.000000e+00	7.500000e+00	7.214282e-03	7.480864e-05	7.480864e-05
7.500000e+00	8.000000e+00	5.712470e-03	6.656825e-05	6.656825e-05
8.000000e+00	8.500000e+00	4.702470e-03	6.039739e-05	6.039739e-05
8.500000e+00	9.000000e+00	3.894936e-03	5.496741e-05	5.496741e-05
9.000000e+00	9.500000e+00	3.142480e-03	4.937320e-05	4.937320e-05
9.500000e+00	1.000000e+01	2.680144e-03	4.559678e-05	4.559678e-05
1.000000e+01	1.050000e+01	2.228670e-03	4.157938e-05	4.157938e-05
1.050000e+01	1.100000e+01	1.920706e-03	3.859984e-05	3.859984e-05
1.100000e+01	1.150000e+01	1.625929e-03	3.551451e-05	3.551451e-05
1.150000e+01	1.200000e+01	1.395537e-03	3.290226e-05	3.290226e-05
1.200000e+01	1.250000e+01	1.207811e-03	3.060938e-05	3.060938e-05
1.250000e+01	1.300000e+01	1.113172e-03	2.938570e-05	2.938570e-05
1.300000e+01	1.350000e+01	9.394082e-04	2.699493e-05	2.699493e-05
1.350000e+01	1.400000e+01	8.533022e-04	2.572803e-05	2.572803e-05
1.400000e+01	1.450000e+01	7.431486e-04	2.401004e-05	2.401004e-05
1.450000e+01	1.500000e+01	6.826418e-04	2.301185e-05	2.301185e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d17-x01-y01
IsRef=1
LineColor=black
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake11.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=3.6009564956154546e-10
Title=Tune 11
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.777278e+00	9.316577e-03	9.316577e-03
1.000000e+00	1.500000e+00	3.102264e+00	5.540301e-03	5.540301e-03
1.500000e+00	2.000000e+00	1.324606e+00	3.651247e-03	3.651247e-03
2.000000e+00	2.500000e+00	5.999622e-01	2.946584e-03	2.946584e-03
2.500000e+00	3.000000e+00	2.909420e-01	3.386584e-03	3.386584e-03
3.000000e+00	3.500000e+00	1.568834e-01	9.642958e-04	9.642958e-04
3.500000e+00	4.000000e+00	8.888198e-02	6.780277e-04	6.780277e-04
4.000000e+00	4.500000e+00	5.525772e-02	3.740111e-04	3.740111e-04
4.500000e+00	5.000000e+00	3.652874e-02	3.862073e-04	3.862073e-04
5.000000e+00	5.500000e+00	2.574188e-02	2.843850e-04	2.843850e-04
5.500000e+00	6.000000e+00	1.846728e-02	1.981825e-04	1.981825e-04
6.000000e+00	6.500000e+00	1.433014e-02	1.556158e-04	1.556158e-04
6.500000e+00	7.000000e+00	1.097732e-02	1.413784e-04	1.413784e-04
7.000000e+00	7.500000e+00	8.780192e-03	1.115648e-04	1.115648e-04
7.500000e+00	8.000000e+00	7.193500e-03	1.114708e-04	1.114708e-04
8.000000e+00	8.500000e+00	6.106850e-03	2.607236e-04	2.607236e-04
8.500000e+00	9.000000e+00	5.027322e-03	8.024106e-05	8.024106e-05
9.000000e+00	9.500000e+00	4.260416e-03	7.750277e-05	7.750277e-05
9.500000e+00	1.000000e+01	3.542612e-03	7.502072e-05	7.502072e-05
1.000000e+01	1.050000e+01	3.040064e-03	6.363807e-05	6.363807e-05
1.050000e+01	1.100000e+01	2.660782e-03	5.336416e-05	5.336416e-05
1.100000e+01	1.150000e+01	2.319870e-03	5.027729e-05	5.027729e-05
1.150000e+01	1.200000e+01	1.953499e-03	4.602455e-05	4.602455e-05
1.200000e+01	1.250000e+01	1.814004e-03	5.337435e-05	5.337435e-05
1.250000e+01	1.300000e+01	1.583289e-03	4.568412e-05	4.568412e-05
1.300000e+01	1.350000e+01	1.407898e-03	4.136973e-05	4.136973e-05
1.350000e+01	1.400000e+01	1.267568e-03	4.253193e-05	4.253193e-05
1.400000e+01	1.450000e+01	1.075207e-03	3.359236e-05	3.359236e-05
1.450000e+01	1.500000e+01	9.841036e-04	3.148271e-05	3.148271e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d17-x01-y01
IsRef=1
LineColor=black
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.3
LineStyle=dashed
LineWidth=0.5pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake14.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=8.5074348968681384e-11
Title=Tune 14
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	9.313722e+00	4.320396e-03	4.320396e-03
1.000000e+00	1.500000e+00	3.050272e+00	2.283834e-03	2.283834e-03
1.500000e+00	2.000000e+00	1.266052e+00	1.491112e-03	1.491112e-03
2.000000e+00	2.500000e+00	5.770234e-01	8.479016e-04	8.479016e-04
2.500000e+00	3.000000e+00	2.824226e-01	6.072858e-04	6.072858e-04
3.000000e+00	3.500000e+00	1.511117e-01	3.951945e-04	3.951945e-04
3.500000e+00	4.000000e+00	8.723004e-02	2.713507e-04	2.713507e-04
4.000000e+00	4.500000e+00	5.428776e-02	2.101942e-04	2.101942e-04
4.500000e+00	5.000000e+00	3.570428e-02	1.421370e-04	1.421370e-04
5.000000e+00	5.500000e+00	2.506372e-02	1.417530e-04	1.417530e-04
5.500000e+00	6.000000e+00	1.855283e-02	9.511974e-05	9.511974e-05
6.000000e+00	6.500000e+00	1.394865e-02	8.964684e-05	8.964684e-05
6.500000e+00	7.000000e+00	1.095484e-02	8.303392e-05	8.303392e-05
7.000000e+00	7.500000e+00	8.717726e-03	5.759310e-05	5.759310e-05
7.500000e+00	8.000000e+00	7.056176e-03	5.582180e-05	5.582180e-05
8.000000e+00	8.500000e+00	5.836356e-03	4.671638e-05	4.671638e-05
8.500000e+00	9.000000e+00	4.915696e-03	4.628777e-05	4.628777e-05
9.000000e+00	9.500000e+00	4.178632e-03	3.695814e-05	3.695814e-05
9.500000e+00	1.000000e+01	3.556658e-03	4.220258e-05	4.220258e-05
1.000000e+01	1.050000e+01	3.087242e-03	2.975587e-05	2.975587e-05
1.050000e+01	1.100000e+01	2.673946e-03	3.384430e-05	3.384430e-05
1.100000e+01	1.150000e+01	2.340342e-03	2.730648e-05	2.730648e-05
1.150000e+01	1.200000e+01	2.044612e-03	2.621339e-05	2.621339e-05
1.200000e+01	1.250000e+01	1.792347e-03	2.350451e-05	2.350451e-05
1.250000e+01	1.300000e+01	1.564890e-03	2.061980e-05	2.061980e-05
1.300000e+01	1.350000e+01	1.405738e-03	2.052219e-05	2.052219e-05
1.350000e+01	1.400000e+01	1.265505e-03	1.888902e-05	1.888902e-05
1.400000e+01	1.450000e+01	1.130305e-03	1.754975e-05	1.754975e-05
1.450000e+01	1.500000e+01	1.021847e-03	1.657216e-05	1.657216e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d17-x01-y01
IsRef=1
LineColor=black
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/fake17.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=2.6309457789068877e-10
Title=Tune 17
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	7.986146e+00	7.845799e-03	7.845799e-03
1.000000e+00	1.500000e+00	2.471092e+00	3.393814e-03	3.393814e-03
1.500000e+00	2.000000e+00	9.776382e-01	3.030254e-03	3.030254e-03
2.000000e+00	2.500000e+00	4.347974e-01	1.614644e-03	1.614644e-03
2.500000e+00	3.000000e+00	2.135834e-01	1.806108e-03	1.806108e-03
3.000000e+00	3.500000e+00	1.155716e-01	7.627791e-04	7.627791e-04
3.500000e+00	4.000000e+00	6.975588e-02	4.660703e-04	4.660703e-04
4.000000e+00	4.500000e+00	4.494204e-02	2.806499e-04	2.806499e-04
4.500000e+00	5.000000e+00	3.111904e-02	2.733974e-04	2.733974e-04
5.000000e+00	5.500000e+00	2.202524e-02	2.040720e-04	2.040720e-04
5.500000e+00	6.000000e+00	1.687668e-02	2.088280e-04	2.088280e-04
6.000000e+00	6.500000e+00	1.269974e-02	1.902643e-04	1.902643e-04
6.500000e+00	7.000000e+00	1.024297e-02	1.231769e-04	1.231769e-04
7.000000e+00	7.500000e+00	7.932944e-03	1.150616e-04	1.150616e-04
7.500000e+00	8.000000e+00	6.594010e-03	9.496677e-05	9.496677e-05
8.000000e+00	8.500000e+00	5.614038e-03	7.527483e-05	7.527483e-05
8.500000e+00	9.000000e+00	4.664004e-03	6.480580e-05	6.480580e-05
9.000000e+00	9.500000e+00	3.950076e-03	7.009887e-05	7.009887e-05
9.500000e+00	1.000000e+01	3.375990e-03	6.054668e-05	6.054668e-05
1.000000e+01	1.050000e+01	2.932772e-03	5.354990e-05	5.354990e-05
1.050000e+01	1.100000e+01	2.594694e-03	4.894665e-05	4.894665e-05
1.100000e+01	1.150000e+01	2.273338e-03	5.151638e-05	5.151638e-05
1.150000e+01	1.200000e+01	2.039172e-03	6.105669e-05	6.105669e-05
1.200000e+01	1.250000e+01	1.777774e-03	4.041985e-05	4.041985e-05
1.250000e+01	1.300000e+01	1.553110e-03	4.228006e-05	4.228006e-05
1.300000e+01	1.350000e+01	1.357618e-03	3.465097e-05	3.465097e-05
1.350000e+01	1.400000e+01	1.228375e-03	3.224837e-05	3.224837e-05
1.400000e+01	1.450000e+01	1.062268e-03	2.812937e-05	2.812937e-05
1.450000e+01	1.500000e+01	1.037987e-03	2.899778e-05	2.899778e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=5pt .5pt 5pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune11_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=3.6009564956154546e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.777278e+00	9.316577e-03	9.316577e-03
1.000000e+00	1.500000e+00	3.102264e+00	5.540301e-03	5.540301e-03
1.500000e+00	2.000000e+00	1.324606e+00	3.651247e-03	3.651247e-03
2.000000e+00	2.500000e+00	5.999622e-01	2.946584e-03	2.946584e-03
2.500000e+00	3.000000e+00	2.909420e-01	3.386584e-03	3.386584e-03
3.000000e+00	3.500000e+00	1.568834e-01	9.642958e-04	9.642958e-04
3.500000e+00	4.000000e+00	8.888198e-02	6.780277e-04	6.780277e-04
4.000000e+00	4.500000e+00	5.525772e-02	3.740111e-04	3.740111e-04
4.500000e+00	5.000000e+00	3.652874e-02	3.862073e-04	3.862073e-04
5.000000e+00	5.500000e+00	2.574188e-02	2.843850e-04	2.843850e-04
5.500000e+00	6.000000e+00	1.846728e-02	1.981825e-04	1.981825e-04
6.000000e+00	6.500000e+00	1.433014e-02	1.556158e-04	1.556158e-04
6.500000e+00	7.000000e+00	1.097732e-02	1.413784e-04	1.413784e-04
7.000000e+00	7.500000e+00	8.780192e-03	1.115648e-04	1.115648e-04
7.500000e+00	8.000000e+00	7.193500e-03	1.114708e-04	1.114708e-04
8.000000e+00	8.500000e+00	6.106850e-03	2.607236e-04	2.607236e-04
8.500000e+00	9.000000e+00	5.027322e-03	8.024106e-05	8.024106e-05
9.000000e+00	9.500000e+00	4.260416e-03	7.750277e-05	7.750277e-05
9.500000e+00	1.000000e+01	3.542612e-03	7.502072e-05	7.502072e-05
1.000000e+01	1.050000e+01	3.040064e-03	6.363807e-05	6.363807e-05
1.050000e+01	1.100000e+01	2.660782e-03	5.336416e-05	5.336416e-05
1.100000e+01	1.150000e+01	2.319870e-03	5.027729e-05	5.027729e-05
1.150000e+01	1.200000e+01	1.953499e-03	4.602455e-05	4.602455e-05
1.200000e+01	1.250000e+01	1.814004e-03	5.337435e-05	5.337435e-05
1.250000e+01	1.300000e+01	1.583289e-03	4.568412e-05	4.568412e-05
1.300000e+01	1.350000e+01	1.407898e-03	4.136973e-05	4.136973e-05
1.350000e+01	1.400000e+01	1.267568e-03	4.253193e-05	4.253193e-05
1.400000e+01	1.450000e+01	1.075207e-03	3.359236e-05	3.359236e-05
1.450000e+01	1.500000e+01	9.841036e-04	3.148271e-05	3.148271e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=5pt 0.5pt 5pt 0.5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune11_central.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=1.0734022568979459e-09
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	9.277628e+00	4.392476e-03	4.392476e-03
1.000000e+00	1.500000e+00	3.283388e+00	2.613076e-03	2.613076e-03
1.500000e+00	2.000000e+00	1.391198e+00	1.700926e-03	1.700926e-03
2.000000e+00	2.500000e+00	6.314110e-01	1.145901e-03	1.145901e-03
2.500000e+00	3.000000e+00	3.104628e-01	8.035183e-04	8.035183e-04
3.000000e+00	3.500000e+00	1.633824e-01	5.828994e-04	5.828994e-04
3.500000e+00	4.000000e+00	9.345558e-02	4.408527e-04	4.408527e-04
4.000000e+00	4.500000e+00	5.662152e-02	3.431482e-04	3.431482e-04
4.500000e+00	5.000000e+00	3.698170e-02	2.773220e-04	2.773220e-04
5.000000e+00	5.500000e+00	2.592442e-02	2.321910e-04	2.321910e-04
5.500000e+00	6.000000e+00	1.809676e-02	1.939954e-04	1.939954e-04
6.000000e+00	6.500000e+00	1.354450e-02	1.678311e-04	1.678311e-04
6.500000e+00	7.000000e+00	1.053946e-02	1.480472e-04	1.480472e-04
7.000000e+00	7.500000e+00	7.989860e-03	1.289022e-04	1.289022e-04
7.500000e+00	8.000000e+00	6.573646e-03	1.169214e-04	1.169214e-04
8.000000e+00	8.500000e+00	5.219820e-03	1.041882e-04	1.041882e-04
8.500000e+00	9.000000e+00	4.078114e-03	9.209172e-05	9.209172e-05
9.000000e+00	9.500000e+00	3.356490e-03	8.354752e-05	8.354752e-05
9.500000e+00	1.000000e+01	2.919772e-03	7.792294e-05	7.792294e-05
1.000000e+01	1.050000e+01	2.374914e-03	7.027725e-05	7.027725e-05
1.050000e+01	1.100000e+01	2.038018e-03	6.510207e-05	6.510207e-05
1.100000e+01	1.150000e+01	1.863330e-03	6.224949e-05	6.224949e-05
1.150000e+01	1.200000e+01	1.399577e-03	5.394974e-05	5.394974e-05
1.200000e+01	1.250000e+01	1.258164e-03	5.115163e-05	5.115163e-05
1.250000e+01	1.300000e+01	1.137546e-03	4.863797e-05	4.863797e-05
1.300000e+01	1.350000e+01	9.399836e-04	4.421311e-05	4.421311e-05
1.350000e+01	1.400000e+01	8.838340e-04	4.287225e-05	4.287225e-05
1.400000e+01	1.450000e+01	7.278634e-04	3.890593e-05	3.890593e-05
1.450000e+01	1.500000e+01	6.883508e-04	3.783518e-05	3.783518e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=3pt .8pt 3pt .8pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune14_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=8.5074348968681384e-11
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	9.313722e+00	4.320396e-03	4.320396e-03
1.000000e+00	1.500000e+00	3.050272e+00	2.283834e-03	2.283834e-03
1.500000e+00	2.000000e+00	1.266052e+00	1.491112e-03	1.491112e-03
2.000000e+00	2.500000e+00	5.770234e-01	8.479016e-04	8.479016e-04
2.500000e+00	3.000000e+00	2.824226e-01	6.072858e-04	6.072858e-04
3.000000e+00	3.500000e+00	1.511117e-01	3.951945e-04	3.951945e-04
3.500000e+00	4.000000e+00	8.723004e-02	2.713507e-04	2.713507e-04
4.000000e+00	4.500000e+00	5.428776e-02	2.101942e-04	2.101942e-04
4.500000e+00	5.000000e+00	3.570428e-02	1.421370e-04	1.421370e-04
5.000000e+00	5.500000e+00	2.506372e-02	1.417530e-04	1.417530e-04
5.500000e+00	6.000000e+00	1.855283e-02	9.511974e-05	9.511974e-05
6.000000e+00	6.500000e+00	1.394865e-02	8.964684e-05	8.964684e-05
6.500000e+00	7.000000e+00	1.095484e-02	8.303392e-05	8.303392e-05
7.000000e+00	7.500000e+00	8.717726e-03	5.759310e-05	5.759310e-05
7.500000e+00	8.000000e+00	7.056176e-03	5.582180e-05	5.582180e-05
8.000000e+00	8.500000e+00	5.836356e-03	4.671638e-05	4.671638e-05
8.500000e+00	9.000000e+00	4.915696e-03	4.628777e-05	4.628777e-05
9.000000e+00	9.500000e+00	4.178632e-03	3.695814e-05	3.695814e-05
9.500000e+00	1.000000e+01	3.556658e-03	4.220258e-05	4.220258e-05
1.000000e+01	1.050000e+01	3.087242e-03	2.975587e-05	2.975587e-05
1.050000e+01	1.100000e+01	2.673946e-03	3.384430e-05	3.384430e-05
1.100000e+01	1.150000e+01	2.340342e-03	2.730648e-05	2.730648e-05
1.150000e+01	1.200000e+01	2.044612e-03	2.621339e-05	2.621339e-05
1.200000e+01	1.250000e+01	1.792347e-03	2.350451e-05	2.350451e-05
1.250000e+01	1.300000e+01	1.564890e-03	2.061980e-05	2.061980e-05
1.300000e+01	1.350000e+01	1.405738e-03	2.052219e-05	2.052219e-05
1.350000e+01	1.400000e+01	1.265505e-03	1.888902e-05	1.888902e-05
1.400000e+01	1.450000e+01	1.130305e-03	1.754975e-05	1.754975e-05
1.450000e+01	1.500000e+01	1.021847e-03	1.657216e-05	1.657216e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=3pt .8pt 3pt .8pt 
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune14_central.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=4.3021415665413479e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	9.403620e+00	2.799623e-03	2.799623e-03
1.000000e+00	1.500000e+00	3.081794e+00	1.602706e-03	1.602706e-03
1.500000e+00	2.000000e+00	1.271139e+00	1.029315e-03	1.029315e-03
2.000000e+00	2.500000e+00	5.755754e-01	6.926329e-04	6.926329e-04
2.500000e+00	3.000000e+00	2.801816e-01	4.832500e-04	4.832500e-04
3.000000e+00	3.500000e+00	1.469355e-01	3.499575e-04	3.499575e-04
3.500000e+00	4.000000e+00	8.356390e-02	2.639133e-04	2.639133e-04
4.000000e+00	4.500000e+00	5.119422e-02	2.065677e-04	2.065677e-04
4.500000e+00	5.000000e+00	3.333570e-02	1.666890e-04	1.666890e-04
5.000000e+00	5.500000e+00	2.279198e-02	1.378298e-04	1.378298e-04
5.500000e+00	6.000000e+00	1.642489e-02	1.170047e-04	1.170047e-04
6.000000e+00	6.500000e+00	1.194818e-02	9.979363e-05	9.979363e-05
6.500000e+00	7.000000e+00	9.121790e-03	8.719509e-05	8.719509e-05
7.000000e+00	7.500000e+00	7.194746e-03	7.743901e-05	7.743901e-05
7.500000e+00	8.000000e+00	5.706120e-03	6.896399e-05	6.896399e-05
8.000000e+00	8.500000e+00	4.556728e-03	6.162807e-05	6.162807e-05
8.500000e+00	9.000000e+00	3.819916e-03	5.642596e-05	5.642596e-05
9.000000e+00	9.500000e+00	3.113110e-03	5.093887e-05	5.093887e-05
9.500000e+00	1.000000e+01	2.598010e-03	4.653422e-05	4.653422e-05
1.000000e+01	1.050000e+01	2.258776e-03	4.338990e-05	4.338990e-05
1.050000e+01	1.100000e+01	1.882036e-03	3.960645e-05	3.960645e-05
1.100000e+01	1.150000e+01	1.631153e-03	3.687223e-05	3.687223e-05
1.150000e+01	1.200000e+01	1.326927e-03	3.325642e-05	3.325642e-05
1.200000e+01	1.250000e+01	1.184399e-03	3.141962e-05	3.141962e-05
1.250000e+01	1.300000e+01	1.046039e-03	2.952744e-05	2.952744e-05
1.300000e+01	1.350000e+01	9.710238e-04	2.844900e-05	2.844900e-05
1.350000e+01	1.400000e+01	8.610024e-04	2.678886e-05	2.678886e-05
1.400000e+01	1.450000e+01	7.193078e-04	2.448552e-05	2.448552e-05
1.450000e+01	1.500000e+01	6.551286e-04	2.336766e-05	2.336766e-05
# END HISTO1D

# BEGIN HISTO1D //scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBands=0
IsRef=1
LineColor=red
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//scratch3/scratchdirs/alioli/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120/DY_mumu_7TEV_PDF4LHC15nnlo100_Mll_60_120_Tune17_MPI_central.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=2.6309457789068877e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	7.986146e+00	7.845799e-03	7.845799e-03
1.000000e+00	1.500000e+00	2.471092e+00	3.393814e-03	3.393814e-03
1.500000e+00	2.000000e+00	9.776382e-01	3.030254e-03	3.030254e-03
2.000000e+00	2.500000e+00	4.347974e-01	1.614644e-03	1.614644e-03
2.500000e+00	3.000000e+00	2.135834e-01	1.806108e-03	1.806108e-03
3.000000e+00	3.500000e+00	1.155716e-01	7.627791e-04	7.627791e-04
3.500000e+00	4.000000e+00	6.975588e-02	4.660703e-04	4.660703e-04
4.000000e+00	4.500000e+00	4.494204e-02	2.806499e-04	2.806499e-04
4.500000e+00	5.000000e+00	3.111904e-02	2.733974e-04	2.733974e-04
5.000000e+00	5.500000e+00	2.202524e-02	2.040720e-04	2.040720e-04
5.500000e+00	6.000000e+00	1.687668e-02	2.088280e-04	2.088280e-04
6.000000e+00	6.500000e+00	1.269974e-02	1.902643e-04	1.902643e-04
6.500000e+00	7.000000e+00	1.024297e-02	1.231769e-04	1.231769e-04
7.000000e+00	7.500000e+00	7.932944e-03	1.150616e-04	1.150616e-04
7.500000e+00	8.000000e+00	6.594010e-03	9.496677e-05	9.496677e-05
8.000000e+00	8.500000e+00	5.614038e-03	7.527483e-05	7.527483e-05
8.500000e+00	9.000000e+00	4.664004e-03	6.480580e-05	6.480580e-05
9.000000e+00	9.500000e+00	3.950076e-03	7.009887e-05	7.009887e-05
9.500000e+00	1.000000e+01	3.375990e-03	6.054668e-05	6.054668e-05
1.000000e+01	1.050000e+01	2.932772e-03	5.354990e-05	5.354990e-05
1.050000e+01	1.100000e+01	2.594694e-03	4.894665e-05	4.894665e-05
1.100000e+01	1.150000e+01	2.273338e-03	5.151638e-05	5.151638e-05
1.150000e+01	1.200000e+01	2.039172e-03	6.105669e-05	6.105669e-05
1.200000e+01	1.250000e+01	1.777774e-03	4.041985e-05	4.041985e-05
1.250000e+01	1.300000e+01	1.553110e-03	4.228006e-05	4.228006e-05
1.300000e+01	1.350000e+01	1.357618e-03	3.465097e-05	3.465097e-05
1.350000e+01	1.400000e+01	1.228375e-03	3.224837e-05	3.224837e-05
1.400000e+01	1.450000e+01	1.062268e-03	2.812937e-05	2.812937e-05
1.450000e+01	1.500000e+01	1.037987e-03	2.899778e-05	2.899778e-05
# END HISTO1D

# BEGIN HISTO1D //global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d17-x01-y01
ErrorBands=0
IsRef=1
LineColor={[rgb]{0,0.7,0}}
LineDash=1pt 1pt 2pt .5pt
LineOpacity=0.9
LineStyle=dashed
LineWidth=0.5 pt
Path=//global/homes/a/alioli/pythia_standalone_results/PYstandalone_tune17_central.yoda/CMS_2012_I1107658/d17-x01-y01
ScaledBy=5.6361055397456805e-10
Title= 
XLabel=
YLabel=
# xlow	 xhigh	 val	 errminus	 errplus
5.000000e-01	1.000000e+00	8.050592e+00	2.964921e-03	2.964921e-03
1.000000e+00	1.500000e+00	2.468932e+00	1.641927e-03	1.641927e-03
1.500000e+00	2.000000e+00	9.645218e-01	1.026255e-03	1.026255e-03
2.000000e+00	2.500000e+00	4.183262e-01	6.758600e-04	6.758600e-04
2.500000e+00	3.000000e+00	1.993051e-01	4.665072e-04	4.665072e-04
3.000000e+00	3.500000e+00	1.054060e-01	3.392593e-04	3.392593e-04
3.500000e+00	4.000000e+00	6.084176e-02	2.577508e-04	2.577508e-04
4.000000e+00	4.500000e+00	3.827138e-02	2.044260e-04	2.044260e-04
4.500000e+00	5.000000e+00	2.566712e-02	1.674125e-04	1.674125e-04
5.000000e+00	5.500000e+00	1.781608e-02	1.394779e-04	1.394779e-04
5.500000e+00	6.000000e+00	1.285977e-02	1.184993e-04	1.184993e-04
6.000000e+00	6.500000e+00	9.666936e-03	1.027410e-04	1.027410e-04
6.500000e+00	7.000000e+00	7.545300e-03	9.076898e-05	9.076898e-05
7.000000e+00	7.500000e+00	5.727220e-03	7.908082e-05	7.908082e-05
7.500000e+00	8.000000e+00	4.699706e-03	7.163653e-05	7.163653e-05
8.000000e+00	8.500000e+00	3.763914e-03	6.410900e-05	6.410900e-05
8.500000e+00	9.000000e+00	3.073808e-03	5.793455e-05	5.793455e-05
9.000000e+00	9.500000e+00	2.564964e-03	5.292245e-05	5.292245e-05
9.500000e+00	1.000000e+01	2.118362e-03	4.809493e-05	4.809493e-05
1.000000e+01	1.050000e+01	1.842101e-03	4.484933e-05	4.484933e-05
1.050000e+01	1.100000e+01	1.545094e-03	4.107491e-05	4.107491e-05
1.100000e+01	1.150000e+01	1.366016e-03	3.862132e-05	3.862132e-05
1.150000e+01	1.200000e+01	1.070100e-03	3.418310e-05	3.418310e-05
1.200000e+01	1.250000e+01	1.056997e-03	3.397317e-05	3.397317e-05
1.250000e+01	1.300000e+01	8.429770e-04	3.033941e-05	3.033941e-05
1.300000e+01	1.350000e+01	7.982074e-04	2.952277e-05	2.952277e-05
1.350000e+01	1.400000e+01	5.830954e-04	2.523301e-05	2.523301e-05
1.400000e+01	1.450000e+01	5.710842e-04	2.497177e-05	2.497177e-05
1.450000e+01	1.500000e+01	5.208550e-04	2.384831e-05	2.384831e-05
# END HISTO1D


